Few-Shot Learning with Per-Sample Rich Supervision

Learning with few samples is a major challenge for parameter-rich models like deep networks. In contrast, people learn complex new concepts even from very few examples, suggesting that the sample complexity of learning can often be reduced. Many approaches to few-shot learning build on transferring a representation from well-sampled classes, or using meta learning to favor architectures that can learn with few samples. Unfortunately, such approaches often struggle when learning in an online way or with non-stationary data streams. Here we describe a new approach to learn with fewer samples, by using additional information that is provided per sample. Specifically, we show how the sample complexity can be reduced by providing semantic information about the relevance of features per sample, like information about the presence of objects in a scene or confidence of detecting attributes in an image. We provide an improved generalization error bound for this case. We cast the problem of using per-sample feature relevance by using a new ellipsoid-margin loss, and develop an online algorithm that minimizes this loss effectively. Empirical evaluation on two machine vision benchmarks for scene classification and fine-grain bird classification demonstrate the benefits of this approach for few-shot learning.

==> data_files/cub35results.csv <==
steps,baselineMean,baselineStd,sampleMean,sampleStd,hardMean,hardStd,thresholdMean,thresholdStd,L2scalingMean,L2scalingStd,averagedMean,averagedStd,allinMean,allinStd
1,0.929907329402,0.00941748179443,0.902274641955,0.0209567741745,0.871272114575,0.0128142566752,0.906149957877,0.0315156611664,0.902611625948,0.0215419505191,0.898567818029,0.0263710160694,0.929907329402,0.00941748179443,
2,0.877337826453,0.0135591572291,0.871103622578,0.0378113459887,0.888795282224,0.0486472314948,0.856107834878,0.020905233263,0.833866891323,0.016725748251,0.854085930918,0.0454128911536,0.877337826453,0.0135591572291,
3,0.841786015164,0.0130556836582,0.831339511373,0.0372607393433,0.871440606571,0.0357210980503,0.805391743892,0.0644842447225,0.795282224094,0.031209702994,0.781634372367,0.0121197172761,0.841786015164,0.0130556836582,
4,0.826790227464,0.0424338989964,0.808424599832,0.0472096414115,0.843470935131,0.0355649847627,0.782139848357,0.0431240774293,0.762257792755,0.0301096659433,0.790732940185,0.0335404893277,0.826790227464,0.0424338989964,
5,0.809098567818,0.021376581671,0.745240101095,0.0116564317145,0.810783487784,0.0414901064275,0.750126368997,0.0315426738234,0.746588037068,0.0250504027499,0.733445661331,0.015909784848,0.809098567818,0.021376581671,
6,0.794945240101,0.0303500812901,0.748272957035,0.0158185182464,0.753833192923,0.0403727357487,0.730412805392,0.0149284289357,0.725189553496,0.0181815278318,0.714237573715,0.0107015632743,0.794945240101,0.0303500812901,
7,0.762763268745,0.024989129761,0.728896377422,0.0297301251406,0.776242628475,0.0277761496681,0.690817186184,0.0345716672766,0.723336141533,0.0161576708943,0.707666385847,0.0400500903926,0.762763268745,0.024989129761,
8,0.746588037068,0.0151680235012,0.704802021904,0.0209743775159,0.749283909014,0.045963430798,0.671272114575,0.0154554100023,0.707666385847,0.0248547112581,0.682055602359,0.0263710160694,0.746588037068,0.0151680235012,
9,0.735636057287,0.0150741494499,0.697893850042,0.0308786580773,0.748441449031,0.0211294606971,0.691154170177,0.0218559515367,0.675821398484,0.0186745085122,0.666554338669,0.0259958634769,0.735636057287,0.0150741494499,
10,0.70749789385,0.0134096766646,0.676832350463,0.0362575045736,0.738668913227,0.0330321673108,0.661162594777,0.00780174348966,0.656613310868,0.0358955185115,0.660657118787,0.0293553485687,0.70749789385,0.0134096766646,
11,0.714406065712,0.020902517063,0.689637742207,0.0166849619723,0.718449873631,0.0266537084189,0.644313395114,0.013888074834,0.660151642797,0.0191266248731,0.651221566976,0.0188379779065,0.714406065712,0.020902517063,
12,0.708340353833,0.0248398579574,0.67649536647,0.0317507956513,0.709182813816,0.0292002026132,0.639258635215,0.0339100346773,0.633361415333,0.0212687361252,0.624936815501,0.0439353987329,0.708340353833,0.0248398579574,
13,0.688289806234,0.0291690743985,0.697051390059,0.0125138632705,0.73647851727,0.0210270991177,0.635551811289,0.0324433516205,0.641449031171,0.0155579345759,0.618871103623,0.00618161291587,0.688289806234,0.0291690743985,
14,0.692670598147,0.0204104948414,0.651390058972,0.0173914432092,0.711204717776,0.0307302796702,0.637236731255,0.00589962641955,0.634877843302,0.0251081343857,0.61752316765,0.0357385784028,0.692670598147,0.0204104948414,
15,0.679696714406,0.0273372747597,0.6599831508,0.0439069582317,0.714911541702,0.0286614742038,0.64802021904,0.0527501055992,0.613310867734,0.00924405507959,0.634709351306,0.0573952102845,0.679696714406,0.0273372747597,
16,0.676663858467,0.0212754090887,0.654422914912,0.0197027598763,0.711036225779,0.0223593386993,0.636057287279,0.0169750982979,0.610783487784,0.0140162657746,0.632350463353,0.0506166335662,0.676663858467,0.0212754090887,
17,0.673799494524,0.0313702958658,0.639427127211,0.0446615045509,0.715585509688,0.0250288608394,0.630160067397,0.0417812590711,0.606065711879,0.00900447461896,0.612468407751,0.0381142155022,0.673799494524,0.0313702958658,
18,0.643133951137,0.0454634995409,0.617186183656,0.0327265072041,0.702443133951,0.0127587498013,0.59797809604,0.0377602556437,0.601684919966,0.0147697435557,0.592417860152,0.022795665746,0.643133951137,0.0454634995409,
19,0.648357203033,0.0196537084832,0.635046335299,0.0218611466762,0.681550126369,0.0178792160335,0.613816343724,0.031294185048,0.59949452401,0.0151324199625,0.58652064027,0.0271078436619,0.648357203033,0.0196537084832,
20,0.626790227464,0.0198004981236,0.609604043808,0.0243795750601,0.684751474305,0.0179852874891,0.597135636057,0.0358313988233,0.593597304128,0.0195014474086,0.594102780118,0.0319442340722,0.626790227464,0.0198004981236,
21,0.635046335299,0.0311295518705,0.618028643639,0.0331702504256,0.67548441449,0.0175862386428,0.598315080034,0.0322229655495,0.597135636057,0.0174566165431,0.588374052233,0.0267079745934,0.635046335299,0.0311295518705,
22,0.628306655434,0.0344375548498,0.627127211457,0.027954442114,0.683235046335,0.00982468727017,0.588205560236,0.0289266949894,0.568660488627,0.0300275240572,0.581465880371,0.0307256601732,0.628306655434,0.0344375548498,
23,0.645324347094,0.0352989727617,0.627127211457,0.0263117395417,0.673799494524,0.0264183415299,0.60202190396,0.0330802615948,0.561752316765,0.0246850838373,0.5850042123,0.0447871884774,0.645324347094,0.0352989727617,
24,0.610951979781,0.00697565005711,0.6,0.0223237589152,0.673967986521,0.0373429356083,0.580117944398,0.0246517092711,0.557877000842,0.00278903881335,0.563268744735,0.0264838119358,0.610951979781,0.00697565005711,
25,0.637573715249,0.0105680888159,0.630328559393,0.0507449111618,0.700421229992,0.0231797471669,0.591575400168,0.0384494158498,0.559898904802,0.0200044779507,0.587026116259,0.0438739700364,0.637573715249,0.0105680888159,


==> data_files/cub35results_loss.csv <==
steps,baselineMean,baselineStd,sampleMean,sampleStd,hardMean,hardStd,thresholdMean,thresholdStd,L2scalingMean,L2scalingStd,averagedMean,averagedStd,allinMean,allinStd
1,1644.44747237,75.035994735,1752.07645958,25.5678177626,1682.11760689,41.1140545186,1644.70379171,50.3151201635,1366.69551018,7.05256290665,1626.9801873,54.7684078519,1644.44782774,75.0361004147,
2,1710.93015847,84.7440285501,1752.18470386,88.7097702091,1744.07856293,155.131031011,1683.52971407,68.7185494094,1359.80351121,17.8002571213,1666.01430547,75.0037432275,1710.93076736,84.7444404559,
3,1716.3826515,154.454419197,1741.96854158,140.340782518,1757.83203284,125.021651354,1683.56397064,174.7942423,1356.98094681,41.622367349,1649.49631239,102.128498912,1716.38340914,154.455064712,
4,1704.4400232,219.332011626,1728.30743444,132.615937104,1739.65789647,165.869729065,1675.2948543,194.260155837,1349.84340069,45.0173664086,1648.54487996,137.262940431,1704.44218397,219.328468864,
5,1696.67565301,186.435336579,1699.81348088,147.878966627,1718.14873559,162.840377847,1660.48356226,208.09871637,1344.41235127,50.1085069674,1636.05951057,146.13785788,1696.67815857,186.432997514,
6,1688.05092113,177.437130288,1684.4882314,182.353617814,1701.93480626,197.579926009,1649.51910979,224.921397126,1338.95978898,46.1256856696,1627.45522689,180.158455384,1688.05346551,177.433404409,
7,1674.77138837,186.964494619,1676.31536695,255.214756205,1686.2561356,210.613555966,1626.45854089,211.485448438,1334.58754265,44.6001677324,1614.62104298,173.032516599,1674.77390939,186.956840972,
8,1662.1083424,202.638250908,1662.97384776,255.236934631,1672.69391331,243.499930669,1609.31822786,189.836881335,1328.7845308,52.1772320715,1600.43647127,197.06362525,1662.11069337,202.628662011,
9,1650.19600855,217.644648491,1645.42282262,245.736441312,1664.59495981,244.451219488,1598.91285973,180.833773618,1324.76062418,62.4154137021,1589.42516551,211.322499903,1650.1980508,217.633190527,
10,1641.236362,197.08248098,1636.08090869,310.358520191,1653.38913334,238.434774062,1588.97199417,164.844087235,1319.53324473,87.1695493017,1582.0865826,186.453089339,1641.2381227,197.071966515,
11,1631.46931417,199.791837647,1635.75217135,346.893197681,1645.97403472,240.210719131,1579.74146155,150.475158009,1316.23271304,78.9434207887,1576.5815729,192.434387449,1631.47131211,199.783022189,
12,1623.27371617,222.575295783,1628.7259799,355.349215672,1634.90092552,231.828418989,1570.5746551,246.666933826,1311.67966342,86.8690282214,1566.44520176,167.07555582,1623.27552826,222.56337728,
13,1614.93939057,225.423297838,1625.89916442,347.732390456,1630.63376619,232.844949815,1563.05998501,248.075708707,1307.27671691,94.0692239973,1558.4757541,190.520569453,1614.94123356,225.414579161,
14,1606.79713499,236.941667965,1620.05886471,335.638710764,1625.51478556,247.498486381,1556.69793254,263.32159622,1304.12819758,97.1528307331,1553.88289548,200.263082113,1606.79885632,236.934000206,
15,1600.24866549,217.275429393,1615.78247656,389.803097372,1622.35545471,274.977663281,1552.88130816,275.48214191,1300.3475782,100.385784228,1549.24022457,211.863906219,1600.25039986,217.266640772,
16,1594.37964813,234.153003196,1610.20647468,356.405740196,1618.28259873,323.571959599,1548.3839797,267.660789342,1297.1646674,104.801068741,1546.80479502,197.584431441,1594.3814665,234.144550083,
17,1590.44841646,219.91522609,1606.83780135,280.630521548,1613.80523385,337.798892487,1547.52342834,238.837886736,1293.5156328,106.686533834,1544.11715461,176.604987646,1590.45012961,219.90876962,
18,1581.09579163,199.510928538,1599.66556846,251.903044445,1611.66023378,330.235246654,1540.81793586,187.954593177,1290.66672115,105.326603628,1537.55614853,128.193502855,1581.09738657,199.505801544,
19,1574.62955559,217.825013668,1596.57006886,197.539084338,1606.88775207,359.326545108,1538.68322905,261.654049973,1288.28938281,112.493498475,1533.77762488,212.46621087,1574.63114765,217.821272433,
20,1567.70296088,207.681425462,1590.62025046,194.953475999,1602.86121526,387.466176501,1532.1382057,251.25006396,1285.60759235,115.598217244,1529.25123893,258.438684886,1567.70441208,207.677228353,
21,1559.78957025,208.667392297,1586.11483918,211.327198963,1598.16148717,412.3432367,1527.58546863,308.771267328,1282.91509184,115.954007314,1524.75920705,270.538354594,1559.79099209,208.664520375,
22,1552.98651907,205.474441747,1581.60485344,193.953277406,1594.86900696,406.992111856,1522.24291877,302.113440591,1279.45355767,115.245706322,1521.03063019,267.721374541,1552.98793931,205.474267336,
23,1547.43330374,196.689960147,1578.112753,192.384579545,1591.87278372,360.184349771,1519.37742768,303.65909723,1276.48622722,121.444080435,1517.48674923,270.13292203,1547.43470213,196.691827782,
24,1541.35629304,191.956253741,1572.94050963,210.735345897,1590.22143456,379.458390706,1514.71989086,323.070532557,1273.72090577,116.760405561,1513.01596126,252.532404167,1541.35767884,191.958061238,
25,1537.94895533,170.481710514,1574.6459072,226.999063487,1590.78570062,421.661105284,1513.64442903,232.196485024,1271.58237185,115.032730521,1512.40099353,184.282879764,1537.95033264,170.479021726,


==> data_files/cub50results.csv <==
steps,baselineMean,baselineStd,sampleMean,sampleStd,hardMean,hardStd,thresholdMean,thresholdStd,L2scalingMean,L2scalingStd,averagedMean,averagedStd,allinMean,allinStd
1,0.93440285205,0.0187579356125,0.902317290553,0.0214121497402,0.88853238265,0.0292407567504,0.90742721331,0.0190781734018,0.927629233512,0.00919267004436,0.913963161022,0.0154504318129,0.93440285205,0.0187579356125
2,0.922043969103,0.0173532257505,0.890909090909,0.0199862653101,0.908734402852,0.0258138309356,0.894355317885,0.0143313734348,0.887581699346,0.0150710292216,0.892097445039,0.0184887433626,0.922043969103,0.0173532257505
3,0.910635769459,0.0214286315304,0.882709447415,0.0243122269329,0.912299465241,0.0147020106897,0.880926916221,0.0244541220977,0.855020796197,0.0136428022708,0.878550207962,0.0198159610028,0.910635769459,0.0214286315304
4,0.845038621509,0.01304702436,0.847653000594,0.0148311165888,0.874390968509,0.0172151461461,0.823410576352,0.00890393710989,0.84266191325,0.0105716774171,0.836363636364,0.0211700543711,0.845038621509,0.01304702436
5,0.845395127748,0.0117063437728,0.827213309566,0.0113759695247,0.853357100416,0.0230810067381,0.810814022579,0.0259774321439,0.812596553773,0.0201901331635,0.815329768271,0.0204983337062,0.845395127748,0.0117063437728
6,0.827569815805,0.0199183183229,0.814616755793,0.00837768590945,0.833273915627,0.0327339257985,0.783600713012,0.0158919873354,0.812834224599,0.0154623093826,0.811645870469,0.0239003985278,0.827569815805,0.0199183183229
7,0.816280451575,0.0204293248458,0.793820558526,0.0192205030247,0.816042780749,0.0269119578365,0.764824717766,0.0181215237995,0.774450386215,0.02317321023,0.785977421272,0.0103829785663,0.816280451575,0.0204293248458
8,0.814022578728,0.0144715968422,0.783244206774,0.0317679755774,0.81366607249,0.0162444141007,0.775995246583,0.00957344459233,0.765300059418,0.0122636764353,0.753773024361,0.0135524481539,0.814022578728,0.0144715968422
9,0.8229352347,0.0119841257141,0.789780154486,0.0165194047472,0.827213309566,0.0226984971173,0.75531788473,0.022927536814,0.758407605466,0.0268541740966,0.764943553179,0.0285689823596,0.8229352347,0.0119841257141
10,0.807486631016,0.00994958321518,0.742959001783,0.0426974828423,0.806417112299,0.0246003656497,0.742008318479,0.0102529552514,0.739512774807,0.0288640430209,0.727510398099,0.0155151908356,0.807486631016,0.00994958321518
11,0.775995246583,0.0180848602541,0.761616161616,0.0221824689467,0.788235294118,0.0194345862774,0.74284016637,0.00743457745436,0.726678550208,0.0170685053921,0.718122400475,0.0177681793859,0.775995246583,0.0180848602541
12,0.775519904932,0.0220451702366,0.735353535354,0.0191048023789,0.78954248366,0.0145271128128,0.729768270945,0.0115911747466,0.71348781937,0.00886419783671,0.715151515152,0.0254224474224,0.775519904932,0.0220451702366
13,0.766488413547,0.0224501451714,0.727510398099,0.019071510348,0.78110516934,0.0165031543257,0.72596553773,0.0217549962291,0.71348781937,0.0137222745755,0.726797385621,0.0309985084627,0.766488413547,0.0224501451714
14,0.755793226381,0.0250768064096,0.711705288176,0.0218844374631,0.775757575758,0.0251206932456,0.712893642305,0.0187081817271,0.706714200832,0.0162183130489,0.680570409982,0.0168754654877,0.755793226381,0.0250768064096
15,0.757575757576,0.0187857702993,0.740344622698,0.032061345145,0.782055852644,0.0190929718631,0.727035056447,0.0338391011209,0.697920380273,0.014283008181,0.707546048723,0.0170411805302,0.757575757576,0.0187857702993
16,0.741770647653,0.0138411375968,0.727391562686,0.0142126359004,0.749138443256,0.0038027332145,0.693879976233,0.0199890914223,0.701366607249,0.0163397612485,0.69780154486,0.0237510343918,0.741770647653,0.0138411375968
17,0.741889483066,0.0185877732266,0.721449792038,0.0178150098968,0.772786690434,0.0200989998449,0.70421865716,0.0139569650353,0.686036838978,0.0162444141007,0.701604278075,0.00806331334697,0.741889483066,0.0185877732266
18,0.73963161022,0.0307928215186,0.716815210933,0.0134268241098,0.767082590612,0.0221078586574,0.692453951277,0.0380303029143,0.687106357695,0.02432674395,0.700534759358,0.0197602960764,0.73963161022,0.0307928215186
19,0.725609031491,0.0232911346278,0.692810457516,0.00713012477718,0.75531788473,0.0170080006301,0.670350564468,0.0317479653726,0.662150920974,0.0121048903893,0.677480689245,0.0297074271791,0.725609031491,0.0232911346278
20,0.730005941771,0.0219334248373,0.701128936423,0.0167680094362,0.741889483066,0.0289544135841,0.675816993464,0.0254196698324,0.660487225193,0.0161222476712,0.674985145573,0.0377608757431,0.730005941771,0.0219334248373
21,0.71265597148,0.0176485592069,0.695306001188,0.0216247802019,0.762804515746,0.0135461946206,0.67926322044,0.0213883936496,0.659536541889,0.00940978390723,0.665715983363,0.026121094237,0.71265597148,0.0176485592069
22,0.704812834225,0.0135148835503,0.675935828877,0.0328265486458,0.751039809863,0.022619346147,0.683541295306,0.0126803566694,0.661319073084,0.0190396435731,0.672133095663,0.0233637796073,0.704812834225,0.0135148835503
23,0.713368983957,0.0315498509938,0.692097445039,0.0225298905785,0.742602495544,0.027477461229,0.664646464646,0.0394823394325,0.648247177659,0.00852804521355,0.652406417112,0.0318425692382,0.713368983957,0.0315498509938
24,0.727510398099,0.0240200441937,0.682115270351,0.0129525148838,0.768152109329,0.0148015696545,0.667023172906,0.0322930725045,0.637551990493,0.0120838729116,0.667973856209,0.0279690195835,0.727510398099,0.0240200441937
25,0.701604278075,0.0170618852016,0.683660130719,0.0113024910393,0.75935828877,0.0178134244378,0.68853238265,0.0192769941187,0.647177658942,0.0143854672714,0.660724896019,0.0176941101384,0.701604278075,0.0170618852016


==> data_files/cub50results_cumErorr.csv <==
steps,baselineMean,baselineStd,sampleMean,sampleStd,hardMean,hardStd,thresholdMean,thresholdStd,L2scalingMean,L2scalingStd,averagedMean,averagedStd,allinMean,allinStd
1,0.93440285205,0.0187579356125,0.902317290553,0.0214121497402,0.88853238265,0.0292407567504,0.90742721331,0.0190781734018,0.927629233512,0.00919267004436,0.913963161022,0.0154504318129,0.93440285205,0.0187579356125
2,0.928223410576,0.0180555806815,0.896613190731,0.0206992075252,0.898633392751,0.027527293843,0.900891265597,0.0167047734183,0.907605466429,0.012131849633,0.90303030303,0.0169695875877,0.928223410576,0.0180555806815
3,0.922360863537,0.0191799309645,0.891978609626,0.0219035473278,0.903188750248,0.0232521994586,0.894236482472,0.0192878896448,0.890077243018,0.0126355005122,0.894870271341,0.0179183787261,0.922360863537,0.0191799309645
4,0.90303030303,0.0176467043133,0.880897207368,0.020135439643,0.895989304813,0.0217429361304,0.876530005942,0.0166919015111,0.878223410576,0.0121195447385,0.880243612597,0.0187312976374,0.90303030303,0.0176467043133
5,0.891503267974,0.0164586322052,0.870160427807,0.0183835456193,0.887462863933,0.022010550252,0.863386809269,0.0185490076376,0.865098039216,0.0137336624235,0.867260843731,0.0190847048511,0.891503267974,0.0164586322052
6,0.880847692612,0.0170352465582,0.860903149138,0.0167159023344,0.878431372549,0.0237977795097,0.85008912656,0.0181061709206,0.856387403446,0.01402177025,0.857991681521,0.0198873204639,0.880847692612,0.0170352465582
7,0.871623801036,0.017520114885,0.851319921908,0.017073702433,0.869518716578,0.0242426621278,0.837908496732,0.018108364189,0.84468211527,0.0153291188186,0.847703930057,0.0185295573357,0.871623801036,0.017520114885
8,0.864423648247,0.0171390501296,0.842810457516,0.018910486576,0.862537136067,0.0232428811245,0.830169340463,0.0170414992394,0.834759358289,0.0149459385207,0.835962566845,0.0179074186879,0.864423648247,0.0171390501296
9,0.85981382452,0.0165662807501,0.836918201624,0.0186448108173,0.858612266455,0.0231823940125,0.821852512049,0.0176955034144,0.826275830197,0.0162690758069,0.828071565326,0.0190920368737,0.85981382452,0.0165662807501
10,0.854581105169,0.0159046109966,0.82752228164,0.0210500780198,0.85339275104,0.0233241911763,0.813868092692,0.0169512485981,0.817599524658,0.0175285725283,0.818015448604,0.0187343522699,0.854581105169,0.0159046109966
11,0.847436936207,0.0161028154746,0.821530816183,0.0211530226495,0.847469345865,0.0229705907309,0.807411008481,0.0160860966759,0.809333981526,0.0174867482432,0.80893426241,0.0186465183713,0.847436936207,0.0161028154746
12,0.841443850267,0.0165980117048,0.814349376114,0.020982337627,0.842642107348,0.0222669675711,0.800940780353,0.0157115198485,0.801346801347,0.016768202376,0.801119033472,0.0192111791256,0.841443850267,0.0165980117048
13,0.835678047443,0.0170481758176,0.807669454728,0.0208353509132,0.837908496732,0.0218235973214,0.795173453997,0.016176402647,0.794588418118,0.0165339002375,0.795401983637,0.0201178967669,0.835678047443,0.0170481758176
14,0.829971988796,0.0176216494313,0.800814871403,0.0209102856668,0.833469145234,0.0220591041731,0.78929632459,0.0163572440098,0.788311688312,0.0165113582954,0.787199728376,0.0198862945327,0.829971988796,0.0176216494313
15,0.825145573381,0.0176992574892,0.796783521489,0.021653689632,0.830041592395,0.0218613620191,0.785145573381,0.0175227011506,0.782285601109,0.0163628016211,0.781889483066,0.0196966202659,0.825145573381,0.0176992574892
16,0.819934640523,0.0174581249959,0.792446524064,0.0211886237737,0.824985145573,0.0207326977189,0.779441473559,0.0176768505426,0.777228163993,0.0163613615978,0.776633986928,0.0199500211487,0.819934640523,0.0174581249959
17,0.815343748908,0.0175245748918,0.78827024571,0.0209901758986,0.821914648212,0.0206954213733,0.775016602006,0.017458033748,0.771863968404,0.0163544823333,0.772220474643,0.0192508030427,0.815343748908,0.0175245748918
18,0.811137518981,0.0182616997044,0.784300521555,0.0205699896881,0.81886842279,0.0207738901113,0.770429788077,0.0186009375906,0.767155212253,0.0167973857565,0.768237934905,0.0192791082113,0.811137518981,0.0182616997044
19,0.806636019639,0.0185264068056,0.779485255027,0.019862628377,0.815523657629,0.0205756854018,0.765162460518,0.0192928864212,0.761628670607,0.0165504123161,0.763461237765,0.0198279671043,0.806636019639,0.0185264068056
20,0.802804515746,0.0186967577072,0.775567439097,0.01970789743,0.811841948901,0.0209946218109,0.760695187166,0.0195992255918,0.756571598336,0.0165290040838,0.759037433155,0.0207246125363,0.802804515746,0.0186967577072
21,0.798511727923,0.0186468434929,0.771745465863,0.019799177562,0.809506833036,0.0206399348018,0.756817474465,0.0196844240707,0.751950881363,0.0161899935992,0.754593554594,0.0209815878553,0.798511727923,0.0186468434929
22,0.794252687301,0.0184135725864,0.767390482364,0.0203913307931,0.806849241074,0.0207299080448,0.753486739048,0.0193660573707,0.747831253714,0.0163195231435,0.750845351915,0.0210898692986,0.794252687301,0.0184135725864
23,0.790736004547,0.0189847151259,0.764116872045,0.0204843116533,0.804055904312,0.0210232799224,0.749624118422,0.0202406783299,0.743501511276,0.0159807632335,0.746565398228,0.0215573779916,0.790736004547,0.0189847151259
24,0.788101604278,0.0191945205037,0.760700138641,0.0201704867879,0.802559912854,0.0207640419946,0.746182412359,0.0207428614205,0.73908694791,0.0158183928034,0.743290750644,0.0218245297246,0.788101604278,0.0191945205037
25,0.78464171123,0.0191092150916,0.757618538324,0.019815766958,0.800831847891,0.0206460172923,0.743876411171,0.0206842267284,0.735410576352,0.0157610757821,0.739988116459,0.0216593129412,0.78464171123,0.0191092150916


==> data_files/cub50results_loss.csv <==
steps,baselineMean,baselineStd,sampleMean,sampleStd,hardMean,hardStd,thresholdMean,thresholdStd,L2scalingMean,L2scalingStd,averagedMean,averagedStd,allinMean,allinStd
1,2478.49105057,48.1728489394,2492.96807416,39.6270466876,2418.14019695,52.9721071078,2438.24998912,60.3250100288,1957.02282622,21.8306133726,2398.32804841,84.0418136238,2478.49103352,48.1728194102
2,2546.99015772,38.8425383883,2557.41803345,108.623164101,2505.8502464,118.97379596,2499.81510829,72.8645502105,1964.36892712,30.7617364752,2474.80916283,64.5036282691,2546.99034512,38.8426390551
3,2558.9876364,125.201574217,2601.82840042,208.058446647,2540.52194677,126.586478782,2526.6392074,117.840393731,1963.39454977,41.7588431902,2513.47470897,72.6901185996,2558.98792509,125.201402834
4,2524.54911385,144.795299119,2602.37456341,202.99793847,2542.31104795,181.031862325,2492.87054468,195.223101273,1951.96269069,36.9579927665,2498.96817846,115.780195298,2524.54947902,144.794924882
5,2506.06672123,114.585728541,2570.39869365,226.931526914,2523.09206087,129.238043955,2482.77386301,93.2030105821,1940.98564367,42.0388374859,2476.1433383,157.98879726,2506.06702128,114.585392085
6,2486.33708684,117.760632114,2547.84784622,279.302045144,2508.52143354,205.97245718,2469.53921727,88.752183201,1936.89612684,46.2760949763,2472.70213092,145.525287304,2486.33740702,117.761149918
7,2480.12196863,205.758065254,2541.24645698,314.409451023,2492.10719704,237.847015907,2448.62228358,125.283789158,1932.99006131,65.5961126731,2458.85641715,151.270887355,2480.12228589,205.75912225
8,2466.17290718,211.114145098,2524.11081891,339.168026379,2478.07762481,279.267690178,2441.69519453,78.3690522168,1927.48006107,61.5474759464,2441.22755709,126.469495479,2466.17322025,211.115246869
9,2459.33040858,278.498744145,2510.05281489,367.633435555,2472.85036212,335.143074285,2429.06890197,197.805533018,1922.7701129,66.64135603,2432.84387004,164.015277205,2459.33073107,278.499878344
10,2450.8980805,320.355175259,2493.95795678,353.213989956,2462.43027944,378.368339897,2420.73951181,229.669976003,1917.72418236,47.8601452924,2418.41683403,114.757268544,2450.89837647,320.356202452
11,2440.16539939,302.521448207,2492.46370158,367.068739251,2455.01169753,379.337423575,2413.64206769,240.415104818,1913.07687191,58.3820245687,2405.78739716,166.836147413,2440.16569466,302.522461407
12,2433.62715581,316.919727916,2479.94123055,389.344546768,2446.21414572,398.826625817,2408.68278889,275.63577133,1909.87864728,63.6844102553,2398.80067007,200.748878651,2433.6274567,316.920725323
13,2424.13001664,290.815195339,2470.41276772,398.915940368,2437.41610974,411.716527352,2403.54595951,254.7938405,1907.40352688,65.8236585706,2394.10788871,220.43592875,2424.13032669,290.815734795
14,2412.64623525,270.97596128,2461.11459673,357.848815598,2428.19924481,451.623852156,2396.91921017,249.552544323,1904.4216956,61.931927902,2381.62760962,253.442098392,2412.64655344,270.976547676
15,2404.65481944,295.642197828,2457.54194671,308.847891745,2426.52074952,425.248892735,2394.69945514,250.87693172,1900.37827247,59.25940344,2376.97555888,306.990834321,2404.65514392,295.642828182
16,2393.83542677,280.453350177,2455.30865214,304.829957913,2418.04711581,450.817464223,2387.41478058,308.260138798,1898.80283121,60.3492559868,2372.79166199,335.363560669,2393.83575098,280.45426738
17,2387.08701255,296.568269135,2452.5517879,311.786982829,2415.77925754,409.726413138,2385.789573,329.111511563,1896.4623505,81.1407120815,2373.31762067,377.904497834,2387.08733861,296.569310952
18,2380.12358101,370.726602177,2447.69368961,340.850273853,2414.95026796,417.332859087,2381.86032884,370.536309968,1893.49967213,102.2730103,2370.59916373,386.220348375,2380.1239235,370.727653067
19,2372.46829372,345.110603268,2439.70325848,304.537618672,2411.04496134,467.617300034,2372.58345113,379.441693499,1889.86836175,108.669547615,2368.24879688,458.326052518,2372.46863861,345.111233658
20,2364.30277514,344.54451247,2434.33372047,314.166962641,2405.59078655,500.069953872,2366.44680779,389.416713644,1887.22895335,85.7178284522,2364.48014842,463.758488293,2364.30310947,344.545120014
21,2357.89943863,349.91788226,2429.91348043,246.513945315,2404.11604362,520.013191915,2363.15572919,321.853892301,1884.32261565,79.3970239031,2360.51468037,417.770979909,2357.89977141,349.918552879
22,2349.05935461,405.322146363,2424.00638571,322.330115129,2401.36606225,541.563309052,2360.87961148,337.811564184,1882.15968252,102.304296748,2356.23914981,420.463068846,2349.05968458,405.322881504
23,2342.01013845,522.438688731,2417.55754469,377.612270537,2398.27350976,644.563044368,2356.56609675,487.099797683,1879.7307043,99.4242100591,2352.47607592,377.761829102,2342.01046724,522.439160476
24,2337.70500044,592.004101,2414.69404839,446.164794416,2398.58618168,626.087517158,2351.64955345,570.84390462,1876.84428667,96.245761974,2352.01019984,414.719511935,2337.70532493,592.004699803
25,2332.11297471,594.865023341,2413.72734416,470.899583149,2398.89820478,558.972702501,2355.31754066,580.904675692,1874.70018723,99.4703667524,2352.64624353,360.180309582,2332.11330662,594.865687326


==> data_files/cubCrossClassesResults_10samples.csv <==
steps,baselineMean,baselineStd,sampleMean,sampleStd,hardMean,hardStd,thresholdMean,thresholdStd,L2scalingMean,L2scalingStd,averagedMean,averagedStd,allinMean,allinStd
10,0.370612244898,0.042193106377,0.314285714286,0.0623167868571,0.368979591837,0.0567831242419,0.370612244898,0.042193106377,0.312653061224,0.0506747474503,0.370612244898,0.042193106377,0.300408163265,0.0362875277892,0.370612244898,0.042193106377,0.312653061224,0.0552816422966
20,0.604255319149,0.0311464061713,0.585612968592,0.0246098435694,0.635663627153,0.0391855023359,0.604255319149,0.0311464061713,0.600607902736,0.0210232419037,0.604255319149,0.0311464061713,0.560688956434,0.0190691636977,0.604255319149,0.0311464061713,0.565552178318,0.0638069465896
30,0.713337846987,0.0609562888277,0.665402843602,0.0613891100513,0.736492890995,0.0163021028526,0.713337846987,0.0609562888277,0.668111035884,0.026889635573,0.713337846987,0.0609562888277,0.621394719025,0.0326598332949,0.713337846987,0.0609562888277,0.647799593771,0.0672215658936
40,0.743425076453,0.023048990052,0.725178389399,0.04681929555,0.764831804281,0.0248474999314,0.743425076453,0.023048990052,0.712232415902,0.0235771685228,0.743425076453,0.023048990052,0.681957186544,0.0121941296865,0.743425076453,0.023048990052,0.694801223242,0.042927860349
50,0.807486631016,0.00994958321518,0.742959001783,0.0426974828423,0.806417112299,0.0246003656497,0.807486631016,0.00994958321518,0.742008318479,0.0102529552514,0.807486631016,0.00994958321518,0.739512774807,0.0288640430209,0.807486631016,0.00994958321518,0.727510398099,0.0155151908356


==> data_files/cubCrossClassesResults_5samples.csv <==
steps,baselineMean,baselineStd,sampleMean,sampleStd,hardMean,hardStd,thresholdMean,thresholdStd,L2scalingMean,L2scalingStd,averagedMean,averagedStd,allinMean,allinStd
10,0.49306122449,0.0324637368574,0.395918367347,0.0294896193766,0.462040816327,0.0460628113622,0.49306122449,0.0324637368574,0.35306122449,0.0697230793097,0.49306122449,0.0324637368574,0.417959183673,0.0408448879662,0.49306122449,0.0324637368574,0.384489795918,0.0410320828142
20,0.69179331307,0.0191207718129,0.647213779129,0.0365270358661,0.684701114488,0.0531597338509,0.69179331307,0.0191207718129,0.665653495441,0.0311094715753,0.69179331307,0.0191207718129,0.633839918946,0.0388698753654,0.69179331307,0.0191207718129,0.620668693009,0.0239725818378
30,0.723493568043,0.0222319329619,0.732972241029,0.0175333229105,0.757481381178,0.0189544441149,0.723493568043,0.0222319329619,0.723899796886,0.0288215793027,0.723493568043,0.0222319329619,0.723764387271,0.0307144108929,0.723493568043,0.0222319329619,0.68923493568,0.0202978966343
40,0.794699286442,0.0145108743317,0.78246687054,0.0228106223855,0.804281345566,0.04475129974,0.794699286442,0.0145108743317,0.768603465851,0.0126623395611,0.794699286442,0.0145108743317,0.788990825688,0.0170542428056,0.794699286442,0.0145108743317,0.764831804281,0.0137957815867
50,0.845395127748,0.0117063437728,0.827213309566,0.0113759695247,0.853357100416,0.0230810067381,0.845395127748,0.0117063437728,0.810814022579,0.0259774321439,0.845395127748,0.0117063437728,0.812596553773,0.0201901331635,0.845395127748,0.0117063437728,0.815329768271,0.0204983337062


==> data_files/sun100results.csv <==
steps,baselineMean,baselineStd,sampleMean,sampleStd,featuresScalingMean,featuresScalingStd,onlineClassL2scalingMean,onlineClassL2scalingStd
1,0.9867517173699706,0.005401907338379935,0.9867517173699706,0.005401907338379935,0.9867517173699706,0.005401907338379935,0.9867517173699706,0.005401907338379935,
2,0.9877330716388616,0.0064426486995759966,0.9810598626104023,0.004329096172740486,0.9814524043179588,0.0042255250523279666,0.9837095191364083,0.005546171207436622,
3,0.9776251226692836,0.005744066978081215,0.9697742885181551,0.011989402344229528,0.9698724239450441,0.011981367089426917,0.9760549558390579,0.013009515624194829,
4,0.9783120706575074,0.005168672848778682,0.9622178606476938,0.00806264804963444,0.9636898920510304,0.00948924416379476,0.9644749754661432,0.010346657784570912,
5,0.9750736015701669,0.008741217248927714,0.9557409224730128,0.000899426044152274,0.9555446516192345,0.003393840326946139,0.9574092247301276,0.004469204136108224,
6,0.9762512266928361,0.00868151935411049,0.947693817468106,0.004362337737172301,0.9474975466143278,0.005463949325642809,0.9482826300294407,0.0048930130961012406,
7,0.9789990186457311,0.009060403444619267,0.9457311089303239,0.006462052064044877,0.9452404317958784,0.00695031647090315,0.9475956820412169,0.006438162695527665,
8,0.9789990186457311,0.007828722541777872,0.9444553483807655,0.008518019381796948,0.9440628066732091,0.010574063785712249,0.9460255152109912,0.005463949325642807,
9,0.981648675171737,0.007328029323883992,0.9424926398429834,0.006475451103561775,0.9441609421000982,0.009637278663152834,0.9424926398429834,0.006108092765297521,
10,0.9870461236506379,0.005710436320304674,0.9442590775269872,0.008324753703807064,0.9443572129538763,0.009177630159558928,0.9448478900883219,0.00545159741406522,
11,0.9806673209028459,0.005170535769310889,0.938567222767419,0.009956756768055575,0.9374877330716389,0.014008295097197625,0.9371933267909716,0.00876102615138985,
12,0.976153091265947,0.010956942366622027,0.9360157016683023,0.011243253841861948,0.9346418056918547,0.012618704857671956,0.9345436702649657,0.011455393400398658,
13,0.9730127576054955,0.012802818651462558,0.9335623159960746,0.005179840322039902,0.9343473994111875,0.008478355668873472,0.9352306182531894,0.010491774100807925,
14,0.9818449460255152,0.005822334435403857,0.9296368989205103,0.005539221115474029,0.9300294406280667,0.009198593252561718,0.9335623159960746,0.009045510203574414,
15,0.9736997055937193,0.006631225085976899,0.9268891069676153,0.00583885172939883,0.924730127576055,0.005371514105359768,0.9290480863591757,0.00753536950753777,
16,0.9738959764474976,0.009702015929313492,0.9237487733071639,0.006462052064044879,0.9240431795878312,0.004050984777340585,0.9265947006869479,0.008569869654414445,
17,0.975269872423945,0.014219819969915568,0.9249263984298332,0.01175578856792045,0.9251226692836114,0.009072088124765116,0.9291462217860648,0.012168792934249264,
18,0.9789990186457311,0.015368145716077293,0.920215897939156,0.01199341795285746,0.9224730127576055,0.00780778185708188,0.9279685966633955,0.011272339383165837,
19,0.9819430814524043,0.006948930703474182,0.9163886162904809,0.013966984788739702,0.9195289499509323,0.012451989735475484,0.924730127576055,0.012204354635030829,
20,0.975171736997056,0.011572493046914963,0.9097154072620216,0.015126868591166,0.912855740922473,0.01194110971101646,0.920117762512267,0.013673614404241138,
21,0.9774288518155054,0.012662892934802687,0.9093228655544652,0.013521338292168665,0.9123650637880275,0.01212518699465938,0.9185475956820413,0.012896503631795495,
22,0.9760549558390579,0.01278927148784684,0.9122669283611384,0.009496345753407612,0.9157016683022571,0.008894123698035092,0.9178606476938175,0.009405654821986445,
23,0.9695780176643768,0.01225318169892727,0.9057899901864573,0.008967451855984823,0.9117762512266928,0.006468010619542327,0.9133464180569185,0.010234353542283565,
24,0.9711481844946026,0.01455054209448529,0.9081452404317959,0.008148195782000814,0.9118743866535819,0.008107910722565198,0.9124631992149166,0.015217637599491806,
25,0.9720314033366045,0.01592396614358126,0.9086359175662414,0.008094834397370475,0.9140333660451423,0.006092305474060354,0.9118743866535819,0.01370246098190937,
26,0.9714425907752698,0.017657287858973043,0.9058881256133464,0.011633912432990024,0.9138370951913641,0.012748543622418042,0.9071638861629048,0.015864586587359394,
27,0.9727183513248283,0.013568265305361626,0.906476938174681,0.013208605580680072,0.9114818449460256,0.017799072107956244,0.9088321884200197,0.01742670773398242,
28,0.9647693817468106,0.014205590321150329,0.9060843964671246,0.012434962953057628,0.9117762512266928,0.01410011780621143,0.9064769381746811,0.017820701806188288,
29,0.9684985279685967,0.010233412495567192,0.9032384690873405,0.010115092229028556,0.9085377821393523,0.01160988139051639,0.9017664376840039,0.01643116476115334,
30,0.9710500490677134,0.009428153974072973,0.9080471050049068,0.009446522513137486,0.9113837095191364,0.012396178743582438,0.9044160942100098,0.020208274332610156,
31,0.9639842983316977,0.01620156159645844,0.9055937193326791,0.011647149714965567,0.9070657507360157,0.012101335708706478,0.9056918547595683,0.015336780840499551,
32,0.9621197252208047,0.012246892371322402,0.9045142296368989,0.010833191065539212,0.9087340529931305,0.007789258030612137,0.9052011776251226,0.01582203618079306,
33,0.9726202158979391,0.013363724852246676,0.8998037291462218,0.008546237902679976,0.9046123650637881,0.00888979144074054,0.8996074582924436,0.018827173589418333,
34,0.9701668302257115,0.018257937272283007,0.9017664376840039,0.006460561566489807,0.9075564278704612,0.004077051634512459,0.9030421982335624,0.01090849321420236,
35,0.974288518155054,0.013447060359537301,0.9017664376840039,0.006766364740309403,0.9077526987242395,0.003775345252536083,0.9046123650637881,0.012400062623348002,
36,0.9636898920510304,0.015784252887514085,0.9038272816486752,0.012122803977768212,0.9105986261040235,0.007760768957710516,0.9052011776251226,0.014069348654720197,
37,0.9548577036310107,0.00964526977452845,0.8917566241413151,0.016970904144806523,0.9033366045142296,0.010826076836523348,0.8974484789008832,0.016065461770112754,
38,0.9457311089303239,0.017952615081105287,0.8921491658488715,0.013457083192480429,0.9015701668302257,0.004204962764598342,0.8938174681059863,0.014891384114935229,
39,0.9619234543670265,0.013342809649018246,0.890775269872424,0.013389643101715828,0.900883218842002,0.011845559864185604,0.8919528949950932,0.01660896800631209,
40,0.9640824337585868,0.01645459268316976,0.8894013738959765,0.012168792934249266,0.8980372914622179,0.014079612509881026,0.8969578017664377,0.010799356737772157,
41,0.9631992149165849,0.012150576760966628,0.8895976447497547,0.006472475936345887,0.8946025515210991,0.008106722837316343,0.890775269872424,0.006521392630357666,
42,0.9646712463199215,0.008216461506941894,0.8839057899901864,0.014063186745964946,0.8949950932286556,0.007850834151128557,0.8904808635917566,0.007444075080868646,
43,0.9548577036310109,0.0067635175427331815,0.8827281648675172,0.013220994686268382,0.8970559371933268,0.007017883877833612,0.8891069676153092,0.009063591669494657,
44,0.9650637880274779,0.013627756888588775,0.8776251226692836,0.009451618549821005,0.8947988223748773,0.004783535861414697,0.8861629048086359,0.006420187334169235,
45,0.9666339548577036,0.007563434295583,0.8754661432777233,0.009244544730976,0.8921491658488715,0.004522755101787207,0.8832188420019627,0.008913592799109395,
46,0.9642787046123651,0.01730470153342529,0.8765456329735034,0.007988247860635418,0.8897939156035328,0.0062267682352169975,0.8847890088321884,0.007723451371914033,
47,0.9649656526005889,0.012786259057823223,0.8767419038272817,0.008568745810772554,0.8894013738959765,0.005591136225022226,0.8845927379784102,0.006680420971586854,
48,0.9642787046123651,0.007079367535572693,0.8783120706575074,0.010491774100807922,0.8892051030421982,0.0074699047042139635,0.8833169774288518,0.006542034666339138,
49,0.9584887144259078,0.006462052064044877,0.8789990186457312,0.01283512344136816,0.888027477919529,0.008335158927413572,0.886261040235525,0.005065157173921076,
50,0.9499509322865555,0.01716388335743211,0.8732090284592737,0.01500734230909657,0.8857703631010795,0.007883885286906747,0.8811579980372914,0.006907228402264095,
51,0.953189401373896,0.011856124286978574,0.8733071638861629,0.015499185101000693,0.8873405299313052,0.007235449888583619,0.8809617271835133,0.006964158979081519,
52,0.9502453385672227,0.007817643284260817,0.8735034347399411,0.01634006429561549,0.8860647693817468,0.009917991751224839,0.8847890088321885,0.012909192268816759,
53,0.9594700686947988,0.014481544059428239,0.8756624141315015,0.012797552014119251,0.884396467124632,0.009271590829386993,0.8860647693817468,0.01238374214276534,
54,0.962315996074583,0.014688877128217984,0.8714425907752699,0.015630974320612362,0.8804710500490677,0.013880526776250585,0.882531894013739,0.01683129858647172,
55,0.9674190382728165,0.014738621262299705,0.871638861629048,0.01862919570507129,0.8863591756624142,0.013006554204710937,0.8842983316977429,0.01850939256077573,
56,0.9684985279685967,0.009065716529837878,0.8709519136408244,0.02322722720945875,0.8887144259077527,0.01623066213193061,0.8872423945044161,0.023508300032593285,
57,0.9667320902845927,0.020968397126075924,0.8785083415112855,0.022674593348142272,0.8951913640824337,0.016733744979033367,0.888027477919529,0.020407450198175782,
58,0.9583905789990187,0.022655047380189537,0.8801766437684003,0.024833111117893155,0.897252208047105,0.02219813811651436,0.8895976447497547,0.01896071939193505,
59,0.9580961727183513,0.019750836559642437,0.8820412168792934,0.02254895012893728,0.897154072620216,0.02205450441322092,0.8884200196270854,0.020455057983716093,
60,0.9700686947988224,0.024231701669359118,0.8802747791952895,0.024340751321574088,0.8987242394504416,0.021960419468857528,0.8849852796859666,0.020002783038788472,
61,0.9698724239450441,0.01723555382870757,0.877919528949951,0.02450518442321217,0.8966633954857703,0.021416469044217908,0.8829244357212954,0.020772745640664586,
62,0.9694798822374877,0.01022870596333298,0.8778213935230619,0.01978104482819439,0.8950932286555446,0.01226260964212688,0.8818449460255152,0.014705258902461413,
63,0.9627085377821394,0.014713770217068744,0.8768400392541708,0.018920042017342053,0.8906771344455349,0.013810273352111702,0.8811579980372914,0.022197704266789083,
64,0.960549558390579,0.015204975226189566,0.8774288518155055,0.016141413340772678,0.8899901864573111,0.013803298113850632,0.8809617271835133,0.021646815590127162,
65,0.9638861629048087,0.016231255477162195,0.876153091265947,0.016361268338659415,0.887144259077527,0.016596206599889855,0.8802747791952895,0.021063712679233064,
66,0.9625122669283611,0.015901573386087612,0.8812561334641805,0.015993365093199888,0.8901864573110893,0.013083333259468352,0.87801766437684,0.01574026169691771,
67,0.9592737978410206,0.010306556116283512,0.8823356231599607,0.017930607412060838,0.8888125613346418,0.01607025671478604,0.8765456329735034,0.01649317599961988,
68,0.9619234543670265,0.013150147203140334,0.8829244357212954,0.01730247527566059,0.8894995093228656,0.013031704819278704,0.8768400392541708,0.015590875060440042,
69,0.9621197252208047,0.014942387682570585,0.8805691854759569,0.01896478233072748,0.8866535819430814,0.015787303279442753,0.8738959764474976,0.017056942233104572,
70,0.9538763493621197,0.014717042488924406,0.8769381746810598,0.020201124588539853,0.8817468105986261,0.016909505791060205,0.8712463199214917,0.01831902191234852,
71,0.9551521099116781,0.011622317443702007,0.8713444553483808,0.023283961386129176,0.8787046123650638,0.013771865822715116,0.8673209028459274,0.019569591945612582,
72,0.9498527968596664,0.014543921892088606,0.8738959764474976,0.020288179325351704,0.8803729146221786,0.011818700072482508,0.8684985279685966,0.017985843820617835,
73,0.9427870461236506,0.019973874482822777,0.8738959764474976,0.014625142127781474,0.8815505397448479,0.008824552363637427,0.8641805691854759,0.011043615227976608,
74,0.9420019627085378,0.023374779252764412,0.8657507360157016,0.013939376568843732,0.8768400392541708,0.013512788599064579,0.8601570166830226,0.012284580037908614,
75,0.9471050049067713,0.007092958194148247,0.868792934249264,0.010355961498153422,0.8758586849852796,0.012043100260366986,0.8621197252208047,0.012598081676844917,
76,0.9400392541707556,0.012278306793512344,0.8677134445534838,0.008625875149497838,0.8745829244357213,0.013575361307784563,0.8613346418056919,0.016650085826812405,
77,0.9490677134445535,0.007766971123615067,0.8689892051030422,0.00876652068071729,0.8783120706575074,0.015726183021794023,0.864180569185476,0.01728521205597958,
78,0.9448478900883219,0.01558037053609083,0.8741903827281648,0.011040126485122845,0.8798822374877331,0.017839066429659677,0.8672227674190383,0.014090552381391614,
79,0.9472031403336605,0.016816987958800152,0.868792934249264,0.012129157649052306,0.878900883218842,0.014790151639222798,0.8611383709519136,0.016806676761752865,
80,0.9571148184494602,0.017081203314649327,0.8686947988223749,0.013922093629461564,0.8800785083415112,0.015071378025401042,0.8620215897939156,0.016168239706864745,
81,0.9543670264965652,0.013992473894121744,0.8683022571148185,0.014192703583741648,0.8795878312070657,0.014414888343064605,0.8668302257114818,0.017013411527198694,
82,0.9409224730127576,0.005460423059173134,0.8633954857703632,0.015822644849403204,0.8720314033366046,0.013757872864597941,0.8630029440628066,0.016437024872171403,
83,0.9489695780176644,0.012142648161909662,0.864278704612365,0.009923816157179273,0.8729146221786065,0.00953480494719617,0.8644749754661433,0.013112743959185949,
84,0.938567222767419,0.01479991562041912,0.8606476938174681,0.012896503631795495,0.8709519136408244,0.013999354875060944,0.8610402355250245,0.015619880216546403,
85,0.9398429833169775,0.011400616864736103,0.862315996074583,0.008462438130445575,0.8682041216879294,0.012585079373134349,0.8626104023552502,0.013184522907305596,
86,0.9383709519136408,0.0105174443309667,0.8618253189401374,0.011096682651536138,0.868792934249264,0.011409061141773208,0.8597644749754662,0.01365246853705323,
87,0.9489695780176644,0.0016711861006797255,0.8666339548577036,0.010024234834625513,0.872423945044161,0.0073437828984768225,0.8644749754661433,0.016916338835166304,
88,0.9507360157016683,0.017774707235936753,0.8667320902845927,0.01515104207925046,0.8745829244357213,0.009307874937294895,0.8634936211972521,0.01740458840319949,
89,0.945927379784102,0.014708533067866687,0.8654563297350344,0.019371247202624762,0.8690873405299313,0.00735295689693001,0.8594700686947988,0.016753875980323893,
90,0.9353287536800785,0.014497495829338087,0.8596663395485771,0.014285363453790277,0.8675171736997056,0.005525294704714132,0.8564278704612365,0.014557820839934248,
91,0.9454367026496565,0.024377124488107305,0.8598626104023552,0.019604009987736797,0.8657507360157017,0.011217527500831059,0.8539744847890088,0.02036067710840935,
92,0.9529931305201178,0.017503905273070944,0.8601570166830226,0.02195033068989358,0.8656526005888125,0.017077820116521272,0.8524043179587831,0.02368990018155321,
93,0.9466143277723258,0.02319278789938897,0.8625122669283611,0.022531432396375124,0.8670264965652601,0.01703999544080995,0.8570166830225712,0.02233438134147873,
94,0.9460255152109912,0.01797513158391973,0.8568204121687929,0.020820905800420324,0.8648675171736997,0.01467969534941327,0.8555446516192345,0.02106737005004314,
95,0.9480863591756624,0.014913356398721028,0.8565260058881257,0.01790964819109008,0.8659470068694799,0.010456835136386641,0.8543670264965653,0.018067049255230137,
96,0.9360157016683023,0.021039924272301214,0.8603532875368007,0.024095395024309057,0.865161923454367,0.011980563267542176,0.8626104023552502,0.019967605445903636,
97,0.9387634936211973,0.015124958512417158,0.8576054955839058,0.02015339480682022,0.8667320902845927,0.009840982246690224,0.8595682041216879,0.018987112953495998,
98,0.9310107948969578,0.017537435056870408,0.8564278704612365,0.019753274422885315,0.8617271835132483,0.012438060465362014,0.856820412168793,0.01761906739453419,
99,0.9328753680078509,0.02214340611137206,0.8629048086359176,0.015530842093079627,0.8652600588812561,0.009024191507417196,0.8561334641805691,0.017997619916759213,
100,0.9262021589793916,0.012029498109766976,0.8608439646712462,0.015564909827601057,0.8666339548577036,0.015089897553700033,0.8546614327772326,0.015235979348439925,
101,0.9392541707556428,0.026987063965865678,0.8598626104023552,0.01601021669050686,0.8667320902845927,0.0174796799270381,0.8585868498527969,0.01719303551897246,
102,0.9362119725220804,0.019754249483942894,0.8613346418056919,0.01596202206975267,0.8676153091265947,0.014692154944322926,0.8552502453385672,0.011869925114197112,
103,0.9408243375858685,0.01026254481837203,0.8612365063788028,0.01696182211638445,0.868792934249264,0.012105314186543101,0.850441609421001,0.015582842825940744,
104,0.9466143277723258,0.02794086396008493,0.8614327772325809,0.017474169482738923,0.8718351324828263,0.010810052702828131,0.8483807654563298,0.014366034382857945,
105,0.9409224730127577,0.004193495705440921,0.8608439646712464,0.019316981018442394,0.8699705593719333,0.012366621395111568,0.8463199214916585,0.0160005893795398,
106,0.9609421000981354,0.011217527500831057,0.8606476938174681,0.020420659515883035,0.8736015701668303,0.015007342309096568,0.8465161923454367,0.014000730665430847,
107,0.9333660451422964,0.017476373868957198,0.8585868498527969,0.02355536456276761,0.8702649656526006,0.01398421224772499,0.8496565260058881,0.014321049143830977,
108,0.9361138370951914,0.024862179954606448,0.857801766437684,0.022849754678080977,0.8684985279685966,0.01338028952523255,0.8483807654563298,0.014752989576420907,
109,0.9317958783120707,0.017003219446958623,0.8583905789990187,0.024236867792788327,0.8694798822374877,0.015231554051965215,0.8498527968596663,0.01358032630333468,
110,0.9387634936211973,0.02737855298479795,0.8548577036310108,0.024595408558114373,0.8669283611383709,0.0147901516392228,0.8474975466143277,0.012815600045670967,
111,0.9356231599607459,0.01901752154593496,0.8554465161923455,0.025663117769753278,0.8667320902845927,0.015283942951075,0.8467124631992149,0.011795045519483047,
112,0.9309126594700687,0.011152088495267313,0.8518155053974485,0.02356476618889694,0.868792934249264,0.012546759208139004,0.848675171736997,0.01142593097376085,
113,0.9304219823356231,0.012368178806035838,0.85603532875368,0.0187682560751826,0.868792934249264,0.010708009679650118,0.8454367026496565,0.010454993009157268,
114,0.9452404317958784,0.00953278464736478,0.8572129538763493,0.017323057243270837,0.8746810598626105,0.014478218561862304,0.8474975466143277,0.01070261204357853,
115,0.9474975466143277,0.01659330491150333,0.8530912659470069,0.021912126770485353,0.8733071638861629,0.006527297016021936,0.8457311089303239,0.01196528039166547,
116,0.9425907752698724,0.01602945396592378,0.8558390578999019,0.017946713233516987,0.8733071638861629,0.006163029820650667,0.8482826300294406,0.008265543352010034,
117,0.935819430814524,0.017470862381901927,0.8557409224730128,0.014399513883827026,0.8719332679097154,0.006306680672447355,0.8494602551521099,0.006256085358394198,
118,0.9331697742885181,0.013852051021467231,0.8527968596663396,0.010132215504722515,0.8670264965652601,0.010311227114083376,0.8480863591756624,0.005151876250601256,
119,0.9370951913640825,0.01814152215647601,0.8478900883218842,0.010017507481982213,0.8652600588812561,0.00814937762199282,0.8445534838076545,0.01043378516977587,
120,0.9283611383709519,0.02218164586154585,0.8522080471050049,0.008294620847542863,0.8669283611383709,0.009254956430109776,0.848675171736997,0.011626459838759474,
121,0.9285574092247302,0.010576795749014703,0.849558390578999,0.014826571028272308,0.8649656526005889,0.011843120582175145,0.8475956820412169,0.010712505632184639,
122,0.932090284592738,0.016139026616918028,0.8509322865554465,0.014557159286193258,0.8685966633954858,0.013645412632640106,0.8471050049067713,0.010819848048940307,
123,0.9405299313052011,0.02042396051043417,0.8529931305201177,0.019040801912080428,0.868792934249264,0.016272735880804027,0.8488714425907753,0.014122639244905585,
124,0.9435721295387635,0.026911303632585058,0.8541707556427871,0.021233113996049883,0.8727183513248282,0.014257020789701732,0.8473012757605496,0.01720423473558405,
125,0.9272816486751717,0.015339920213926186,0.8564278704612365,0.02008446465257374,0.8699705593719332,0.014095335905216689,0.8493621197252208,0.016803811417471243,
126,0.9465161923454367,0.010583167587472353,0.858684985279686,0.020985842864884956,0.8698724239450442,0.014171652697243513,0.8517173699705594,0.017976203094849347,
127,0.9470068694798822,0.01339108153359426,0.8546614327772326,0.01755335298370565,0.8666339548577037,0.012538313054904368,0.8506378802747792,0.01826901083920722,
128,0.9294406280667321,0.015109031798954056,0.8519136408243376,0.016021641608567803,0.8697742885181551,0.008725779234925192,0.8491658488714426,0.017454869228118976,
129,0.9254170755642787,0.012138681920366027,0.8472031403336604,0.015048996519495638,0.8653581943081452,0.00816708469933785,0.845927379784102,0.015538281423903703,
130,0.9434739941118744,0.018956655582341803,0.8451422963689892,0.013695430833695394,0.8633954857703632,0.00845105010465593,0.8439646712463199,0.011206361078406432,
131,0.9446516192345437,0.008041118910940722,0.8446516192345437,0.015387559832385657,0.8628066732090285,0.00752257817340012,0.8446516192345437,0.012539081122108062,
132,0.933954857703631,0.013994538543651335,0.8451422963689892,0.015349961894218627,0.8608439646712462,0.00699864546797858,0.8434739941118744,0.014588880026809135,
133,0.9336604514229637,0.025020492659898103,0.8454367026496565,0.015316673613445868,0.8564278704612365,0.0061957582404964075,0.8432777232580961,0.011725438297345512,
134,0.9344455348380766,0.020201601316869187,0.8457311089303239,0.016243117830186914,0.8554465161923455,0.007509765051897538,0.8457311089303239,0.011534983517107054,
135,0.9266928361138371,0.01671358973059273,0.8450441609421001,0.011708177469632366,0.8544651619234543,0.006594817513802327,0.8476938174681059,0.015283942951075,
136,0.9259077526987243,0.014476222896632602,0.8408243375858685,0.012005456719852219,0.8526987242394505,0.006716364526896439,0.8491658488714426,0.013299432389716839,
137,0.933954857703631,0.006774899153716666,0.8421000981354269,0.012156123703397075,0.8541707556427871,0.007698472485752772,0.8509322865554465,0.012728887432456098,
138,0.922963689892051,0.015187230167362276,0.844946025515211,0.011133073837795309,0.8554465161923455,0.00872577923492519,0.8512266928361139,0.012028697504254806,
139,0.9217860647693817,0.00979684546161205,0.8423945044160942,0.01133198631532754,0.852306182531894,0.011398082361715103,0.8483807654563298,0.006352326725292347,
140,0.9209028459273798,0.016967498953825894,0.8402355250245339,0.01036525686085252,0.8526987242394504,0.01131923128973206,0.8465161923454367,0.008065036628578747,
141,0.9289499509322865,0.02173295385475998,0.8453385672227675,0.008501043308226777,0.8555446516192345,0.013511363124236085,0.8500490677134446,0.012653763234311713,
142,0.9429833169774289,0.010266297806180193,0.8473012757605496,0.008921152641698534,0.8599607458292444,0.010970118635903529,0.8479882237487733,0.011903952680750483,
143,0.9425907752698724,0.00984783018983482,0.8469087340529932,0.006457579539298175,0.8589793915603533,0.01196528039166547,0.8471050049067713,0.012290850080444154,
144,0.936702649656526,0.015351216642403517,0.8443572129538763,0.00536074594062715,0.8583905789990187,0.009991516691823686,0.8450441609421001,0.011814625080094197,
145,0.9373895976447497,0.009703008513686575,0.8450441609421001,0.005065157173921076,0.8568204121687929,0.008392730815790107,0.8413150147203141,0.01503298932824927,
146,0.9434739941118744,0.011559170270246586,0.8439646712463199,0.005713808293624985,0.8539744847890088,0.006710626495497065,0.8402355250245339,0.01198940234422953,
147,0.9369970559371933,0.015898544918734627,0.8467124631992149,0.004598773116333656,0.8570166830225712,0.007399957810209564,0.8396467124631992,0.01528961288744447,
148,0.9251226692836114,0.014577653491843819,0.8457311089303239,0.0061879814604256875,0.8598626104023552,0.012706927349737933,0.8418056918547596,0.015518435283228322,
149,0.930225711481845,0.011052332267164741,0.8472031403336604,0.0058602546130848325,0.8603532875368007,0.012349476912062316,0.8422963689892051,0.014781032770916401,
150,0.928459273797841,0.02292969477364564,0.8500490677134446,0.002334715849532939,0.8627085377821393,0.01105668820958237,0.8454367026496565,0.009886870304028397,
151,0.9323846908734053,0.009511545590942829,0.8510304219823357,0.004793591655277651,0.8648675171736997,0.011022666207732262,0.8484789008832188,0.010872236114039325,
152,0.9362119725220804,0.023615796536218238,0.8519136408243376,0.010702612043578523,0.8628066732090285,0.013432729053792877,0.8480863591756624,0.00784224260019904,
153,0.9184494602551521,0.01593424415685558,0.8509322865554465,0.008472674266594456,0.8597644749754662,0.010014622947445666,0.8473994111874387,0.007076646271764447,
154,0.9441609421000982,0.019782018520441202,0.8515210991167812,0.009214284274233958,0.8611383709519136,0.01292633942327722,0.8484789008832189,0.011182272450044444,
155,0.9483807654563298,0.02220854796731118,0.8553483807654563,0.010233412495567196,0.8629048086359176,0.009717885113387344,0.8482826300294406,0.01116934645745676,
156,0.9410206084396467,0.03078763445511609,0.8555446516192345,0.012921123132979622,0.8631992149165849,0.010299078113400716,0.8491658488714426,0.017021900265661843,
157,0.9157016683022571,0.015997579656702284,0.850441609421001,0.017354716832113943,0.8582924435721295,0.009521665335895718,0.8414131501472031,0.01579157283823412,
158,0.9181550539744848,0.021407023677230196,0.8555446516192345,0.018873154652257227,0.8617271835132483,0.013740361627624844,0.8410206084396468,0.015593963279755355,
159,0.9093228655544652,0.021777221945309466,0.8528949950932286,0.01687073293204662,0.8604514229636899,0.014131501472031401,0.8381746810598626,0.014134227193239512,
160,0.9227674190382729,0.026581117592711347,0.8521099116781158,0.016822713670708526,0.8588812561334642,0.02055837650209517,0.8381746810598626,0.014327100149584158,
161,0.9287536800785083,0.032012913422670576,0.8499509322865555,0.017673642755676577,0.8562315996074583,0.02133176164797268,0.837585868498528,0.01479535989773064,
162,0.9455348380765456,0.022436342756778974,0.857801766437684,0.018987112953495998,0.8618253189401374,0.024816041552525783,0.8395485770363101,0.008588952497366461,
163,0.9410206084396467,0.030057969733042363,0.8590775269872424,0.0187086382646398,0.8612365063788028,0.025045499116715695,0.838567222767419,0.008257383304401426,
164,0.9227674190382729,0.02555405814539085,0.860549558390579,0.018824104191752736,0.8611383709519136,0.02361171816704247,0.8387634936211973,0.007026112784953378,
165,0.9423945044160942,0.0293465950046936,0.8591756624141316,0.019288043199703314,0.8652600588812561,0.02409539502430906,0.8382728164867517,0.007939877764933769,
166,0.9259077526987243,0.024750758564154936,0.8516192345436703,0.01535623460989633,0.8628066732090285,0.01783690686710353,0.8351324828263003,0.009127122295259216,
167,0.932090284592738,0.018319021912348517,0.8542688910696761,0.012521403656711734,0.8625122669283611,0.015336780840499557,0.8360157016683023,0.015693692773271293,
168,0.9259077526987243,0.03712711058771649,0.8526987242394505,0.010720593595309002,0.8585868498527969,0.016536329028294695,0.8369970559371933,0.014783638735811644,
169,0.9125613346418057,0.024004896320306366,0.8519136408243376,0.014256345277593625,0.8554465161923455,0.01863436459496435,0.8318940137389598,0.018778515878100092,
170,0.9432777232580962,0.01683987912567326,0.8556427870461236,0.017749766353906668,0.8551521099116781,0.01709472941151456,0.8327772325809617,0.018999789114865225,
171,0.9406280667320903,0.009468924559826454,0.8565260058881257,0.019121556351367208,0.8567222767419038,0.01721990140243772,0.8348380765456329,0.020365406540334988,
172,0.9060843964671246,0.010842077287249565,0.852306182531894,0.017781207799570858,0.8519136408243376,0.016810687423249347,0.8351324828263003,0.018129839531155226,
173,0.9171736997055937,0.013009515624194829,0.8534838076545633,0.018781079953084805,0.8538763493621198,0.018563944381277075,0.8366045142296369,0.0177784995202467,
174,0.9288518155053974,0.024191925375849688,0.8492639842983317,0.019264061786668805,0.8535819430814524,0.018384618688669665,0.8395485770363101,0.018401373869808394,
175,0.9030421982335624,0.028322911101153987,0.8445534838076546,0.023017726613570016,0.8543670264965653,0.016907797098552908,0.8378802747791954,0.022327912420248164,
176,0.9105986261040235,0.027935693332646172,0.8438665358194308,0.022906582909534425,0.8525024533856722,0.018903746559063458,0.8361138370951914,0.022556209589061373,
177,0.9204121687929343,0.020112735435483354,0.8431795878312071,0.020495038244877903,0.8532875368007851,0.017813675035006235,0.833071638861629,0.02169525495843058,
178,0.9211972522080472,0.01989173875687891,0.8457311089303239,0.022719146144295696,0.8533856722276743,0.01805905180042935,0.8361138370951914,0.023332716739918682,
179,0.9209028459273798,0.037371949708849946,0.8428851815505398,0.01970641475560076,0.8576054955839058,0.0157671597868607,0.8381746810598626,0.021490090057081097,
180,0.9196270853778213,0.018067049255230137,0.8429833169774288,0.015491726995620113,0.8571148184494602,0.009202780140922615,0.8354268891069676,0.017548414482635607,
181,0.9315996074582924,0.03002302586273004,0.8456329735034347,0.017296908377644596,0.8617271835132483,0.009378995330300581,0.8378802747791954,0.016727988814651627,
182,0.9309126594700687,0.022984230431653263,0.8446516192345437,0.016237187736955004,0.8594700686947988,0.008938408272216451,0.837585868498528,0.01791072361957102,
183,0.9363101079489695,0.016663961864356657,0.8463199214916585,0.020081587428197895,0.8585868498527969,0.01107409484537433,0.8397448478900883,0.018574835520014658,
184,0.9097154072620216,0.015933035322945953,0.844062806673209,0.017215426666728453,0.8576054955839058,0.0077359105691918945,0.838567222767419,0.017104866964852042,
185,0.8960745829244358,0.01437742616040231,0.8447497546614328,0.019775201667916787,0.8574092247301276,0.0096232782509372,0.8371933267909716,0.016594465647744232,
186,0.9116781157998037,0.01314794995777651,0.848675171736997,0.01905091493696599,0.8590775269872424,0.0109384689249011,0.8381746810598626,0.015115404498127698,
187,0.9155053974484789,0.0267487004174686,0.8436702649656526,0.019267061095681454,0.8571148184494602,0.016978846934598096,0.8373895976447497,0.018595562899693427,
188,0.9148184494602551,0.024226931962272165,0.8457311089303239,0.020199217562708306,0.8568204121687929,0.015489861908188877,0.8372914622178607,0.01535623460989633,
189,0.9359175662414132,0.036432702887484736,0.8494602551521099,0.020737480946974293,0.8576054955839059,0.016165261197968035,0.8378802747791954,0.014388139594199215,
190,0.9135426889106968,0.01679635923471686,0.8527968596663396,0.019695660379669643,0.8566241413150147,0.015358742978846405,0.8389597644749756,0.012614888293795028,
191,0.9042198233562316,0.015267551306845458,0.8503434739941118,0.019822384569896122,0.8534838076545633,0.016999254209914084,0.8377821393523062,0.01383187423687442,
192,0.9250245338567222,0.014420899973968771,0.8501472031403337,0.01834003840742875,0.8530912659470069,0.01476799604870196,0.8431795878312071,0.016522345800627346,
193,0.9281648675171736,0.015871262708179807,0.8501472031403337,0.015375037402062483,0.8528949950932287,0.013595918771216424,0.8433758586849853,0.01609361161193972,
194,0.9250245338567222,0.019539549645590057,0.8463199214916585,0.015480533100460053,0.8526987242394504,0.013729844165087383,0.8432777232580961,0.016987919861267704,
195,0.911089303238469,0.01787412275171015,0.8475956820412169,0.013866643469339687,0.8565260058881257,0.013642589249073233,0.8452404317958784,0.01823999438656419,
196,0.9179587831207066,0.026303955921063514,0.8526005888125614,0.01828218491164571,0.860549558390579,0.018550970402936157,0.8473012757605496,0.0202558747997753,
197,0.9318940137389597,0.029156958533653205,0.8499509322865555,0.016910644823481494,0.8595682041216879,0.014021351321701408,0.8491658488714426,0.02203703065188058,
198,0.9380765456329735,0.017404588403199486,0.8505397448478901,0.018559274793885562,0.8600588812561335,0.013247919160499472,0.8497546614327772,0.022767419038272813,
199,0.9252208047105005,0.008725779234925192,0.8501472031403337,0.01594693138051129,0.8613346418056919,0.012180658370423007,0.8492639842983317,0.022591193044977073,
200,0.917468105986261,0.01683358715791291,0.8471050049067714,0.017081203314649324,0.862315996074583,0.01760594413476948,0.8492639842983317,0.02375890910154747,
201,0.9092247301275761,0.019998930979046668,0.845829244357213,0.015812903340184026,0.860549558390579,0.013240647674600925,0.8450441609421001,0.021014275872343804,
202,0.9039254170755643,0.01174923299034783,0.8416094210009814,0.015520917438599801,0.8583905789990187,0.013797017384334908,0.844062806673209,0.021583994225025934,
203,0.9147203140333661,0.01774162587695829,0.8393523061825319,0.016661649993942595,0.8601570166830226,0.009036988760134515,0.8426889106967616,0.02330091337084519,
204,0.9019627085377822,0.02516441881808609,0.8353287536800785,0.015583460837118118,0.856820412168793,0.006709191220858572,0.8388616290480864,0.02185491600265344,
205,0.903729146221786,0.023267410961899004,0.8364082433758586,0.012820108083582218,0.8599607458292444,0.009261197831131716,0.8373895976447497,0.021158598857904973,
206,0.8993130520117762,0.019309002503560893,0.8369970559371933,0.015067543556944276,0.8588812561334642,0.008895206432678824,0.8376840039254171,0.025508416095309117,
207,0.9091265947006869,0.01934637335482097,0.8393523061825319,0.017763867676911863,0.8565260058881257,0.006334107777470035,0.8365063788027478,0.022959076224753718,
208,0.8946025515210991,0.025339851844513532,0.8363101079489696,0.022721265526945755,0.8556427870461236,0.01145875571141923,0.8328753680078509,0.02392895097802265,
209,0.892639842983317,0.015374411012809525,0.8338567222767419,0.020656516658100803,0.8538763493621198,0.01166697747745046,0.8298331697742884,0.020471059458023064,
210,0.9162904808635918,0.027145756257862416,0.8334641805691855,0.023062034116775543,0.8471050049067713,0.014294124793745344,0.8240431795878312,0.021373706733739693,
211,0.8990186457311089,0.04213474010008628,0.8349362119725221,0.02052790469922604,0.8452404317958784,0.016067260042055054,0.8210009813542689,0.020653719125190678,
212,0.8935230618253189,0.03965084170919907,0.8299313052011776,0.017739454452205414,0.8446516192345437,0.012093374826515563,0.8206084396467125,0.01889355476052284,
213,0.9029440628066732,0.027219802676208958,0.8318940137389598,0.01907617404346544,0.8474975466143277,0.013101722683633861,0.8197252208047106,0.017586788494090514,
214,0.9040235525024534,0.021049076841149074,0.8278704612365064,0.01792523558911394,0.844062806673209,0.01030842476938858,0.8175662414131502,0.017055248311631292,
215,0.9068694798822375,0.028510663898824513,0.8277723258096172,0.016772260322710203,0.8443572129538763,0.010707110262599302,0.8188420019627085,0.016675516408710143,
216,0.9114818449460255,0.02034648221664527,0.8273797841020608,0.013435596537880137,0.8468105986261041,0.01231746215405926,0.8168792934249264,0.015619880216546403,
217,0.9040235525024534,0.021441187190618,0.8202158979391561,0.009870297123203265,0.8397448478900883,0.009777165157563831,0.8123650637880275,0.012392293646566722,
218,0.8847890088321885,0.02566274249841987,0.8201177625122669,0.01019192041999389,0.8383709519136409,0.011217527500831053,0.8150147203140334,0.01750555578040026,
219,0.896368989205103,0.023174094587816794,0.8218842001962708,0.00965026085883378,0.8384690873405299,0.0072871749620164765,0.8151128557409224,0.01727127753582945,
220,0.9106967615309126,0.024917510566473067,0.8268891069676153,0.011658720007750515,0.8364082433758586,0.00708072777528849,0.8198233562315996,0.0184207280498155,
221,0.9042198233562316,0.02999061033770393,0.8242394504416094,0.009711937208037686,0.8369970559371933,0.005817370102170336,0.8195289499509323,0.018300086430406114,
222,0.9097154072620216,0.027666533368151003,0.8287536800785084,0.009872248353255581,0.8407262021589794,0.0050860288596074315,0.8194308145240432,0.017118936940879886,
223,0.89450441609421,0.03736756863822485,0.8282630029440627,0.01669744801489063,0.8435721295387635,0.01158413790737986,0.818351324828263,0.021005108139653617,
224,0.8977428851815505,0.03711361963138891,0.8211972522080471,0.013346418056918549,0.8466143277723258,0.013404020474162021,0.8199214916584887,0.017431128231925042,
225,0.8914622178606477,0.019978213432931175,0.8204121687929342,0.01532610216073057,0.8482826300294406,0.0158342051075118,0.8159960745829244,0.018710182497485406,
226,0.8904808635917566,0.023149146691050945,0.8206084396467125,0.018366275207211513,0.8457311089303239,0.017229965308788696,0.8181550539744848,0.01690836668190797,
227,0.915603532875368,0.023214785162029346,0.8212953876349363,0.0192665612432707,0.8442590775269873,0.015064986702427828,0.81648675171737,0.015726183021794016,
228,0.8958783120706575,0.030430528414366147,0.821099116781158,0.01921450559453648,0.8407262021589794,0.017010581006353376,0.8160942100098135,0.016263263973202435,
229,0.9194308145240432,0.013655995122118906,0.825613346418057,0.017839606279451133,0.8443572129538763,0.013237010433734948,0.8197252208047106,0.014859012909930278,
230,0.9043179587831207,0.02863301842229542,0.8261040235525025,0.01555872124247805,0.8469087340529932,0.012746277147490222,0.8169774288518155,0.016500181454841466,
231,0.907262021589794,0.01892004201734206,0.8242394504416094,0.012484430927410606,0.8443572129538763,0.010805597337390229,0.8153091265947007,0.01521763759949181,
232,0.9074582924435721,0.019697127231232292,0.8255152109911678,0.00957310963553067,0.8443572129538763,0.009378995330300585,0.8163886162904809,0.014842151981195916,
233,0.9035328753680079,0.02360682319397479,0.8343473994111874,0.015688168878031445,0.8493621197252208,0.0073699640257187775,0.8230618253189401,0.01080203172193681,
234,0.8958783120706575,0.016542151884571605,0.8315996074582924,0.013309566395076494,0.8473994111874387,0.004926359331898383,0.8219823356231599,0.007546863171631159,
235,0.9153091265947007,0.023057857800825834,0.8315014720314033,0.015919732091771274,0.8487733071638861,0.007072562412846811,0.8246319921491658,0.009235164165667196,
236,0.8997055937193327,0.018022217798404083,0.8327772325809617,0.01148394166541372,0.847693817468106,0.006572876172577178,0.8251226692836113,0.01225160966970803,
237,0.9035328753680079,0.037952663117276,0.8347399411187439,0.009419978681857871,0.8465161923454367,0.007227459328566035,0.8259077526987242,0.009820409766156528,
238,0.8941118743866536,0.028361647719804876,0.8317958783120707,0.005875026318781456,0.8450441609421001,0.006823059193628538,0.8234543670264965,0.010355031502956162,
239,0.9036310107948969,0.034102025543433126,0.8316977428851815,0.008788464446413383,0.8427870461236506,0.006550861341816929,0.824730127576055,0.010475238591554782,
240,0.8924435721295387,0.018273754599404675,0.8340529931305201,0.011555003752333686,0.8436702649656527,0.004124023825211125,0.8252208047105005,0.011242397245628801,
241,0.8950932286555446,0.014955272385906762,0.8336604514229637,0.013398271376546433,0.8418056918547596,0.004598773116333652,0.8197252208047106,0.018559274793885555,
242,0.89450441609421,0.023256232767181355,0.8324828263002944,0.01421643325017575,0.8412168792934249,0.0036270301496715133,0.8225711481844946,0.020765790247217374,
243,0.9060843964671246,0.02757343555847358,0.8327772325809617,0.015709026735045137,0.841315014720314,0.003097101832788907,0.8218842001962708,0.01950896744225975,
244,0.8999018645731109,0.018960719391935048,0.8301275760549558,0.013750871045800205,0.8381746810598626,0.006578734352146958,0.817369970559372,0.014955272385906767,
245,0.9043179587831207,0.02641465914366,0.8227674190382728,0.011293678022230268,0.8361138370951914,0.008222319947263357,0.8124631992149165,0.01409328602238763,
246,0.8932286555446516,0.01679979911444738,0.824828263002944,0.016146185730067816,0.8365063788027478,0.005725594561654492,0.813837095191364,0.016885568361444017,
247,0.9051030421982336,0.023924925990865605,0.8243375858684985,0.016514766608802852,0.8389597644749754,0.005196546533807151,0.8139352306182532,0.017368584410463458,
248,0.8965652600588813,0.014665911903019737,0.825711481844946,0.017651832859349844,0.8409224730127576,0.010176790449996797,0.8132482826300295,0.019544970522277952,
249,0.9113837095191364,0.0292940413484736,0.8291462217860648,0.017919862155859983,0.8416094210009814,0.010219286396031257,0.8131501472031404,0.018657090698043013,
250,0.8864573110893033,0.014584258382532878,0.8283611383709519,0.016230662131930616,0.8390578999018645,0.014261748478575031,0.8121687929342493,0.01628988967559412,
251,0.8808635917566241,0.030246414789940397,0.824730127576055,0.019801482310774998,0.8380765456329735,0.016406529437978896,0.8107948969578018,0.015934848539421623,
252,0.8855740922473013,0.03154470144405106,0.8239450441609422,0.019782018520441202,0.8373895976447497,0.015783032565668556,0.8103042198233562,0.01753468912623888,
253,0.8847890088321884,0.025838519323488143,0.8233562315996075,0.01705694223310457,0.8376840039254171,0.012611070574888536,0.8104023552502453,0.015946931380511297,
254,0.8877330716388616,0.021728522085335503,0.8212953876349363,0.023968761882640716,0.8361138370951914,0.0155444781465524,0.8099116781157998,0.02166460408486223,
255,0.8883218842001963,0.018179173962516296,0.8218842001962708,0.02546042279579633,0.835819430814524,0.01727183513248283,0.8114818449460255,0.021069198497369105,
256,0.8824337585868498,0.0203180626820319,0.8249263984298332,0.02824084563809503,0.8380765456329735,0.014345909178884897,0.8099116781157998,0.02439923812855393,
257,0.8823356231599607,0.022014731491136388,0.8258096172718351,0.0262372363736228,0.8387634936211972,0.011576653270310997,0.8089303238469088,0.02090445841914716,
258,0.8932286555446516,0.010323361817280574,0.8264965652600589,0.02743161667252994,0.8386653581943082,0.013156736737521664,0.8083415112855741,0.019480809187349745,
259,0.8781157998037291,0.017863882634712863,0.8269872423945044,0.02695171182354854,0.8443572129538763,0.018247384770377174,0.810107948969578,0.018427523341391756,
260,0.8730127576054956,0.016393022977680943,0.8236506378802748,0.028276970161263404,0.8386653581943082,0.019458055269963265,0.8096172718351324,0.01644756781049304,
261,0.8925417075564279,0.018643148418827356,0.8259077526987242,0.02538731439133672,0.8392541707556428,0.017027557073589644,0.8066732090284593,0.017135805662602047,
262,0.8824337585868498,0.01169665610010431,0.8222767419038273,0.02044516846378963,0.8366045142296369,0.018856307948145946,0.8056918547595682,0.018193471804688863,
263,0.8798822374877331,0.00977618010238451,0.8185475956820412,0.024416599081584275,0.8324828263002944,0.01836627520721152,0.8073601570166831,0.014949475643662983,
264,0.8834151128557409,0.023739038873099857,0.8172718351324828,0.027410544062957554,0.8316977428851815,0.01285162007233444,0.8021589793915603,0.019093331148684157,
265,0.8785083415112855,0.021389471215545724,0.8152109911678116,0.027875643963788988,0.8313052011776252,0.01466262822030992,0.8003925417075564,0.019309002503560893,
266,0.9042198233562316,0.03516125378257342,0.8177625122669283,0.029261147382218963,0.8304219823356231,0.01443158113456579,0.8000981354268891,0.022917511422838453,
267,0.8826300294406281,0.02266142291779035,0.8235525024533856,0.026463105395447998,0.8331697742885181,0.01373895976447497,0.8035328753680079,0.022444067735864055,
268,0.8840039254170755,0.038463078579812175,0.8197252208047106,0.028053003498145334,0.8335623159960746,0.018511993911759134,0.8012757605495584,0.02376417800614769,
269,0.8828263002944063,0.02881139812558393,0.819332679097154,0.0268780017611279,0.8317958783120707,0.015870655904153354,0.8016683022571147,0.016759048615009937,
270,0.8725220804710501,0.020210657018566662,0.8204121687929342,0.028814072099289833,0.8331697742885181,0.013394676937480659,0.8057899901864574,0.016961822116384452,
271,0.9028459273797841,0.022905742038697014,0.8246319921491658,0.027090710743499464,0.8370951913640824,0.01657588411414239,0.8126594700686949,0.016856455782990293,
272,0.8681059862610403,0.017498402457608142,0.8233562315996075,0.025901060782637216,0.832188420019627,0.013812365236704063,0.8180569185475957,0.016233628641218616,
273,0.8843964671246319,0.013013956489872627,0.8203140333660451,0.02530372076829535,0.8305201177625122,0.01722996530878869,0.8157016683022571,0.015362504764340748,
274,0.8694798822374877,0.015256824171458308,0.8225711481844946,0.02392693856907949,0.8276741903827282,0.018178644196842873,0.8106967615309126,0.019650133670214478,
275,0.8749754661432777,0.03622300775179775,0.8227674190382728,0.02384791833641474,0.8281648675171737,0.018363128770525573,0.8072620215897939,0.019425857557069468,
276,0.8919528949950932,0.02584224626595924,0.8246319921491658,0.023426634558599405,0.8306182531894013,0.01884200196270854,0.8085377821393522,0.01467903928830372,
277,0.892639842983317,0.034479488059565896,0.8205103042198234,0.021087474250900625,0.8290480863591756,0.019287044569492196,0.8075564278704612,0.013291464536476557,
278,0.865161923454367,0.019854909351248395,0.8175662414131502,0.021521436972074027,0.8304219823356231,0.017263469291638536,0.8123650637880275,0.009996334899506845,
279,0.8799803729146222,0.01899522667127608,0.8159960745829244,0.02397599312685746,0.8311089303238469,0.016761921611210734,0.8116781157998038,0.009682142872950415,
280,0.8827281648675172,0.03313142704412856,0.818351324828263,0.0226231427413838,0.8337585868498527,0.01785255777703425,0.8143277723258096,0.008255050380692092,
281,0.8962708537782139,0.02332363448814979,0.8194308145240432,0.02411417289078156,0.8380765456329735,0.022840480382864372,0.8122669283611383,0.006234496633667751,
282,0.8804710500490677,0.04236291666596217,0.8191364082433759,0.024951499188308936,0.8368007850834152,0.024428823253597097,0.8134445534838077,0.006286797793148955,
283,0.8804710500490677,0.027555966546216892,0.8172718351324828,0.027726688281630708,0.8356231599607458,0.026056757698433273,0.8118743866535819,0.007611666115668424,
284,0.8745829244357213,0.03604203084422768,0.8157016683022571,0.02553520768462528,0.8394504416094211,0.021684154574499123,0.8139352306182532,0.00717396148478785,
285,0.8772325809617272,0.02671988181302028,0.8166830225711481,0.026142732520757116,0.8393523061825319,0.027590893510329922,0.8117762512266928,0.015299687586099613,
286,0.8800785083415112,0.02944324489515082,0.8167811579980373,0.02744741051264373,0.8382728164867517,0.02578479162163593,0.8083415112855741,0.015362504764340743,
287,0.870657507360157,0.02574554448732708,0.8151128557409224,0.028117812107399144,0.8378802747791954,0.026874776809398836,0.8089303238469088,0.017050165537472337,
288,0.8840039254170756,0.026905219272416674,0.8120706575073602,0.02895743487037968,0.8376840039254171,0.024544453060065977,0.806476938174681,0.015103294070685785,
289,0.8653581943081452,0.018729731760012542,0.8117762512266928,0.030985940525010226,0.8361138370951914,0.025125352530897177,0.8070657507360157,0.01557975240232866,
290,0.875171736997056,0.03362567119670768,0.8140333660451423,0.027602060804712596,0.833954857703631,0.024085400832806633,0.8075564278704612,0.014692154944322923,
291,0.9134445534838076,0.03653828525391284,0.8181550539744848,0.02549557635109858,0.8361138370951914,0.024152083574477356,0.8072620215897939,0.014906897324227437,
292,0.8957801766437684,0.02468959402318569,0.818351324828263,0.026088893030267207,0.8343473994111874,0.02448788627380277,0.8070657507360157,0.01407619205638695,
293,0.8817468105986261,0.04295148959897761,0.8165848871442591,0.026035312108012448,0.8310107948969578,0.02179092679304696,0.8068694798822375,0.014134908541413803,
294,0.8820412168792934,0.012407826735700584,0.817369970559372,0.02434352075536447,0.8296368989205103,0.017396286403266212,0.8032384690873405,0.011735290228755054,
295,0.8941118743866536,0.011087131888124518,0.8191364082433759,0.020518519655669087,0.8344455348380766,0.017704131472638766,0.8081452404317959,0.011772161540434178,
296,0.8830225711481845,0.029875106106996605,0.8191364082433759,0.022152537502904694,0.833954857703631,0.021689039443345725,0.8039254170755643,0.01689127082635328,
297,0.8809617271835133,0.02834500425657516,0.819332679097154,0.022038778651459107,0.8291462217860648,0.018168045639390625,0.8034347399411188,0.017866577971366055,
298,0.8974484789008832,0.045601833899219645,0.8192345436702649,0.021364693235791644,0.8291462217860648,0.018780567166093325,0.8032384690873405,0.017781207799570854,
299,0.9029440628066732,0.04155708004670285,0.8226692836113837,0.021843896753612934,0.8324828263002944,0.016228288534063003,0.8018645731108931,0.016715894417549435,
300,0.8934249263984299,0.030294137654806045,0.8234543670264967,0.021103452552204492,0.8338567222767419,0.014290755683275053,0.8032384690873405,0.015643291875179956,
301,0.8873405299313052,0.02821730576786581,0.8245338567222767,0.02161342270190833,0.836702649656526,0.015321074324243013,0.803631010794897,0.01673316945169991,
302,0.8665358194308145,0.03128812280064742,0.8216879293424926,0.022938513160556014,0.8356231599607458,0.016038463495796317,0.8015701668302257,0.01715714890123875,
303,0.8767419038272817,0.016873586912229108,0.8215897939156036,0.022774185993107415,0.8361138370951914,0.0152631351641466,0.8042198233562317,0.019511435525948823,
304,0.8681059862610403,0.01823154456532826,0.8199214916584887,0.0231607923870578,0.8331697742885181,0.014879738594012995,0.8040235525024534,0.01792845887602628,
305,0.8577036310107948,0.025220995634732866,0.8213935230618253,0.02349313748381925,0.8293424926398429,0.013736856701509195,0.8018645731108931,0.018783130961057843,
306,0.8740922473012758,0.025288873064710223,0.8179587831207066,0.02294774783601809,0.8303238469087341,0.012199619064276962,0.8020608439646713,0.017766578186666705,
307,0.8596663395485771,0.02990635875419111,0.8168792934249264,0.01953954964559006,0.8295387634936212,0.01324864608958782,0.8028459273797841,0.01648675171736997,
308,0.8520117762512267,0.03152057360513329,0.818351324828263,0.020744445832232856,0.8332679097154072,0.014958491827613248,0.8014720314033366,0.018300612680573168,
309,0.8616290480863592,0.02814280404935807,0.8169774288518155,0.01845363575826207,0.8354268891069676,0.014962354243263355,0.8012757605495584,0.0189480170930672,
310,0.867909715407262,0.0329878117467324,0.8186457311089304,0.016993587980561026,0.8359175662414131,0.013418382441717138,0.8024533856722277,0.01857483552001465,
311,0.8847890088321884,0.04086772058905287,0.8179587831207066,0.017783915666456204,0.8364082433758586,0.013977323812132542,0.8043179587831207,0.018199822795738025,
312,0.858783120706575,0.017965485109699735,0.8152109911678116,0.017709570362961738,0.8361138370951914,0.017740540197804387,0.8021589793915603,0.016171217667162383,
313,0.8617271835132483,0.02237702931992344,0.8125613346418057,0.015600137884344887,0.8352306182531894,0.01639596011116404,0.8003925417075565,0.014977793945618795,
314,0.8667320902845927,0.030640577151480157,0.8146221786064769,0.016248453063646674,0.8363101079489696,0.017592263662646955,0.8028459273797841,0.016171217667162393,
315,0.8745829244357213,0.02743337199267945,0.8143277723258096,0.0125889049741508,0.836702649656526,0.016776279212057394,0.8007850834151129,0.014717042488924402,
316,0.877919528949951,0.025918530484864956,0.8148184494602552,0.012653763234311718,0.8376840039254171,0.01824210623031175,0.802649656526006,0.00991799175122484,
317,0.8546614327772326,0.017159394013640573,0.8136408243375859,0.013123755979120024,0.8322865554465162,0.018048383014834385,0.8023552502453386,0.009249752045494159,
318,0.8684003925417075,0.020793134706164233,0.8155053974484789,0.013498527076780691,0.8353287536800784,0.015568003197631314,0.8005888125613346,0.013942830585936867,
319,0.8657507360157017,0.01450148103008116,0.8224730127576054,0.017890279423861587,0.8371933267909715,0.01787412275171015,0.800883218842002,0.013708785032851799,
320,0.8703631010794897,0.0329045027844481,0.8226692836113837,0.018704004801136893,0.8382728164867517,0.018947000541276286,0.8029440628066732,0.01350066726553342,
321,0.8731108930323848,0.022563893530551195,0.8204121687929342,0.017219901402437714,0.8350343473994112,0.021409272952101883,0.8016683022571148,0.014741234724730443,
322,0.8941118743866536,0.025491420931569538,0.8177625122669283,0.019983515314778513,0.8328753680078509,0.02129923130247607,0.8020608439646713,0.014114453788705055,
323,0.8864573110893033,0.031633418662619255,0.8169774288518155,0.02114357322065102,0.8324828263002944,0.023166197327327432,0.802747791952895,0.014285363453790278,
324,0.8874386653581943,0.03512590329890138,0.8165848871442591,0.023230129394989828,0.8327772325809617,0.0236329180011474,0.8029440628066732,0.01709810926380545,
325,0.8794896957801767,0.022245809930910652,0.8160942100098135,0.024160854407843484,0.8321884200196271,0.024480806235218495,0.8058881256133464,0.018852732469516513,
326,0.8868498527968597,0.04361962418691145,0.8151128557409224,0.02635516371529971,0.8321884200196271,0.02200291690386195,0.800981354268891,0.016390672891943445,
327,0.882531894013739,0.03521216177161687,0.8149165848871442,0.02644818029819275,0.829244357212954,0.01972009366084145,0.8016683022571148,0.016802091976354388,
328,0.8475956820412169,0.02674545987466457,0.8158979391560353,0.024268238279751404,0.8285574092247301,0.02053025028977031,0.8013738959764475,0.018936323452736905,
329,0.860549558390579,0.032598692220846555,0.8157998037291463,0.024226931962272158,0.8270853778213936,0.019886896679263567,0.8006869479882237,0.018790820247146504,
330,0.8631992149165849,0.028918164216245712,0.8157998037291463,0.026626367626475557,0.8276741903827282,0.021624114036599976,0.7998037291462218,0.020708667903484138,
331,0.876153091265947,0.0304245147573653,0.8185475956820412,0.02558193133591756,0.8342492639842983,0.019467951545280093,0.7995093228655544,0.018229431498032644,
332,0.8957801766437684,0.012999147704363914,0.821099116781158,0.027681497375393806,0.8348380765456329,0.02093208181808817,0.8040235525024534,0.017941883005133573,
333,0.8781157998037291,0.02357824893053102,0.8219823356231599,0.02624164068829562,0.8342492639842983,0.019186417130284496,0.8049067713444553,0.01650193235396263,
334,0.8669283611383709,0.023097085357705157,0.8213935230618253,0.025146425225527357,0.8334641805691855,0.01827955085672236,0.8051030421982336,0.018485963929098657,
335,0.8649656526005889,0.029622272482771835,0.8213935230618253,0.02519616335368983,0.8332679097154072,0.018210402858714947,0.8065750736015702,0.01848856857650271,
336,0.8629048086359176,0.02825141513622591,0.8198233562315996,0.025612030391933282,0.8324828263002944,0.01937422991835614,0.8042198233562317,0.0170907854057311,
337,0.8639842983316978,0.021201340789859267,0.8196270853778214,0.026946351392336667,0.8309126594700686,0.020351214947331185,0.8004906771344455,0.017050165537472337,
338,0.8526987242394505,0.027604503048147797,0.8203140333660451,0.02839388786630579,0.8311089303238469,0.02134620366656805,0.800883218842002,0.02159291618069179,
339,0.8521099116781158,0.03401436751901065,0.8190382728164868,0.026992416311957833,0.8334641805691855,0.02128113740182887,0.8040235525024534,0.024728569821804654,
340,0.8599607458292444,0.04377940073965056,0.8207065750736016,0.025538978889868714,0.8353287536800785,0.021759968102422228,0.8052993130520117,0.02566461880021428,
341,0.880765456329735,0.028542060901163516,0.8195289499509323,0.022608238501844347,0.8350343473994112,0.02039092651770084,0.8056918547595682,0.025017798166023016,
342,0.8781157998037291,0.04635961606486292,0.8163886162904809,0.020979876218351828,0.8305201177625123,0.018811821592962467,0.8055937193326791,0.023069967034214118,
343,0.9026496565260059,0.03988163862531689,0.8185475956820412,0.02197532483184048,0.8340529931305201,0.016995854698989208,0.8078508341511286,0.021135828572087418,
344,0.8988223748773307,0.02653179789630994,0.8125613346418057,0.022155580463751094,0.8306182531894013,0.014048798448530552,0.8072620215897939,0.021964365990494,
345,0.8940137389597644,0.031211077318526504,0.8102060843964671,0.02052743554895461,0.8282630029440627,0.0075888576758316815,0.8056918547595682,0.01751380598388101,
346,0.8977428851815505,0.031330570749722196,0.8057899901864574,0.020503964348764718,0.8252208047105005,0.008872441257935782,0.8022571148184494,0.01973717896086238,
347,0.8846908734052993,0.035481080395608766,0.810107948969578,0.01992173336989646,0.8290480863591756,0.012883802498352347,0.8035328753680079,0.021691259474615896,
348,0.8836113837095191,0.03745303564609356,0.8103042198233563,0.02143220207217852,0.8263002944062807,0.01617598126330877,0.8035328753680078,0.02139847427647792,
349,0.884396467124632,0.025160974232645537,0.8094210009813543,0.01895716360618202,0.8241413150147203,0.017084022134629014,0.8011776251226693,0.0164984303699058,
350,0.8887144259077527,0.027877025861666297,0.8087340529931305,0.016524677160283455,0.8235525024533856,0.01248134492293201,0.8024533856722277,0.011349819269716158,
351,0.8644749754661433,0.02877627918839844,0.8093228655544652,0.014923685103204774,0.8194308145240432,0.008169442743186421,0.8020608439646713,0.008119780017051067,
352,0.8652600588812561,0.02361905872451797,0.8105986261040236,0.012907700135393428,0.823846908734053,0.009993444253661209,0.8041216879293425,0.011542495174619916,
353,0.8699705593719333,0.02713759526853446,0.8155053974484789,0.017516555188196482,0.8245338567222767,0.01144698330206186,0.80549558390579,0.012065470374330657,
354,0.8799803729146222,0.02097803998569168,0.8158979391560354,0.016547972691917587,0.8226692836113837,0.012239813014852892,0.8075564278704612,0.017012845460703977,
355,0.8712463199214917,0.026637216196533524,0.8099116781157998,0.012569765325878737,0.8198233562315996,0.009607252797268232,0.8015701668302257,0.009527732023568181,
356,0.8794896957801767,0.02887683920132359,0.810009813542689,0.013309566395076484,0.8166830225711482,0.009542881869396046,0.8014720314033366,0.012298683138457073,
357,0.8804710500490677,0.01818447077040309,0.8114818449460255,0.011834986011133534,0.8185475956820412,0.007379105474821379,0.8000981354268891,0.012991736981622412,
358,0.8636898920510304,0.022699638539432323,0.81099116781158,0.012935276741300435,0.8175662414131502,0.006808929836585532,0.7995093228655544,0.012831371249209935,
359,0.8942100098135427,0.030195746205810517,0.8118743866535819,0.014891384114935232,0.817468105986261,0.008139918097478983,0.7989205103042198,0.0158098578875933,
360,0.8704612365063789,0.023662647258971683,0.8132482826300295,0.021846101048072834,0.8188420019627085,0.010029037323682996,0.8018645731108931,0.024242430079127786,
361,0.870657507360157,0.02264909525924453,0.8142296368989205,0.02120633687490573,0.8216879293424926,0.012623283211160328,0.7982335623159961,0.021979706838470777,
362,0.8736015701668303,0.02745968833017475,0.8182531894013739,0.024730516999286033,0.8235525024533856,0.013464953041640172,0.8004906771344455,0.026300660580697577,
363,0.867909715407262,0.03131642782627615,0.8135426889106967,0.020273933673981122,0.8220804710500491,0.010890821903046183,0.799116781157998,0.022670345658225052,
364,0.8736015701668303,0.020393760099461884,0.8148184494602552,0.02443276523023336,0.8230618253189401,0.007724698195938933,0.7997055937193327,0.022591193044977077,
365,0.8582924435721295,0.0114503480826466,0.8129538763493621,0.021655266947081933,0.822963689892051,0.007126821454510424,0.799116781157998,0.02199109596927074,
366,0.8713444553483808,0.022441493038296838,0.8135426889106968,0.021049991879158552,0.8242394504416094,0.010275674278868248,0.8012757605495584,0.021209515589002408,
367,0.873405299313052,0.024332836916773234,0.8107948969578018,0.023087076147589675,0.8243375858684985,0.0142110128198004,0.7998037291462218,0.020195402970811266,
368,0.8676153091265947,0.013792828642432675,0.8081452404317959,0.02284469643834705,0.8233562315996075,0.01848492196737367,0.7990186457311089,0.018311134507855705,
369,0.8602551521099117,0.01932645122683599,0.8079489695780177,0.02242689750213339,0.8226692836113837,0.017589526291403687,0.7969578017664377,0.016477987296083234,
370,0.8742885181550539,0.026757699866095,0.8081452404317959,0.022371864198060396,0.8211972522080471,0.016487335846467836,0.7968596663395486,0.014667881759790679,
371,0.878900883218842,0.016876440409774113,0.8105986261040236,0.02324173451316769,0.824730127576055,0.014751031084975713,0.7979391560353287,0.012860609315731762,
372,0.8829244357212954,0.018775951452961046,0.8105004906771345,0.020300991864591403,0.8263984298331698,0.013564005922018441,0.8,0.014168934175695912,
373,0.8849852796859666,0.023631287919892798,0.8118743866535819,0.018229431498032637,0.8278704612365064,0.012286147848525416,0.800883218842002,0.014563773471316304,
374,0.8850834151128557,0.028736090705697652,0.8127576054955838,0.0214164690442179,0.8289499509322865,0.011467996983702872,0.8028459273797841,0.015582842825940746,
375,0.8760549558390579,0.0246055869949311,0.8110893032384691,0.022734824897382835,0.8268891069676153,0.012875577441509755,0.7962708537782139,0.020305735197879947,
376,0.8634936211972523,0.014642910660329331,0.8075564278704612,0.025284683674485442,0.8263002944062807,0.015259979994053126,0.7910696761530913,0.01802435515820743,
377,0.8575073601570167,0.01875542342905362,0.80549558390579,0.023155802091660255,0.8261040235525025,0.01589248625271731,0.791756624141315,0.01802221779840408,
378,0.8607458292443573,0.011374399766662033,0.8049067713444553,0.02614273252075711,0.8260058881256134,0.01570963978219692,0.7931305201177625,0.016177767250241316,
379,0.8742885181550539,0.026766696288943757,0.8024533856722277,0.02028010801818531,0.8223748773307163,0.013300880577491564,0.7886162904808636,0.010607708825806994,
380,0.868792934249264,0.03486308519226778,0.8023552502453386,0.0196157965572596,0.8219823356231599,0.015520917438599797,0.7894013738959764,0.013560455413902751,
381,0.851422963689892,0.024929875426864496,0.8005888125613346,0.01745762771371992,0.8202158979391561,0.016554373216062446,0.7863591756624141,0.014196095964597455,
382,0.8597644749754662,0.022104228849955894,0.8030421982335623,0.019309501257322583,0.8220804710500491,0.016928290025593408,0.7903827281648675,0.014093286022387633,
383,0.8811579980372914,0.031047728965251747,0.8072620215897939,0.02214775486258965,0.8230618253189401,0.01632001295857696,0.7961727183513249,0.021351165854323707,
384,0.882531894013739,0.018218862485375877,0.806476938174681,0.019978695480330363,0.8217860647693818,0.013403301971817735,0.7967615309126594,0.022012544083016054,
385,0.8840039254170755,0.022748799533324073,0.8031403336604515,0.02115131503347711,0.8194308145240432,0.010914671413856155,0.7931305201177625,0.017187993490819568,
386,0.8776251226692836,0.029591696155941587,0.8062806673209029,0.019623159568125593,0.8210009813542689,0.01371580833626497,0.7941118743866535,0.017117811768382632,
387,0.8616290480863592,0.024295208285508647,0.8060843964671246,0.017184631316857733,0.8211972522080471,0.0116678029030044,0.7929342492639843,0.015778150334458802,
388,0.8640824337585868,0.015957194601906057,0.8060843964671246,0.018051050802384592,0.8212953876349363,0.01155917027024659,0.7905789990186458,0.014806421364115642,
389,0.8686947988223749,0.017391303301025837,0.8079489695780177,0.015484265297990987,0.8227674190382728,0.013517776577202314,0.7909715407262021,0.014339194500689356,
390,0.873405299313052,0.022085922345293225,0.8090284592737979,0.016927721112618317,0.8239450441609422,0.014130819959577861,0.7918547595682042,0.015427563305091936,
391,0.8812561334641805,0.027425296589758827,0.8059862610402355,0.01629343648182164,0.8224730127576054,0.013945593183662792,0.7902845927379785,0.017072744062278503,
392,0.8617271835132483,0.031868186115264284,0.8066732090284593,0.016622299001257057,0.8215897939156036,0.014097385489974905,0.7889106967615309,0.01762999598223341,
393,0.8686947988223749,0.025024726278388146,0.8055937193326791,0.017226611326605513,0.8221786064769382,0.014767996048701954,0.7884200196270854,0.01875490994057481,
394,0.8715407262021589,0.03007878849843994,0.8058881256133463,0.018208287337929615,0.823846908734053,0.012110881859842892,0.7889106967615309,0.01885222163149852,
395,0.8619234543670264,0.03165167995108369,0.8062806673209029,0.01756706375781404,0.8213935230618253,0.01091908227336693,0.7882237487733071,0.018112833170345084,
396,0.8663395485770363,0.03597249081076666,0.8048086359175662,0.016230662131930605,0.820117762512267,0.01124325384186195,0.7859666339548577,0.016351847714104865,
397,0.8631010794896958,0.012494455177940523,0.8066732090284593,0.014452919774642092,0.8215897939156036,0.011572493046914963,0.7889106967615309,0.01643702487217141,
398,0.8610402355250245,0.01605766693124117,0.8055937193326791,0.01571821993174431,0.8214916584887144,0.013655995122118908,0.7886162904808636,0.014134227193239512,
399,0.8811579980372914,0.02956043662531919,0.803631010794897,0.015598285759611794,0.8225711481844946,0.013255913187983871,0.7894995093228656,0.016122309656776503,
400,0.8739941118743866,0.025057032141218346,0.803729146221786,0.013530594363277066,0.8214916584887144,0.012000642662295896,0.7894013738959764,0.015709026735045133,
401,0.9013738959764475,0.035338293336385246,0.8070657507360157,0.011302202197360526,0.8233562315996075,0.013037615559947422,0.7903827281648675,0.017139739308828887,
402,0.8702649656526006,0.02865420029916832,0.8041216879293425,0.009662228942215979,0.8203140333660451,0.011592448503116543,0.787242394504416,0.011564168110187654,
403,0.8675171736997056,0.025779935693459516,0.8024533856722277,0.008272531272112896,0.8209028459273797,0.011817070244153375,0.7876349362119726,0.014932716859162505,
404,0.866045142296369,0.017281311522914927,0.8025515210991168,0.007496930031318661,0.8213935230618253,0.012662892934802683,0.7879293424926399,0.014514093613526492,
405,0.845829244357213,0.015846364689327996,0.8018645731108931,0.007260695314266508,0.8207065750736016,0.012001445139321262,0.7863591756624141,0.014052910893888252,
406,0.8604514229636899,0.016839879125673262,0.8044160942100098,0.011005178228754613,0.8219823356231599,0.014290081765862526,0.7859666339548577,0.01585244098261827,
407,0.8541707556427871,0.01636656505702439,0.802649656526006,0.009562037216496013,0.8209028459273797,0.013333423218275789,0.7854759568204122,0.014414220229308227,
408,0.8683022571148185,0.020313322227315828,0.8024533856722277,0.009923816157179279,0.818351324828263,0.011843120582175145,0.7842001962708538,0.013980079593668029,
409,0.850441609421001,0.030444766547939064,0.8021589793915603,0.013024312621270946,0.8171736997055937,0.0057941469751228766,0.7831207065750736,0.014105580850897706,
410,0.8509322865554465,0.030920291283410516,0.8022571148184494,0.013569684802703518,0.818351324828263,0.00850670576359935,0.7842983316977429,0.01586822845600454,
411,0.8583905789990187,0.03296181857543588,0.8013738959764475,0.016033659043207187,0.8206084396467125,0.007655821340467942,0.7842001962708538,0.01714254850349624,
412,0.856918547595682,0.04068846756775981,0.7983316977428851,0.017661650645588254,0.8171736997055937,0.009087997568431979,0.783415112855741,0.014758210949642754,
413,0.8709519136408244,0.03758343425114892,0.7985279685966634,0.018423864649670767,0.8182531894013739,0.01277118624926197,0.786261040235525,0.01505859266678374,
414,0.8814524043179588,0.04760185304430142,0.8027477919528949,0.018902218139605714,0.8220804710500491,0.011035764005604862,0.7878312070657507,0.015312271637894843,
415,0.8633954857703632,0.04665882902401688,0.8044160942100098,0.017616880863451735,0.8206084396467125,0.009899525191692635,0.7855740922473012,0.013773963540351519,
416,0.8581943081452404,0.03615594677689139,0.806378802747792,0.021389471215545724,0.8250245338567223,0.014981651384995697,0.7879293424926398,0.01621285167761193,
417,0.852306182531894,0.030719680522902647,0.8052011776251227,0.022397677896106576,0.8262021589793915,0.014682319300698762,0.7878312070657507,0.01540007208021044,
418,0.8434739941118744,0.007363427470973137,0.8013738959764475,0.021805948012335076,0.8237487733071639,0.014317013719204616,0.7881256133464181,0.016865023522789055,
419,0.840333660451423,0.007399957810209561,0.7973503434739941,0.022983392401629766,0.8223748773307163,0.01680094558451487,0.7874386653581943,0.01591912713529705,
420,0.8326790971540726,0.01304500021959361,0.7956820412168792,0.023508709695481942,0.8196270853778214,0.017308040383158925,0.7830225711481845,0.015952365673182416,
421,0.8365063788027478,0.019593690923224088,0.7969578017664377,0.023555364562767606,0.8192345436702649,0.01895970352119619,0.7827281648675172,0.016295800590435623,
422,0.8503434739941118,0.032969706309709954,0.7958783120706575,0.023018981772205165,0.8196270853778214,0.019879631351496,0.7867517173699705,0.014494838420126993,
423,0.8554465161923455,0.02990249421780943,0.7975466143277723,0.022478368856608952,0.8209028459273798,0.01826742931205719,0.7840039254170755,0.015415073371612313,
424,0.8564278704612365,0.028061584655316413,0.7947006869479882,0.023793743260812007,0.8217860647693818,0.020464001526426707,0.7812561334641805,0.0142462087522837,
425,0.844946025515211,0.017593358491889234,0.7934249263984298,0.02445325326505276,0.8161923454367026,0.018880807275864546,0.7785083415112856,0.012868843939380181,
426,0.8414131501472031,0.008607993036148535,0.7901864573110893,0.020754192744862253,0.8144259077526987,0.01931897513231355,0.7769381746810599,0.015242930790052256,
427,0.8729146221786065,0.02061544812834568,0.791756624141315,0.020892937890524575,0.8166830225711482,0.023286442935211964,0.7792934249263984,0.013258818912084523,
428,0.8755642787046124,0.025311712078093632,0.7934249263984299,0.019602536168241588,0.8178606476938175,0.0225442515855609,0.7786064769381746,0.013886769736061805,
429,0.8583905789990186,0.034280883301317726,0.7969578017664377,0.020364933646567506,0.8158979391560353,0.021872094945840748,0.7847890088321885,0.014134908541413792,
430,0.8547595682041217,0.02576498863570584,0.7978410206084396,0.0179429565015898,0.817468105986261,0.021807272917279786,0.7845927379784102,0.013191825329857887,
431,0.8421000981354269,0.032682780708739964,0.7980372914622179,0.021058225432002253,0.8139352306182532,0.02223021949998318,0.7884200196270854,0.01818129287084711,
432,0.8505397448478901,0.02688910696761531,0.8006869479882237,0.020979876218351828,0.8163886162904809,0.020355473464124318,0.7875368007850834,0.01926556149954259,
433,0.8475956820412169,0.02489160174679127,0.8006869479882237,0.020609374248633388,0.8145240431795878,0.022768687995498815,0.7894013738959764,0.01812027541714124,
434,0.8502453385672228,0.01756706375781403,0.7998037291462218,0.02332033097416585,0.8170755642787046,0.020602363700796846,0.7889106967615309,0.018680304705650994,
435,0.8511285574092247,0.0158773294729395,0.8005888125613346,0.02217643523289477,0.8159960745829244,0.022575414538976428,0.7898920510304219,0.016248453063646664,
436,0.8551521099116781,0.02599273835707113,0.7973503434739941,0.023185727753031155,0.8143277723258096,0.022392517537103414,0.785279685966634,0.01655437321606245,
437,0.8466143277723258,0.021706793336093273,0.7971540726202159,0.021633464620174226,0.8133464180569185,0.021067370050043138,0.7833169774288518,0.016773982821763695,
438,0.852306182531894,0.026445631269031204,0.7955839057899902,0.01793651455912454,0.8136408243375859,0.021073768921618042,0.7818449460255152,0.012337773832472324,
439,0.8518155053974484,0.03215040000698608,0.7992149165848872,0.016498430369905802,0.8145240431795878,0.02135657783510963,0.7836113837095191,0.014578974709365167,
440,0.855937193326791,0.02741230073247126,0.7977428851815506,0.015852440982618263,0.8134445534838076,0.02398482835351521,0.7842001962708538,0.011069745752466002,
441,0.8547595682041217,0.031679660148679054,0.7975466143277723,0.014709187813490907,0.8166830225711481,0.024155273336907406,0.787242394504416,0.01202949810976698,
442,0.8793915603532876,0.02440870927006165,0.7989205103042198,0.01490043544983989,0.8141315014720314,0.02311375774256481,0.7841020608439646,0.010348519196438916,
443,0.8657507360157017,0.04982497117783486,0.7966633954857704,0.016016230821176328,0.8110893032384691,0.022715754720759224,0.7850834151128557,0.007525138179658801,
444,0.8790971540726202,0.04363066204412283,0.7983316977428851,0.015538281423903703,0.8129538763493621,0.024634533373756182,0.7864573110893033,0.006460561566489806,
445,0.8536800785083415,0.029415101789556728,0.7960745829244357,0.014728816648094702,0.8097154072620216,0.02327775635602437,0.7847890088321884,0.005486814817858434,
446,0.8549558390579,0.03163646294269893,0.7987242394504416,0.018724074862000173,0.8065750736015702,0.020820905800420328,0.7854759568204122,0.011912040155479699,
447,0.8445534838076545,0.026540870892100953,0.7980372914622178,0.017515455558251704,0.8076545632973503,0.02116861002423656,0.7863591756624141,0.014865492790274016,
448,0.8476938174681059,0.033998791682898814,0.7961727183513247,0.01291739592168305,0.8104023552502453,0.01823207279388638,0.7842001962708538,0.010920846118346272,
449,0.8379784102060844,0.04231264586431014,0.7951913640824337,0.007301697836207374,0.8123650637880275,0.015230289445374795,0.7845927379784102,0.010564952139224159,
450,0.8231599607458293,0.04681029002311543,0.7906771344455348,0.009087997568431972,0.8116781157998036,0.019361301498214658,0.7811579980372915,0.010941109897679083,
451,0.8248282630029441,0.02560939813680056,0.7898920510304219,0.012687206684174465,0.8095191364082434,0.020464001526426703,0.78351324828263,0.011182272450044444,
452,0.8327772325809617,0.03451019878951877,0.7892051030421983,0.013734052116608287,0.8040235525024534,0.01711218479614935,0.7842983316977429,0.012357272807613107,
453,0.8331697742885181,0.034087054824255954,0.7856722276741904,0.013489249001716254,0.806378802747792,0.018184470770403093,0.786261040235525,0.009436322183509814,
454,0.8429833169774288,0.027537437294038267,0.7832188420019627,0.016360679708545045,0.8051030421982336,0.015427563305091931,0.7826300294406281,0.012821610410661094,
455,0.83297350343474,0.03418945882302913,0.7809617271835132,0.013946283747588238,0.8077526987242395,0.015592110421565573,0.7805691854759568,0.010134116304946487,
456,0.8264965652600589,0.03161514682621708,0.7831207065750736,0.015519676410537322,0.8066732090284593,0.015744544012311217,0.7786064769381746,0.008035128357393017,
457,0.8448478900883218,0.01794671323351698,0.7857703631010795,0.014623825081344672,0.8103042198233562,0.014022038154654961,0.7830225711481845,0.00784715320969727,
458,0.8490677134445535,0.015109669189821014,0.784396467124632,0.014904312910663594,0.8072620215897939,0.014327100149584163,0.7829244357212953,0.007107877904703359,
459,0.8245338567222767,0.027932590496755918,0.7841020608439646,0.013909636616213554,0.8035328753680078,0.013873586859424462,0.7825318940137389,0.006997269271825664,
460,0.8220804710500491,0.013751571388108627,0.7849852796859667,0.011972522080471056,0.8035328753680079,0.011000801890159985,0.783415112855741,0.0049807958941901955,
461,0.82747791952895,0.025926332291693777,0.7809617271835132,0.009568078306210872,0.8047105004906772,0.009304770415021441,0.7753680078508342,0.006556739190771375,
462,0.8303238469087341,0.02210205029926218,0.7785083415112856,0.010690006960664354,0.8022571148184494,0.0060574286013782026,0.774288518155054,0.007211451647055482,
463,0.8289499509322865,0.020691453906093737,0.7759568204121687,0.01195320116081264,0.8025515210991168,0.009188117684589152,0.7719332679097154,0.00499816744975343,
464,0.8478900883218842,0.018041978715260296,0.7758586849852797,0.013276965279911878,0.8045142296368989,0.007891211184680919,0.7697742885181551,0.005333730418724706,
465,0.855937193326791,0.016834159252159635,0.7790971540726203,0.014916584887144266,0.8048086359175662,0.009541872628013143,0.7736015701668303,0.007649529055899934,
466,0.8392541707556428,0.012523710828120335,0.7822374877330717,0.014919812676957026,0.8085377821393522,0.00835823526982044,0.7736015701668302,0.007842242600199039,
467,0.8402355250245339,0.01568509920674803,0.7871442590775269,0.018000295227807654,0.8095191364082434,0.008948099941161816,0.7710500490677135,0.009678163364819732,
468,0.8471050049067713,0.03365429951479065,0.7888125613346417,0.012431089977303227,0.8125613346418057,0.006073306554176961,0.7699705593719333,0.010671071418306722,
469,0.8379784102060844,0.022325324326919502,0.7866535819430814,0.015163114371514354,0.81099116781158,0.00640065705951731,0.7729146221786065,0.015093088279118677,
470,0.8351324828263003,0.026821688653025408,0.7853778213935231,0.01261565169893922,0.8095191364082434,0.006217481476528812,0.770559371933268,0.009747570199677345,
471,0.8420019627085378,0.02704338882413055,0.7850834151128557,0.012087002345595422,0.8074582924435721,0.007195408353218198,0.7700686947988223,0.012680373154239923,
472,0.8157998037291462,0.036615957189217674,0.7851815505397448,0.011826845845089567,0.8078508341511286,0.00814937762199281,0.7720314033366045,0.011442775934954592,
473,0.8214916584887144,0.031728869649378814,0.7848871442590775,0.01416893417569591,0.8061825318940137,0.008891957833228097,0.7700686947988225,0.012661371775215868,
474,0.8280667320902846,0.03314392382192149,0.7848871442590776,0.012077437319819632,0.8085377821393522,0.00804111891094073,0.7739941118743866,0.007161869397652185,
475,0.8415112855740923,0.04296045744323423,0.788027477919529,0.014379435537248492,0.81099116781158,0.00759139533103581,0.7754661432777232,0.0085979180034581,
476,0.8402355250245339,0.029599831240838245,0.7878312070657507,0.010434708146041093,0.810009813542689,0.0055374822295057476,0.7760549558390579,0.00874231892102849,
477,0.8425907752698725,0.023984828353515224,0.7869479882237488,0.011920122143081208,0.8115799803729147,0.005747419220548116,0.7784102060843965,0.01183579971982239,
478,0.8393523061825319,0.034439243531045556,0.7857703631010795,0.013670796845092285,0.8102060843964671,0.0067592444976339785,0.7749754661432777,0.015100105501800475,
479,0.8414131501472031,0.055866042933592,0.7855740922473012,0.014492845043452482,0.810009813542689,0.009995371443777212,0.7713444553483808,0.015407574551626675,
480,0.8436702649656526,0.04718936672056319,0.7818449460255152,0.012539081122108064,0.8098135426889107,0.011349819269716165,0.7704612365063788,0.014127411904163379,
481,0.8473994111874387,0.012647673106063724,0.7813542688910696,0.01143435655633327,0.8091265947006869,0.010339208785920252,0.7707556427870461,0.013606539754611981,
482,0.8376840039254171,0.012488287360618886,0.780765456329735,0.012526786395658874,0.81099116781158,0.011177965446668551,0.7710500490677135,0.012722076290918328,
483,0.8470068694798822,0.02470480189895401,0.7825318940137389,0.014055651855664632,0.8131501472031404,0.012239026166919516,0.7722276741903827,0.009244544730976011,
484,0.8591756624141315,0.023768230214891644,0.781746810598626,0.014593500207447846,0.8157016683022571,0.010544878803268723,0.7735034347399411,0.008703677428318637,
485,0.8451422963689892,0.01808622871843886,0.7841020608439646,0.014995786839976568,0.8146221786064769,0.011013051255798604,0.7729146221786065,0.010684600230000368,
486,0.8481844946025515,0.01393937656884373,0.7869479882237488,0.01715658757723274,0.8182531894013739,0.013691914405970677,0.774386653581943,0.013687693500232207,
487,0.8314033366045142,0.01870400480113689,0.7865554465161924,0.016593304911503327,0.8153091265947007,0.015546336681698022,0.7725220804710501,0.01184393373199808,
488,0.8395485770363101,0.032779289246940804,0.7842983316977429,0.015182790662071607,0.813738959764475,0.014192703583741653,0.7698724239450442,0.011240683857331782,
489,0.8445534838076545,0.038851467233377325,0.7829244357212953,0.01579523154149322,0.8104023552502453,0.014551203949069289,0.7693817468105987,0.009423045247621437,
490,0.8406280667320902,0.01583116375275822,0.7827281648675172,0.015570477451174845,0.811874386653582,0.015415698108623307,0.7708537782139352,0.010079803034432842,
491,0.8589793915603533,0.027280236618097975,0.7841020608439646,0.01887672626268042,0.812855740922473,0.022516895159317464,0.7685966633954857,0.009618273164911352,
492,0.8389597644749754,0.022432908578860142,0.7825318940137389,0.017906421518117114,0.8092247301275761,0.020894781601955143,0.7693817468105986,0.011486457223473627,
493,0.8377821393523062,0.029448150821675474,0.7837095191364083,0.022994703230002158,0.8066732090284593,0.01923554502610656,0.7671246319921492,0.012450442808364048,
494,0.842100098135427,0.029632024243446877,0.7863591756624142,0.019116519193051275,0.8043179587831207,0.018363128770525573,0.7652600588812561,0.010864261042667746,
495,0.8492639842983317,0.02868241846850884,0.7850834151128557,0.021522779391031702,0.8029440628066732,0.020464472130930125,0.7648675171736997,0.013116415659747678,
496,0.8223748773307165,0.02199853952056909,0.7847890088321884,0.019731322810314856,0.7997055937193327,0.020277258554477613,0.7633954857703631,0.011847185773171941,
497,0.8303238469087341,0.020246363659278274,0.7819430814524043,0.019461024680963574,0.7983316977428851,0.021214055782908425,0.7612365063788027,0.009899525191692644,
498,0.8346418056918548,0.00994514312868163,0.7824337585868498,0.01581351236032099,0.7969578017664377,0.016606068547810823,0.7637880274779195,0.010599534726435452,
499,0.836702649656526,0.02730282076776655,0.781648675171737,0.015587786229293243,0.7986261040235525,0.01702190026566184,0.7645731108930324,0.011525795954106417,
500,0.8597644749754662,0.03645754222853965,0.7784102060843965,0.016296391564001624,0.7984298331697743,0.017782290995807096,0.7649656526005888,0.011817070244153387,
501,0.8427870461236506,0.04188279298234878,0.7774288518155054,0.015955987506734173,0.7984298331697743,0.019346373354820968,0.7627085377821393,0.011547500231662804,
502,0.8437684003925418,0.03058709821300751,0.778900883218842,0.01487844408458482,0.8007850834151129,0.022393377679517823,0.7645731108930324,0.011004303100270967,
503,0.8480863591756624,0.0316166698825694,0.7803729146221786,0.019789806333752265,0.800981354268891,0.026847887146913354,0.7621197252208047,0.01348210767610498,
504,0.8380765456329735,0.01931797810110846,0.7791952894995093,0.018884377438943813,0.8035328753680079,0.02580345975198398,0.7663395485770363,0.013997290935957148,
505,0.8473012757605496,0.01360300034822205,0.7826300294406281,0.019362793679550315,0.804612365063788,0.026433611106408725,0.7689892051030423,0.01548675292999323,
506,0.848675171736997,0.03449233405489881,0.7838076545632974,0.022373155590316725,0.8047105004906772,0.026158200069208718,0.7716388616290482,0.013863170470194546,
507,0.8477919528949951,0.025244659048926414,0.7812561334641805,0.021368749780360897,0.8038272816486751,0.025313233946305573,0.7719332679097154,0.018535389641708932,
508,0.8591756624141316,0.02409619438055604,0.7851815505397448,0.020880949798147596,0.8034347399411188,0.023013960726933916,0.7711481844946025,0.017224374975651456,
509,0.856918547595682,0.029931466078494274,0.7838076545632974,0.021328601152859693,0.80549558390579,0.021938481420716107,0.7720314033366045,0.015965038495894025,
510,0.8354268891069676,0.025687498646727338,0.7842983316977429,0.021229031533564056,0.8050049067713445,0.020786649445555,0.770559371933268,0.011782791772171645,
511,0.8291462217860648,0.025353150313967794,0.781648675171737,0.018430136247940355,0.8044160942100098,0.021030767720265027,0.7694798822374878,0.011186577795158355,
512,0.8305201177625123,0.028517756565974557,0.7814524043179588,0.019040801912080425,0.8050049067713445,0.022896490421347553,0.7704612365063788,0.011416655650973795,
513,0.830225711481845,0.02862292630481494,0.7802747791952895,0.01760813202394591,0.8051030421982336,0.02096839712607593,0.7673209028459274,0.013553351607341635,
514,0.8335623159960746,0.029632024243446877,0.7809617271835132,0.01605526775792265,0.806378802747792,0.020754192744862246,0.767909715407262,0.013250099828121795,
515,0.8540726202158979,0.0312166309459465,0.7815505397448479,0.013164054573749924,0.8073601570166831,0.016487335846467836,0.7683022571148184,0.012325278299369006,
516,0.8395485770363101,0.029822515012802246,0.7812561334641805,0.012344797011592842,0.8052011776251227,0.017634365520929226,0.76702649656526,0.013016916225296361,
517,0.8498527968596663,0.03907589547019538,0.7858684985279686,0.01350066726553342,0.8029440628066732,0.01799012692928619,0.7658488714425907,0.012781739081581889,
518,0.8354268891069676,0.034766266922346224,0.7831207065750736,0.015881574829355656,0.7995093228655545,0.020506782311214576,0.7666339548577036,0.01383187423687441,
519,0.8309126594700686,0.02776833768790072,0.7818449460255152,0.01618371911654409,0.7990186457311089,0.02026110402392741,0.7665358194308145,0.013928317958163041,
520,0.8280667320902846,0.012160876211705337,0.7780176643768401,0.013274063528094935,0.7983316977428851,0.01846667812031021,0.7647693817468106,0.011438567020281372,
521,0.825711481844946,0.013167711966806292,0.7814524043179588,0.012073449655921262,0.8023552502453386,0.022744142275388835,0.7678115799803729,0.006815998176323983,
522,0.8362119725220805,0.01871635815476573,0.7802747791952895,0.01359237659916058,0.8,0.023892701683708426,0.7642787046123651,0.00887895154957215,
523,0.8272816486751717,0.023146234351523465,0.7818449460255152,0.017089658379754357,0.7994111874386653,0.02208025297024571,0.7656526005888126,0.012661371775215868,
524,0.8203140333660451,0.014701984007892055,0.7805691854759568,0.01150907250369323,0.7993130520117763,0.022577547413896296,0.7630029440628067,0.012366621395111575,
525,0.8322865554465162,0.01844162863865651,0.7838076545632974,0.014468237483008526,0.7992149165848872,0.02081859295749522,0.7671246319921492,0.009865417359656282,
526,0.8540726202158979,0.021407473551110966,0.7820412168792934,0.014337179484003669,0.7994111874386653,0.016922030930900982,0.7654563297350343,0.009779134970247785,
527,0.8366045142296369,0.022719993921079932,0.7877330716388616,0.010187194718242185,0.8016683022571148,0.018433793694890774,0.768792934249264,0.01027098711250712,
528,0.8311089303238469,0.01782016138369855,0.7844946025515211,0.010396798930833388,0.8000981354268891,0.017179586822160035,0.7696761530912659,0.01054944427900035,
529,0.8411187438665358,0.028606771511267018,0.7799803729146222,0.01312082034414781,0.7968596663395486,0.014526032275008758,0.7685966633954857,0.011114026648759276,
530,0.8161923454367026,0.036751160522542015,0.7783120706575073,0.014000730665430845,0.7961727183513249,0.015214472994138169,0.7663395485770363,0.012254753526487952,
531,0.8200196270853778,0.027140079307675834,0.7783120706575073,0.01374036162762484,0.797252208047105,0.015536421925152737,0.7688910696761531,0.014615261386560524,
532,0.8422963689892051,0.03885543313579884,0.7787046123650638,0.014466240440856386,0.7982335623159961,0.016822141187215794,0.7716388616290482,0.012290850080444154,
533,0.8390578999018645,0.049875586887431066,0.7793915603532875,0.017413439507148746,0.7989205103042198,0.013478535594417581,0.7716388616290482,0.01134133088376343,
534,0.8671246319921492,0.038506620851699425,0.7832188420019627,0.018415499196194632,0.8061825318940137,0.01955334528476082,0.7717369970559371,0.011004303100270956,
535,0.8181550539744848,0.020584125102201367,0.7824337585868498,0.01899269150681522,0.8050049067713445,0.02136920046000073,0.7713444553483808,0.010691808596635797,
536,0.8252208047105005,0.023571712806789078,0.780765456329735,0.016910644823481487,0.8060843964671247,0.01977958419995152,0.771540726202159,0.01062675727291977,
537,0.8226692836113837,0.04425744553303666,0.7744847890088322,0.013585998362182114,0.800883218842002,0.015852440982618274,0.7695780176643768,0.009563044329797711,
538,0.7976447497546615,0.022172092106938452,0.7707556427870461,0.009358436350447212,0.800883218842002,0.013768368916424403,0.7708537782139352,0.009268474153576131,
539,0.8070657507360157,0.027621941364362346,0.7709519136408244,0.011863432607153628,0.800981354268891,0.01344347896539183,0.7697742885181551,0.008850705700399995,
540,0.8301275760549558,0.023317026992146057,0.7732090284592739,0.010539397621851902,0.8044160942100098,0.011413280937435398,0.7690873405299313,0.009146095430565075,
541,0.8101079489695779,0.027479671891410134,0.7749754661432777,0.013925551933320325,0.8047105004906772,0.012915159078596349,0.7708537782139353,0.008538346117431294,
542,0.8356231599607458,0.012264965495558776,0.7745829244357213,0.017823403672845146,0.8065750736015702,0.01713130896091402,0.7711481844946025,0.00793381076797164,
543,0.8112855740922473,0.03524496661245527,0.7700686947988225,0.018768256075182604,0.803729146221786,0.013430578038958219,0.7716388616290482,0.004743099498957637,
544,0.8118743866535819,0.04189428844369308,0.7741903827281649,0.018974428323622304,0.8058881256133464,0.010653910261410866,0.7727183513248282,0.004861419460844295,
545,0.8148184494602552,0.03790314918986635,0.7720314033366045,0.018600741135682445,0.804612365063788,0.011887761225105356,0.7703631010794897,0.0069530871772005304,
546,0.8007850834151129,0.031028491491053904,0.7709519136408243,0.01717341931637084,0.8051030421982336,0.012223278571402702,0.7674190382728164,0.004507824956960102,
547,0.8126594700686948,0.03655910171344471,0.7707556427870461,0.013514213923534454,0.8058881256133463,0.01219251225946799,0.7663395485770363,0.005750769508923893,
548,0.8202158979391561,0.016670317854827133,0.7721295387634937,0.015737202186772204,0.8045142296368989,0.01296576609610501,0.7673209028459274,0.006186424931295182,
549,0.8233562315996075,0.02808971245024139,0.7724239450441609,0.01521700473107126,0.8039254170755643,0.013124489785264414,0.7663395485770363,0.004801621127664404,
550,0.8363101079489696,0.02917214840628228,0.7717369970559372,0.015589021835195007,0.8086359175662414,0.013527035085466358,0.7668302257114818,0.005598021863376509,
551,0.8525024533856722,0.027419326285083534,0.7729146221786065,0.012998406822216637,0.8090284592737979,0.013907559362556917,0.767909715407262,0.006777741570100887,
552,0.8496565260058881,0.03664093513632882,0.7745829244357213,0.010328025214463497,0.8123650637880275,0.013614323209696176,0.767909715407262,0.006727825908146264,
553,0.8393523061825319,0.025542749538320537,0.7722276741903827,0.008746724221847767,0.8121687929342493,0.014527358187318118,0.7674190382728165,0.006953087177200528,
554,0.833071638861629,0.019674623489621533,0.7748773307163886,0.0053607459406271474,0.8117762512266928,0.013890930150516581,0.7682041216879294,0.0070261127849533915,
555,0.8398429833169774,0.01791771233134791,0.7736015701668302,0.006356873303513891,0.8096172718351324,0.013888850099071074,0.7712463199214916,0.009682142872950402,
556,0.8209028459273797,0.0169692016347307,0.7723258096172718,0.0061677159420885815,0.8069676153091265,0.015660520175417896,0.7698724239450442,0.011768070432911696,
557,0.8270853778213936,0.02618690127782249,0.7711481844946025,0.006901649056925317,0.8027477919528949,0.016572978867583556,0.7684985279685966,0.01272131927230524,
558,0.8295387634936212,0.024218980363015615,0.7722276741903827,0.006123839356947088,0.8099116781157998,0.011463797328900722,0.7692836113837095,0.013617152453951509,
559,0.8272816486751717,0.023062869289213823,0.7752698724239451,0.00604150891918406,0.8115799803729147,0.00987224835325558,0.7724239450441609,0.011488133956162435,
560,0.8307163886162905,0.013459229971339503,0.7720314033366045,0.005495583905789991,0.8071638861629048,0.006691943914124556,0.7703631010794897,0.010830523777288636,
561,0.8352306182531894,0.009317182297482176,0.7718351324828263,0.00549032413373871,0.8115799803729147,0.008700357314740533,0.7685966633954857,0.010526597099499805,
562,0.8387634936211973,0.029858983718526577,0.7690873405299313,0.006998645467978577,0.810009813542689,0.007610400773441136,0.7623159960745829,0.006454596134408379,
563,0.8384690873405299,0.02725516043126318,0.7733071638861629,0.009494317269831465,0.8149165848871442,0.006629772621807475,0.7641805691854759,0.008113847540174437,
564,0.8359175662414131,0.03908895555487216,0.7780176643768401,0.0077744071914969005,0.8149165848871442,0.007950786693043803,0.7653581943081452,0.008888708046495976,
565,0.8472031403336604,0.03457599522444953,0.7786064769381746,0.005775834727992997,0.8191364082433759,0.005495583905789985,0.7631992149165849,0.008376650572276078,
566,0.8338567222767419,0.01911148070710596,0.7802747791952895,0.007773168340849011,0.8231599607458293,0.007586319171771415,0.7646712463199214,0.007712220884941514,
567,0.8483807654563298,0.019793212538533788,0.781648675171737,0.004654972021837656,0.8209028459273797,0.010117948120731702,0.7651619234543671,0.007649529055899936,
568,0.8471050049067713,0.021865929698587545,0.7813542688910696,0.008353625101091423,0.8176643768400392,0.013564715912121893,0.7625122669283612,0.010857167172474445,
569,0.855053974484789,0.019468446226994982,0.7825318940137389,0.01048901999284583,0.8187438665358194,0.010471560488003344,0.7642787046123651,0.010522021710445697,
570,0.8640824337585868,0.025015873349850445,0.7819430814524043,0.008324753703807062,0.8172718351324828,0.01086426104266775,0.763297350343474,0.010411609193228534,
571,0.8610402355250245,0.023092915380715874,0.7804710500490677,0.0087917512873111,0.8178606476938175,0.009840003580062907,0.76153091265947,0.011347273420657316,
572,0.8686947988223749,0.03312793872990223,0.7849852796859667,0.011960450163227365,0.8172718351324828,0.014464908926247196,0.7607458292443572,0.010886399593243098,
573,0.8521099116781158,0.02481992203003266,0.7877330716388616,0.012438834722916084,0.8160942100098135,0.014394162396553542,0.76045142296369,0.010738545037210986,
574,0.8419038272816486,0.033434381328668765,0.7883218842001962,0.015331128348341527,0.8121687929342493,0.019542013866860948,0.7601570166830226,0.008674860895234374,
575,0.8419038272816487,0.03480890013796935,0.7866535819430814,0.014675758542830326,0.8106967615309126,0.017583502574622205,0.7603532875368008,0.006387101116888317,
576,0.822963689892051,0.03176072397237697,0.7833169774288518,0.015425066127460635,0.8092247301275761,0.017717182004398792,0.7609421000981353,0.007058932486105773,
577,0.8272816486751717,0.015244194347959688,0.7842001962708538,0.013883301771635418,0.8053974484789008,0.015989149418785067,0.7633954857703631,0.004225525052327969,
578,0.8308145240431796,0.005360745940627149,0.7822374877330717,0.012968736829583345,0.8070657507360157,0.015794621816471614,0.7625122669283612,0.005089814516149147,
579,0.83297350343474,0.011204642179542368,0.7821393523061826,0.010184358244647388,0.8029440628066732,0.017134681597812708,0.761432777232581,0.003793159585885715,
580,0.8277723258096172,0.011210657172518023,0.7863591756624142,0.011383709519136403,0.8030421982335623,0.020010003652102735,0.7610402355250245,0.0032842395545989184,
581,0.8304219823356231,0.02679582395206929,0.7826300294406281,0.011355757364586917,0.8026496565260058,0.02181698642840472,0.7598626104023553,0.001264386528628565,
582,0.8163886162904809,0.029892508519718825,0.7801766437684003,0.010781506549144072,0.8020608439646713,0.01693397810412011,0.7600588812561335,0.005993496166674175,
583,0.822865554465162,0.03618523470941924,0.7836113837095191,0.012974676255967344,0.8043179587831207,0.017136929653660458,0.7591756624141315,0.007540479965573513,
584,0.8210009813542689,0.03101514236429496,0.7832188420019627,0.012645388551791653,0.8044160942100098,0.01689982091590128,0.7609421000981355,0.01001943004365081,
585,0.8350343473994112,0.014447588069296165,0.7770363101079489,0.012220126617102903,0.8039254170755643,0.017010581006353376,0.7607458292443572,0.00794594012953765,
586,0.8493621197252208,0.014661314541301752,0.7774288518155054,0.01577082415375067,0.8052993130520117,0.01586762153594327,0.7628066732090284,0.008342088532817824,
587,0.8236506378802748,0.022221986807237235,0.7752698724239451,0.015987342360885712,0.8049067713444553,0.017709570362961738,0.7616290480863591,0.007956840746074384,
588,0.8131501472031404,0.028444718960952298,0.7766437684003925,0.015931221900098533,0.803631010794897,0.014590200227710145,0.7618253189401374,0.004588290373919907,
589,0.817369970559372,0.022975848755919934,0.7721295387634937,0.019189428575166142,0.7996074582924435,0.01297319165429695,0.760549558390579,0.010212687529536956,
590,0.8181550539744848,0.02200641818357602,0.7720314033366045,0.01826901083920722,0.7980372914622178,0.016381857067816478,0.7635917566241414,0.008551870433379521,
591,0.8121687929342493,0.024410681962012057,0.7721295387634937,0.018888456799025722,0.7972522080471051,0.01741288644496102,0.7573110893032384,0.007636928933599109,
592,0.8215897939156036,0.03520669132636704,0.7738959764474975,0.02248436617274471,0.7987242394504416,0.01714254850349624,0.758783120706575,0.010716999698595443,
593,0.835721295387635,0.020704947170775947,0.7718351324828263,0.01999411486073985,0.797252208047105,0.019343884210882265,0.7582924435721295,0.009938362238407985,
594,0.8268891069676153,0.02545172141699286,0.7718351324828263,0.02402815416426947,0.7962708537782139,0.01962561329121274,0.7610402355250245,0.009158722351576125,
595,0.8120706575073602,0.022979201793079742,0.7708537782139352,0.02475659440152078,0.7969578017664377,0.02070262137325889,0.7647693817468106,0.008922232096314582,
596,0.8133464180569185,0.02619057864528073,0.7713444553483808,0.024356572416076267,0.7977428851815506,0.020374389436484362,0.7649656526005888,0.01091467141385616,
597,0.8285574092247301,0.026124306831967443,0.7686947988223749,0.02227825495373929,0.7949950932286556,0.020239227370713105,0.7594700686947988,0.010048224326728335,
598,0.8376840039254171,0.00776076895771051,0.768792934249264,0.01761086650317969,0.7934249263984299,0.01862247400335327,0.7598626104023553,0.00895993107793,
599,0.8301275760549558,0.03523102828740589,0.7710500490677135,0.017485188634724893,0.794602551521099,0.016925445269489907,0.758684985279686,0.010548531341931518,
600,0.8387634936211973,0.018413407238991916,0.771638861629048,0.018155319203430893,0.7957801766437684,0.017410120870487954,0.7594700686947988,0.014374076574782579,
601,0.8227674190382728,0.0366800768148575,0.7721295387634937,0.019274557326305657,0.7947988223748773,0.017049600691253386,0.7595682041216879,0.01645342207934207,
602,0.8083415112855741,0.021156322932155077,0.7693817468105986,0.018156380080470585,0.790873405299313,0.017371356597672537,0.7568204121687929,0.0130398313969563,
603,0.8061825318940137,0.018879276999299408,0.7668302257114818,0.020267757448832552,0.7900883218842002,0.017376899645325555,0.7571148184494603,0.010348519196438909,
604,0.8356231599607458,0.04103304956168808,0.7657507360157016,0.020436216679129506,0.7894995093228656,0.01732305724327083,0.7566241413150148,0.010065461358161396,
605,0.8002944062806674,0.014605373960880493,0.7688910696761531,0.018430136247940366,0.7927379784102061,0.02100098135426889,0.7622178606476938,0.011217527500831053,
606,0.8231599607458293,0.012883802498352349,0.7682041216879294,0.020459765598789297,0.7955839057899902,0.017460385763520492,0.7620215897939155,0.009100705098621894,
607,0.8365063788027478,0.03264740142757177,0.7703631010794897,0.018140460410526162,0.7957801766437684,0.016066660640437935,0.76153091265947,0.01231980751833186,
608,0.8241413150147203,0.023007682879432584,0.7682041216879293,0.01730247527566058,0.7932286555446516,0.011497351615001079,0.7600588812561335,0.012742498793428399,
609,0.80549558390579,0.021828460459724423,0.7696761530912659,0.014991290640964319,0.7942100098135427,0.011366777024981558,0.7558390578999019,0.012267320896565459,
610,0.8140333660451423,0.019573036473320503,0.7736997055937194,0.016793492130035108,0.793523061825319,0.011061042436589105,0.7566241413150148,0.01091467141385615,
611,0.8167811579980373,0.027040895902779537,0.7707556427870461,0.017841765515271127,0.7915603532875368,0.010373615565830609,0.7556427870461236,0.013015436441715683,
612,0.8172718351324828,0.03205079604992832,0.7738959764474975,0.01633122115227537,0.7929342492639843,0.013365886625982567,0.7578999018645731,0.011294530729243621,
613,0.8105986261040236,0.05304671444970511,0.7755642787046123,0.01614200996659633,0.793621197252208,0.012392293646566726,0.7592737978410206,0.00953783459455765,
614,0.8075564278704612,0.035263815577310474,0.7745829244357213,0.015512228157151739,0.7934249263984299,0.013909636616213557,0.7578999018645731,0.010926135944821804,
615,0.8370951913640825,0.033624811970582556,0.7751717369970559,0.013603000348222049,0.7974484789008832,0.013631289866868282,0.7580961727183513,0.011706532253932592,
616,0.8416094210009814,0.03909733142539908,0.7735034347399411,0.013172099497988232,0.7978410206084396,0.011549168102001782,0.7567222767419038,0.013482107676104985,
617,0.8314033366045142,0.014728816648094707,0.7774288518155055,0.014813574382166366,0.7995093228655545,0.014722276611074031,0.7563297350343474,0.011754150016296644,
618,0.825711481844946,0.014467571832920393,0.7780176643768401,0.01636126833865941,0.7990186457311089,0.015971069639056503,0.7563297350343474,0.011118358420623002,
619,0.8052993130520119,0.037979044150579525,0.7787046123650638,0.016607808283655486,0.7983316977428851,0.01735083192399456,0.7565260058881256,0.007113295495356273,
620,0.8170755642787046,0.03203997701262174,0.7790971540726203,0.01861057581465645,0.797252208047105,0.01598252254095077,0.7581943081452405,0.008071004983298168,
621,0.8044160942100098,0.029931466078494274,0.7770363101079489,0.016919754322397344,0.7954857703631011,0.01850939256077573,0.7594700686947988,0.004669431699065881,
622,0.7960745829244358,0.03018298600146884,0.7781157998037291,0.016513017070516365,0.7955839057899902,0.016240153054242715,0.7591756624141315,0.00593212218241704,
623,0.8127576054955838,0.037621339376284875,0.7768400392541708,0.01784176551527112,0.7956820412168792,0.016213445674632683,0.7572129538763493,0.0035301483314239346,
624,0.8227674190382728,0.02728694323840289,0.7778213935230618,0.0204640015264267,0.7996074582924435,0.017207593079254447,0.7566241413150148,0.0027231475810621433,
625,0.8360157016683023,0.05522714469388248,0.7747791952894996,0.02051945835318568,0.8010794896957801,0.01598312509792815,0.7572129538763493,0.004501411164349255,
626,0.8213935230618253,0.02381882465720684,0.774288518155054,0.02154514072630045,0.8007850834151129,0.017169493386461614,0.7571148184494603,0.004277624085908411,
627,0.8387634936211972,0.032293266138491566,0.7756624141315015,0.01955433031512768,0.7988223748773307,0.018267429312057198,0.757801766437684,0.004640467288532631,
628,0.8396467124631992,0.027336309711788437,0.774288518155054,0.020838475017687607,0.8019627085377821,0.013175754657893755,0.7608439646712463,0.007275271047242641,
629,0.8047105004906772,0.026472929522800594,0.7733071638861629,0.01956565459997732,0.8016683022571148,0.008719154575560818,0.7609421000981355,0.009092235385201547,
630,0.8220804710500491,0.014464908926247196,0.776153091265947,0.024242430079127793,0.8066732090284593,0.013103927680314412,0.7621197252208047,0.01190395268075049,
631,0.7978410206084396,0.03037921588004004,0.7748773307163886,0.024889280238221703,0.8055937193326791,0.016099594589808003,0.7630029440628067,0.012031099160963224,
632,0.8134445534838077,0.010810052702828135,0.7775269872423946,0.022008606200541923,0.8044160942100098,0.020067675028257126,0.7643768400392542,0.013852051021467238,
633,0.8171736997055937,0.016431750866301144,0.7762512266928361,0.02419789598810196,0.8013738959764475,0.02160852073898467,0.7636898920510304,0.016210475471871825,
634,0.808243375858685,0.033603897363303985,0.7783120706575073,0.021117138616389034,0.8023552502453386,0.01844946025515211,0.7629048086359176,0.01305385629679806,
635,0.7974484789008832,0.0358461728182606,0.7791952894995093,0.02266694693317193,0.8018645731108931,0.022563466713562186,0.7609421000981353,0.01321880921725827,
636,0.8069676153091266,0.03099215598663474,0.7790971540726201,0.022680538777549303,0.8043179587831207,0.020979876218351835,0.7613346418056919,0.0148881501617373,
637,0.8088321884200196,0.026256683189208988,0.7813542688910696,0.0209251793870164,0.8061825318940137,0.01733695014569095,0.7598626104023553,0.01010651971182766,
638,0.8262021589793915,0.036149819937046856,0.7809617271835132,0.019272058906742065,0.8059862610402355,0.016189668794740944,0.7606476938174681,0.009632280851966137,
639,0.8189401373895977,0.0305451935269253,0.7768400392541708,0.022088974482996543,0.8033366045142296,0.013352910733852537,0.7595682041216879,0.009015649913920199,
640,0.7977428851815506,0.02075604878070435,0.7778213935230618,0.02190289515112948,0.8040235525024534,0.013550509041956491,0.755937193326791,0.00997704810766543,
641,0.8121687929342493,0.0341398467598177,0.7788027477919529,0.022243212284606614,0.8052993130520117,0.009840003580062907,0.7568204121687929,0.011417499173502639,
642,0.7954857703631011,0.024860243089622588,0.7773307163886163,0.021028019977154606,0.8049067713444553,0.009747570199677341,0.7558390578999019,0.011518273406179558,
643,0.8033366045142296,0.02714540148325781,0.7774288518155054,0.020280108018185312,0.8038272816486751,0.009312012690305361,0.7545632973503436,0.009781104386231934,
644,0.8182531894013738,0.02509582103164214,0.7776251226692836,0.020177273810915056,0.8058881256133464,0.008445350333248345,0.7545632973503434,0.009572103581233794,
645,0.8094210009813543,0.026256683189208988,0.7785083415112856,0.018027560722774647,0.8069676153091265,0.010956942366622023,0.7536800785083415,0.010610432126222183,
646,0.8072620215897939,0.02709390999291447,0.7805691854759569,0.017237788729369024,0.8073601570166831,0.014219819969915564,0.7555446516192346,0.010091261700165083,
647,0.817369970559372,0.02868409724608331,0.7868498527968597,0.019782505348592733,0.8104023552502453,0.015000923702965288,0.7557409224730127,0.009995371443777223,
648,0.7930323846908733,0.01636656505702439,0.7825318940137389,0.016761921611210737,0.8062806673209029,0.011666977477450465,0.7530912659470068,0.014048798448530549,
649,0.7955839057899902,0.02561992553466469,0.7825318940137389,0.016012622613834068,0.8067713444553484,0.012375962920851385,0.7530912659470068,0.012472854473654569,
650,0.7949950932286556,0.024020938622574987,0.7791952894995093,0.013644001013887807,0.8079489695780177,0.01580742110307087,0.7534838076545632,0.013585998362182116,
651,0.7910696761530913,0.018839446179296383,0.7764474975466144,0.010846517668025992,0.8075564278704612,0.01125523934391638,0.7510304219823356,0.015109669189821004,
652,0.7894995093228656,0.017068230746738064,0.7747791952894996,0.008139918097478984,0.8079489695780177,0.0111745186487307,0.7534838076545634,0.01289127526883063,
653,0.7976447497546615,0.022951104978576612,0.7776251226692836,0.009741640419021291,0.8121687929342493,0.006935057799432674,0.7526005888125613,0.009898552313188813,
654,0.8004906771344455,0.028390835106564847,0.7775269872423946,0.00908269751691194,0.8097154072620216,0.004469204136108218,0.7520117762512267,0.009405654821986449,
655,0.7943081452404318,0.029334778640800013,0.7769381746810599,0.005591136225022222,0.8104023552502453,0.005161214442514116,0.7518155053974485,0.0076356677777927005,
656,0.813837095191364,0.02816777381715013,0.7799803729146222,0.006272995805494365,0.8096172718351324,0.004602959528776671,0.7515210991167811,0.007354266533933341,
657,0.8115799803729147,0.033972438113317065,0.7800785083415113,0.008100780798229222,0.8074582924435721,0.00701925603228564,0.7504416094210009,0.005876665327411134,
658,0.8003925417075564,0.022856075903549242,0.7801766437684003,0.009458748388633158,0.8069676153091265,0.005735677800275742,0.7518155053974485,0.00386857769272365,
659,0.815603532875368,0.01742670773398242,0.7787046123650638,0.01082607683652335,0.8048086359175662,0.008224662154958574,0.7505397448478901,0.0038335672197496833,
660,0.804514229636899,0.007019256032285641,0.7759568204121688,0.013991097291836532,0.8034347399411188,0.009177630159558931,0.7482826300294406,0.004716629966907912,
661,0.8094210009813543,0.019364285745900822,0.7744847890088322,0.016007208777824983,0.802649656526006,0.011907997104704622,0.7482826300294406,0.004311262539055696,
662,0.8040235525024534,0.03485479702139547,0.7740922473012758,0.01936179890477098,0.8055937193326791,0.010373615565830597,0.748577036310108,0.006372005134739133,
663,0.8114818449460255,0.027187941381609324,0.7733071638861628,0.018560312581500316,0.8066732090284592,0.007720957119831578,0.751324828263003,0.010845629737307945,
664,0.8229636898920509,0.01940353553470577,0.7703631010794897,0.015237875510652794,0.8035328753680078,0.00922473012757605,0.7516192345436703,0.009551960243292506,
665,0.8147203140333661,0.016475649329656027,0.7693817468105986,0.015234715109185495,0.8023552502453386,0.01081005270282813,0.7501472031403337,0.010916435971528974,
666,0.8226692836113838,0.024039374035413227,0.76702649656526,0.016536329028294702,0.8023552502453386,0.012116446974720826,0.7487733071638861,0.009877124741971449,
667,0.8191364082433759,0.02337313116848875,0.7668302257114818,0.015739649842465783,0.7965652600588813,0.01461064808724572,0.7487733071638862,0.01060589290371446,
668,0.8155053974484789,0.020238275675446758,0.7663395485770363,0.017539631491853887,0.7966633954857704,0.015546336681698024,0.7482826300294406,0.009916049522331011,
669,0.8167811579980373,0.016240153054242718,0.7659470068694799,0.015615563714163762,0.7950932286555447,0.014807071781272666,0.7466143277723258,0.009497359832726376,
670,0.8118743866535819,0.014025471814905426,0.7639842983316978,0.01666858464324145,0.790873405299313,0.01771989965539025,0.7452404317958783,0.011446141952363749,
671,0.8167811579980373,0.015669741830195937,0.7646712463199214,0.012192512259467995,0.7929342492639843,0.018398756878560033,0.7452404317958783,0.009888818263914122,
672,0.8346418056918548,0.021268462512436574,0.7652600588812561,0.01191689000578126,0.7910696761530913,0.019032707623213865,0.7446516192345436,0.010010775608484084,
673,0.8347399411187438,0.02838710350993773,0.7697742885181551,0.012725103915019001,0.790873405299313,0.020820905800420317,0.7477919528949951,0.010691808596635795,
674,0.8414131501472031,0.028383710723647555,0.7713444553483808,0.012162459968462939,0.7923454367026497,0.019650133670214485,0.7481844946025515,0.011467157175786719,
675,0.822963689892051,0.02441265449455688,0.7697742885181551,0.012124392707737389,0.7918547595682041,0.017561580732692865,0.7482826300294406,0.012933787617167104,
676,0.8306182531894014,0.01942833619864708,0.7694798822374878,0.012270460727918788,0.7921491658488715,0.016699178230740554,0.7488714425907752,0.01308333325946836,
677,0.8315996074582924,0.024611065948093803,0.7718351324828263,0.01584514915105372,0.7911678115799804,0.014587559706427512,0.7491658488714426,0.013388923827825186,
678,0.8301275760549558,0.036205722165500415,0.7755642787046124,0.015925780392620832,0.7877330716388616,0.018342663776182256,0.7498527968596663,0.011814625080094218,
679,0.8346418056918548,0.0303538443621951,0.7732090284592739,0.016936252800631692,0.7870461236506379,0.016983384003804492,0.7471050049067713,0.013248646089587821,
680,0.8309126594700686,0.03015425579918922,0.7741903827281649,0.01648090928771794,0.7860647693817469,0.016616504230643016,0.7475956820412168,0.013593085107415075,
681,0.810107948969578,0.035160705984301446,0.7730127576054956,0.016808395733861933,0.7858684985279686,0.01713749162154511,0.7482826300294406,0.01442624154280607,
682,0.8218842001962708,0.02353409486756979,0.7724239450441609,0.013061231774134794,0.7878312070657507,0.014494838420126995,0.7508341511285574,0.012732669825619675,
683,0.8278704612365064,0.03918959359441649,0.7736997055937194,0.013687693500232205,0.7885181550539745,0.015136415369390659,0.7537782139352306,0.012329184513868042,
684,0.8309126594700686,0.03876361784305756,0.7732090284592739,0.01420559032115033,0.7923454367026497,0.013298708236690816,0.7539744847890089,0.01565436938763286,
685,0.8104023552502453,0.034070946897945334,0.7736015701668302,0.015334268878998716,0.7930323846908733,0.014675758542830316,0.7540726202158979,0.015346197034113543,
686,0.8104023552502453,0.037012280715663336,0.7752698724239451,0.017006051193076514,0.79450441609421,0.01756158073269286,0.7582924435721295,0.01545001974100324,
687,0.8089303238469088,0.029297328713831488,0.7744847890088322,0.017540180557624085,0.7947988223748773,0.017487391631915785,0.7564278704612365,0.016851313048178593,
688,0.803631010794897,0.026667568714051657,0.7730127576054956,0.01743554760912273,0.7958783120706575,0.01650893409348451,0.7546614327772326,0.01767800150603711,
689,0.8017664376840039,0.0169095057910602,0.7725220804710501,0.016378917405318997,0.7947006869479882,0.015277640553812658,0.7548577036310108,0.01618074345705683,
690,0.8020608439646713,0.021010150887672795,0.7731108930323847,0.01581960127216356,0.795387634936212,0.01463830607475594,0.7573110893032384,0.015154219930676916,
691,0.8058881256133464,0.010351310686629443,0.7743866535819431,0.012270460727918786,0.7927379784102061,0.01577692954058995,0.7567222767419038,0.01803503815769812,
692,0.8047105004906772,0.00930994404367531,0.7760549558390579,0.014172332246151675,0.7940137389597645,0.019830642176823732,0.7566241413150148,0.01622354029651448,
693,0.8122669283611383,0.017487942337851517,0.7773307163886163,0.016958982985066106,0.7952894995093228,0.021328149615326374,0.7566241413150148,0.015930012836847824,
694,0.8014720314033366,0.04161983501430383,0.7759568204121688,0.016968066533111673,0.7942100098135427,0.02100098135426889,0.7556427870461236,0.017203115142003622,
695,0.7996074582924436,0.03024832515015094,0.7752698724239451,0.017859569249974214,0.7943081452404318,0.019556792673984868,0.7560353287536801,0.017049600691253382,
696,0.8034347399411188,0.03473023710821798,0.7799803729146222,0.02263846257946413,0.8012757605495584,0.02198102127011352,0.7597644749754662,0.01853850684154739,
697,0.7856722276741903,0.03224820317729676,0.7769381746810599,0.023882622671016422,0.794602551521099,0.022619311160617463,0.7547595682041217,0.01712006203942803,
698,0.7947006869479882,0.019406513287829885,0.7758586849852797,0.023771066350002843,0.7945044160942101,0.02370209282600584,0.7546614327772325,0.016886709008478887,
699,0.7974484789008832,0.007710972043400665,0.7805691854759569,0.026598864779433684,0.7990186457311089,0.026350047414074047,0.7574092247301276,0.019891738756878906,
700,0.8013738959764475,0.035161253782573426,0.781648675171737,0.026930978909545114,0.7992149165848872,0.02773502316644483,0.7569185475956821,0.019423874416075376,
701,0.8135426889106967,0.033150315700484746,0.7808635917566241,0.02442685202672214,0.8000981354268891,0.0263938692428094,0.7562315996074582,0.01985490935124839,
702,0.7999018645731109,0.019823356231599604,0.7812561334641805,0.023024001722493217,0.8013738959764475,0.023405659345916142,0.7565260058881256,0.01943577022677469,
703,0.7977428851815506,0.017814756257127036,0.7813542688910697,0.022536133612415826,0.8041216879293425,0.021854475339367352,0.7572129538763493,0.018672569909780657,
704,0.7813542688910696,0.020134749524211445,0.7790971540726203,0.02095461391474886,0.806476938174681,0.021055938656942358,0.7570166830225711,0.02002395612145078,
705,0.8039254170755643,0.027024864488910866,0.7810598626104024,0.023849937412924446,0.8078508341511286,0.024215003584222777,0.7601570166830226,0.015041955453981255,
706,0.8086359175662414,0.019936230691429326,0.7814524043179587,0.023570078492649513,0.8076545632973504,0.023402778927916264,0.755937193326791,0.01775573366500277,
707,0.8004906771344455,0.011268921451194252,0.7786064769381746,0.021183163274801395,0.8044160942100098,0.021870333623970777,0.7581943081452405,0.01671877482947741,
708,0.8011776251226692,0.017371356597672537,0.7786064769381746,0.02038620300620155,0.8027477919528949,0.02461810852469799,0.7593719332679097,0.0152555616596293,
709,0.7869479882237488,0.022569868120889625,0.7750736015701668,0.017896199882323643,0.8017664376840039,0.02120497442299617,0.7560353287536801,0.014343895105470834,
710,0.8057899901864574,0.03436057506999331,0.7738959764474975,0.017814756257127043,0.8013738959764475,0.021995036986690163,0.755152109911678,0.014545908269174476,
711,0.7887144259077526,0.02009405242505634,0.771638861629048,0.01729690837764459,0.8,0.017424497064465225,0.7537782139352306,0.011160720812137887,
712,0.8069676153091265,0.02122676315958111,0.7680078508341511,0.01985248396866709,0.8004906771344455,0.01881182159296247,0.7520117762512267,0.010425474706354729,
713,0.7974484789008832,0.017927921701785293,0.7686947988223749,0.020096448653456646,0.7960745829244357,0.021713447303369045,0.7493621197252208,0.011650456685422602,
714,0.8,0.023866487397296063,0.7699705593719333,0.02080933901519798,0.7965652600588813,0.02167127100596894,0.7494602551521099,0.011484780245988447,
715,0.7954857703631011,0.023078314527715284,0.7713444553483808,0.021300135594038337,0.7970559371933268,0.023422523252244833,0.7543670264965653,0.008564248961441182,
716,0.7977428851815506,0.020744445832232856,0.7713444553483808,0.02128204246221594,0.8015701668302257,0.02133537306910965,0.7552502453385672,0.009617271835132472,
717,0.8023552502453386,0.030297316506392967,0.774386653581943,0.0214721569876107,0.8013738959764475,0.01877030848440468,0.752306182531894,0.009786026192202486,
718,0.7937193326790971,0.03221264556669732,0.7728164867517173,0.014895910469880489,0.7976447497546615,0.010752884613002747,0.7543670264965653,0.008018330997376052,
719,0.800981354268891,0.02922656887323059,0.7736015701668302,0.012801314119034603,0.8005888125613346,0.006901649056925311,0.7595682041216879,0.006848418576003102,
720,0.798135426889107,0.02604862524254189,0.7727183513248282,0.011984581837831812,0.7962708537782139,0.010233412495567192,0.7598626104023553,0.007202097402123166,
721,0.8034347399411188,0.05949030770694305,0.7699705593719333,0.00944040363793228,0.7941118743866535,0.010206084396467125,0.756918547595682,0.007228791701944213,
722,0.7948969578017664,0.03803681546697294,0.7707556427870461,0.011483941665413711,0.7938174681059863,0.010507367076996408,0.7563297350343474,0.0061801948945373105,
723,0.7915603532875368,0.028514041579403467,0.7708537782139353,0.013217352037160455,0.7941118743866535,0.011114026648759276,0.7589793915603533,0.009404630854336363,
724,0.8132482826300295,0.03494723668546416,0.7746810598626104,0.012774202233776625,0.7980372914622178,0.012573595586297911,0.761432777232581,0.011728723193977355,
725,0.8148184494602552,0.035234035059190004,0.7736997055937194,0.013993850360987901,0.7948969578017664,0.013992473894121745,0.7612365063788028,0.014008295097197622,
726,0.806378802747792,0.015220801546882271,0.774288518155054,0.013555483140201769,0.7947988223748773,0.014695432029310994,0.76153091265947,0.014156694368489344,
727,0.8124631992149166,0.01801901128333584,0.7744847890088322,0.015446902743828065,0.7951913640824337,0.01629639156400162,0.7621197252208047,0.013127424599653792,
728,0.8160942100098135,0.006723530179768647,0.7752698724239451,0.01959025002716107,0.7947988223748773,0.017673642755676573,0.76153091265947,0.013423405500108107,
729,0.8070657507360157,0.009171331888091126,0.7739941118743866,0.020614513801796748,0.7948969578017664,0.018262156565717873,0.7616290480863592,0.013719318639686983,
730,0.8011776251226692,0.014171652697243504,0.7724239450441609,0.01879594469029915,0.7949950932286556,0.019828213825887418,0.7590775269872424,0.0152757493275923,
731,0.8124631992149165,0.020607037664354518,0.7721295387634937,0.018691128042480912,0.7956820412168792,0.017224374975651446,0.7580961727183513,0.014030277527506586,
732,0.8136408243375859,0.021413770793062475,0.770657507360157,0.014267149633276742,0.792639842983317,0.014491515973337034,0.7577036310107949,0.013149414828814165,
733,0.8126594700686949,0.032523270866934975,0.7717369970559372,0.013305947993466766,0.7941118743866535,0.01572802008540893,0.7574092247301276,0.011463797328900722,
734,0.8143277723258097,0.025204952957669155,0.7764474975466144,0.011472195101127142,0.7947006869479882,0.014080296500870275,0.7578999018645731,0.012065470374330652,
735,0.81648675171737,0.02172098600212588,0.7760549558390579,0.011908805824669202,0.7957801766437684,0.013313183813237777,0.7573110893032384,0.01158912497996821,
736,0.8129538763493621,0.02506087530327429,0.7748773307163886,0.009348139905091158,0.7954857703631011,0.014440920669398293,0.7566241413150147,0.008761026151389852,
737,0.8195289499509323,0.026822406760913062,0.7792934249263984,0.00785941631017701,0.7949950932286556,0.015188498359103235,0.7578999018645731,0.010365256860852523,
738,0.817369970559372,0.022277822664250383,0.7820412168792934,0.007902187297035288,0.796368989205103,0.01346638342917718,0.7601570166830226,0.010419930715158992,
739,0.815603532875368,0.009145042400174089,0.7822374877330717,0.00898032996485444,0.7947988223748773,0.013564005922018448,0.7594700686947988,0.009531774336869941,
740,0.8190382728164868,0.010447621252196894,0.7832188420019627,0.009741640419021293,0.7946025515210992,0.0132340999212913,0.7621197252208047,0.01096485002823428,
741,0.8070657507360157,0.015286463182430425,0.7827281648675172,0.01111749220127529,0.7944062806673209,0.01355193039917884,0.7609421000981355,0.010756466520035151,
742,0.8057899901864574,0.01570596114035228,0.7836113837095191,0.013444911637529469,0.7974484789008832,0.01317867805590131,0.7634936211972522,0.010528426698383784,
743,0.8071638861629048,0.024537781825369177,0.7805691854759568,0.011741033371099146,0.7975466143277723,0.010886399593243097,0.7654563297350343,0.011180549847792839,
744,0.8185475956820412,0.03863770101245381,0.7805691854759569,0.011757426891190609,0.7978410206084396,0.011486457223473622,0.7637880274779195,0.011811364073937673,
745,0.7933267909715407,0.027873570988515218,0.7814524043179588,0.013306671752503092,0.7969578017664377,0.012012674188890562,0.7630029440628067,0.01229241709136153,
746,0.786261040235525,0.02337725116132335,0.7808635917566241,0.013135491958195982,0.7949950932286556,0.013535575779836441,0.7595682041216879,0.009340925640267546,
747,0.7955839057899902,0.024216992055249745,0.7791952894995093,0.010700812226523247,0.7938174681059862,0.012171958181522006,0.7607458292443572,0.011264647577846306,
748,0.7943081452404318,0.02252502006596445,0.779784102060844,0.013973189120779798,0.7906771344455349,0.015268182080103044,0.7573110893032384,0.011505724896727808,
749,0.7940137389597645,0.044210418255441565,0.7794896957801767,0.018439539645827122,0.7893032384690873,0.0197410820961081,0.7579980372914622,0.009741640419021282,
750,0.7915603532875368,0.035096828965271235,0.777919528949951,0.017010581006353376,0.7897939156035328,0.018811821592962467,0.7555446516192346,0.009312012690305365,
751,0.8011776251226692,0.030517435486676056,0.7780176643768401,0.015819601272163558,0.7924435721295388,0.017975131583919727,0.7572129538763493,0.009612263621578711,
752,0.7934249263984299,0.02117315898958922,0.7808635917566241,0.018224147757885698,0.7919528949950932,0.018843535266365938,0.7561334641805691,0.01013696683699055,
753,0.7954857703631011,0.0359641905273291,0.7770363101079489,0.014607351981424627,0.790873405299313,0.016759048615009937,0.7543670264965653,0.010690006960664349,
754,0.8016683022571148,0.026881584587062725,0.7802747791952895,0.015330500165007664,0.7947988223748773,0.01627510299637125,0.754170755642787,0.013759972715470935,
755,0.8150147203140334,0.026303223658882765,0.7790971540726203,0.016081638978522456,0.7925417075564278,0.01964278077047585,0.7525024533856722,0.01687130376670587,
756,0.7987242394504416,0.03707441614396891,0.7821393523061826,0.014853826970356938,0.795387634936212,0.01820934512904434,0.7546614327772326,0.0164797405532352,
757,0.8251226692836113,0.030698668963324283,0.7848871442590776,0.017282983287734113,0.7986261040235525,0.01859038322133895,0.7588812561334641,0.01487520731815225,
758,0.8317958783120707,0.03128258186524903,0.7850834151128557,0.01942982323181877,0.7999018645731109,0.018811309643972894,0.7592737978410206,0.014441587547907486,
759,0.8289499509322866,0.028880174055904036,0.7857703631010795,0.019648173166002255,0.8030421982335623,0.017103740866759056,0.758783120706575,0.015886425276083808,
760,0.8220804710500491,0.02753149130749596,0.7866535819430814,0.020695642412454716,0.8052993130520117,0.015858514947737365,0.7589793915603533,0.015166289693386853,
761,0.8150147203140334,0.035144268065691826,0.7839057899901865,0.0187836436780586,0.8035328753680079,0.013684878839807584,0.7576054955839058,0.015445032243579767,
762,0.8213935230618253,0.02569012289954581,0.7829244357212954,0.014767996048701958,0.8038272816486751,0.011851249569735451,0.7563297350343474,0.01293229832156459,
763,0.7932286555446516,0.03155874206775837,0.7823356231599607,0.020098844596173344,0.8051030421982336,0.013813759650441062,0.7548577036310108,0.016079243382057726,
764,0.815603532875368,0.02795981474647411,0.7887144259077526,0.018522915596456645,0.8067713444553484,0.011542495174619931,0.7533856722276742,0.016064262810316303,
765,0.8195289499509323,0.019708858113545454,0.7865554465161924,0.02237401647707813,0.8058881256133464,0.01356116558989181,0.7505397448478901,0.01606726004205505,
766,0.8199214916584887,0.03588457114766272,0.7893032384690873,0.021265292609667284,0.8092247301275761,0.012430315237345646,0.7511285574092248,0.016212851677611925,
767,0.7959764474975466,0.040322078330557835,0.7863591756624142,0.018319021912348517,0.8100098135426889,0.010951667420139645,0.7504416094210009,0.015620496762372154,
768,0.8002944062806674,0.02729682367544657,0.7872423945044161,0.01863694850232108,0.8098135426889107,0.011022666207732262,0.7494602551521099,0.014650143513652765,
769,0.798135426889107,0.031485417753845384,0.7840039254170755,0.018954115258893605,0.808243375858685,0.011425088073757953,0.7478900883218842,0.014055651855664644,
770,0.8112855740922473,0.04263145716970781,0.7844946025515211,0.01915627664385721,0.8103042198233562,0.012774956118650474,0.7481844946025515,0.014563773471316304,
771,0.8208047105004908,0.05910197427778167,0.7838076545632974,0.01645810399508863,0.8120706575073602,0.012019086078425804,0.7501472031403337,0.016337117113026434,
772,0.8055937193326791,0.039703512592220436,0.7854759568204122,0.013313183813237784,0.810107948969578,0.008999612575552797,0.748675171736997,0.016710132104159028,
773,0.8280667320902846,0.027911896109332562,0.7859666339548577,0.014407537387728143,0.8127576054955838,0.012176704509712345,0.7498527968596663,0.01845728854861295,
774,0.8290480863591756,0.02514374422704162,0.7876349362119726,0.014692154944322921,0.8154072620215898,0.010765416073559403,0.7501472031403337,0.01870606425994088,
775,0.8325809617271835,0.01730191866646079,0.7905789990186457,0.009491273731599763,0.8162904808635918,0.009952887060654047,0.7498527968596663,0.016779149257963463,
776,0.8136408243375859,0.03731650416874824,0.7916584887144259,0.010049182715239895,0.8175662414131502,0.008807073658953706,0.7490677134445535,0.016730867144389646,
777,0.8071638861629048,0.025270586992193082,0.7886162904808636,0.008160006479288481,0.8145240431795878,0.009273668031346381,0.7462217860647694,0.015471198667657213,
778,0.8047105004906772,0.02819579567921225,0.7873405299313052,0.006133267906574976,0.8142296368989206,0.00948213725549061,0.7459273797841021,0.010616783777270681,
779,0.8016683022571148,0.023319092035767056,0.7873405299313052,0.008502176100997247,0.8134445534838077,0.01090761032858607,0.7501472031403337,0.012207510661624846,
780,0.7962708537782139,0.028721005526706745,0.784396467124632,0.008900618130224318,0.8136408243375859,0.010511948844569928,0.7489695780176644,0.010797573046829642,
781,0.8118743866535819,0.03682576842510898,0.7866535819430814,0.011403995325875525,0.8149165848871442,0.014803168849662996,0.7498527968596663,0.013698243325938548,
782,0.793621197252208,0.037152522535443384,0.7861629048086359,0.01343559653788014,0.8150147203140334,0.013780953626333227,0.7489695780176644,0.010877549579916858,
783,0.7916584887144259,0.019061022596281188,0.7864573110893033,0.012542152920567203,0.8146221786064769,0.012762888616966868,0.7466143277723258,0.010775251997103682,
784,0.7866535819430814,0.02076532647148623,0.7844946025515211,0.01190395268075049,0.813738959764475,0.011896669252751119,0.746810598626104,0.010278485552719258,
785,0.7894995093228656,0.01731471615110444,0.7851815505397448,0.010176790449996788,0.8142296368989206,0.011758245967222893,0.7478900883218842,0.009869321363512958,
786,0.8017664376840039,0.016418265154385107,0.7877330716388616,0.010544878803268723,0.81648675171737,0.005879941974070758,0.751324828263003,0.011255239343916376,
787,0.8031403336604515,0.00968711495917807,0.7837095191364083,0.012957593067181505,0.8158979391560353,0.009869321363512951,0.7472031403336604,0.0134391800326063,
788,0.7948969578017664,0.01312228824372662,0.783415112855741,0.010234353542283565,0.8163886162904809,0.010743028210719532,0.7487733071638861,0.01332981129264585,
789,0.785279685966634,0.01712062456097575,0.7829244357212953,0.009405654821986449,0.8161923454367026,0.009431217881636086,0.7473012757605495,0.014359329115569508,
790,0.7912659470068695,0.015334268878998712,0.7827281648675172,0.012823112561730703,0.8159960745829244,0.010031917713572551,0.7463199214916585,0.01483436355037386,
791,0.806476938174681,0.011139992013909784,0.7859666339548577,0.011004303100270963,0.819332679097154,0.0066732090284592725,0.746810598626104,0.016651242604930786,
792,0.8120706575073602,0.016546808694259067,0.781746810598626,0.013834658991127896,0.8178606476938175,0.007742132648995493,0.7471050049067713,0.01602224269437374,
793,0.81099116781158,0.01995409621533085,0.7800785083415113,0.010406057814964918,0.8168792934249264,0.0060047334801877714,0.7470068694798823,0.015776929540589946,
794,0.823846908734053,0.028233342303493572,0.7811579980372915,0.011167621861374924,0.8181550539744848,0.006717798268940075,0.7471050049067713,0.01675387598032388,
795,0.8127576054955838,0.02242475029852262,0.7814524043179588,0.013960087852469702,0.8159960745829244,0.008251549758421156,0.7472031403336604,0.017454317478684568,
796,0.7977428851815506,0.029628774013178635,0.7793915603532875,0.014155333736608797,0.8141315014720314,0.009049767916308935,0.7439646712463199,0.016594465647744236,
797,0.7864573110893033,0.03246399425640256,0.7766437684003925,0.012092578450048568,0.8105004906771345,0.014695432029310998,0.7448478900883219,0.016377153354542335,
798,0.784396467124632,0.02763623257285895,0.7776251226692836,0.013834658991127902,0.8099116781157998,0.01662693336365316,0.7429833169774288,0.016360679708545045,
799,0.7782139352306182,0.03193852107055229,0.7775269872423944,0.013849269764332187,0.8095191364082434,0.01646629414438635,0.7423945044160942,0.014146486439483715,
800,0.7789990186457311,0.030982832326616888,0.7797841020608439,0.016738923834569437,0.8115799803729147,0.013125957274482992,0.7419038272816487,0.013843705573764365,
801,0.7861629048086359,0.028417620358605792,0.7805691854759569,0.015235979348439921,0.8112855740922473,0.009918962723056547,0.7451422963689892,0.015119226828318559,
802,0.7861629048086359,0.025396796256715294,0.7796859666339548,0.01513959629101228,0.8114818449460255,0.00858558801888102,0.7460255152109911,0.017695970002804526,
803,0.7858684985279686,0.024726622490986536,0.7819430814524043,0.0151160416202801,0.8120706575073602,0.006214382806275789,0.7453385672227675,0.016473895637089918,
804,0.7874386653581943,0.0271454014832578,0.7801766437684003,0.015957194601906057,0.811972522080471,0.003905740675590265,0.7459273797841021,0.014573689120608338,
805,0.796368989205103,0.04367522658740063,0.7789990186457312,0.012204354635030832,0.8068694798822375,0.006334107777470035,0.744946025515211,0.013680655763379363,
806,0.7886162904808636,0.022199873430628684,0.781746810598626,0.01191608183447344,0.8085377821393522,0.008088883625120655,0.7448478900883219,0.013133292260959056,
807,0.7937193326790972,0.019709346748786178,0.7825318940137389,0.012495996656593965,0.8071638861629048,0.008355930503398622,0.7459273797841021,0.01517263834354284,
808,0.7960745829244358,0.03469000586062124,0.7829244357212953,0.014063186745964946,0.806476938174681,0.007321455330164659,0.7448478900883219,0.01604446703839691,
809,0.8272816486751717,0.019815095588377442,0.7845927379784102,0.014033709171810687,0.8071638861629048,0.007905842614768538,0.7460255152109911,0.01611812770767246,
810,0.8075564278704612,0.024520899424297162,0.7829244357212953,0.016219384448383962,0.8052993130520117,0.011658720007750518,0.7454367026496566,0.015402573310059665,
811,0.8106967615309126,0.025645849604940794,0.7819430814524043,0.013464953041640165,0.8052993130520117,0.012052692536089532,0.7446516192345437,0.015453136109460011,
812,0.7970559371933268,0.029134158875376768,0.7809617271835132,0.014277271291063627,0.8044160942100098,0.012294767233260707,0.7442590775269873,0.016698601512043394,
813,0.7894013738959764,0.03220038553062348,0.7753680078508342,0.01601262261383406,0.8048086359175662,0.014014481140818729,0.7423945044160942,0.014149889900723743,
814,0.8059862610402355,0.029048086359175666,0.7754661432777232,0.0183505376288105,0.806378802747792,0.011981367089426919,0.741315014720314,0.014374076574782594,
815,0.8317958783120707,0.017287997612224763,0.7768400392541708,0.02067236219359375,0.810107948969578,0.011133073837795307,0.7408243375858685,0.013432012087121933,
816,0.818351324828263,0.016463369558791578,0.7738959764474975,0.020804710500490677,0.8052993130520117,0.008985690396278386,0.741315014720314,0.01274023124313135,
817,0.778900883218842,0.03257830132084857,0.7707556427870461,0.01809368190811319,0.806378802747792,0.007643231591215214,0.7396467124631992,0.012665174331620545,
818,0.7810598626104024,0.026263651182859095,0.7738959764474975,0.016075649318000148,0.8043179587831207,0.011319231289732062,0.740333660451423,0.00956203721649601,
819,0.7895976447497547,0.03252919258703556,0.7736997055937194,0.016640828707004847,0.8040235525024534,0.011018296815160486,0.7410206084396467,0.010100800658434592,
820,0.7837095191364083,0.029726126332410577,0.7732090284592739,0.016310568505842383,0.8028459273797841,0.01121666893992506,0.741216879293425,0.010881975486264265,
821,0.7713444553483808,0.023480836337596466,0.7720314033366045,0.019222022320838018,0.8033366045142296,0.014619873230149325,0.742198233562316,0.009072088124765117,
822,0.7924435721295388,0.03428284976174988,0.7733071638861629,0.018601776609902393,0.8028459273797841,0.01350708579712287,0.7462217860647694,0.010190975454953621,
823,0.7864573110893032,0.036121836379933145,0.7749754661432777,0.020839861430317966,0.8011776251226693,0.013449924788233026,0.7441609421000981,0.010248458873839182,
824,0.7827281648675172,0.036873856143881854,0.7727183513248282,0.019296529469880988,0.8002944062806674,0.012605723825971667,0.7425907752698724,0.009865417359656284,
825,0.768792934249264,0.024778758048591344,0.7708537782139352,0.015553768601498688,0.7979391560353287,0.011374399766662033,0.7429833169774288,0.008708102277322483,
826,0.774288518155054,0.029505979152841824,0.7709519136408243,0.016733169451699895,0.7967615309126594,0.009632280851966152,0.7421000981354269,0.008637032669553728,
827,0.7760549558390579,0.030616995017052236,0.7709519136408243,0.015828121813611953,0.7966633954857704,0.00817297853332954,0.7407262021589794,0.008359387414738724,
828,0.7845927379784102,0.01931049872620035,0.7684985279685966,0.020315218541941626,0.7925417075564278,0.009049767916308927,0.7400392541707557,0.005563508452623498,
829,0.7916584887144259,0.028448443000132634,0.7681059862610402,0.01758678849409051,0.7956820412168792,0.008445350333248343,0.7391560353287536,0.00666743385729657,
830,0.7815505397448479,0.021557206202675424,0.7702649656526006,0.014711806504594697,0.7940137389597645,0.007710972043400661,0.7376840039254171,0.005290218634717784,
831,0.780667320902846,0.014788849287999447,0.7699705593719333,0.01803503815769812,0.7956820412168792,0.008603516700413613,0.7402355250245338,0.008648175794648987,
832,0.774288518155054,0.013052380701213527,0.7694798822374878,0.017349166697067746,0.794602551521099,0.011572493046914958,0.7428851815505397,0.009494317269831458,
833,0.7823356231599607,0.03288723000154451,0.7689892051030423,0.01617419507916398,0.7939156035328754,0.012276737981547407,0.7435721295387635,0.010494527486001845,
834,0.7900883218842002,0.016144396249404357,0.771638861629048,0.016510684064419613,0.7952894995093229,0.012838124405505816,0.7464180569185476,0.00971689404866463,
835,0.7903827281648675,0.0318636527946311,0.771638861629048,0.017271835132482826,0.7951913640824337,0.013970431980042464,0.7502453385672228,0.01288155982187274,
836,0.8041216879293425,0.03543680999785622,0.7748773307163886,0.020251119787902047,0.7974484789008832,0.02093162172683035,0.7492639842983317,0.01642706143958856,
837,0.7879293424926399,0.019908193011638365,0.7744847890088322,0.018801579964593956,0.7995093228655544,0.017131871113171333,0.7473994111874387,0.013834658991127905,
838,0.7840039254170755,0.010607708825806993,0.7713444553483808,0.017211510318660465,0.8006869479882237,0.017868733947960288,0.7472031403336604,0.01483566190612012,
839,0.7753680078508342,0.013068603089002383,0.7709519136408243,0.021646370690463358,0.7998037291462218,0.02098354820161585,0.745829244357213,0.01593001283684782,
840,0.7996074582924436,0.02821559921704883,0.771540726202159,0.020837550691353995,0.8001962708537782,0.020400370259647336,0.7466143277723258,0.014368045352848828,
841,0.7850834151128557,0.014664598518169295,0.7713444553483808,0.02276234250194937,0.7997055937193327,0.021713003768989752,0.7428851815505397,0.010678288917554814,
842,0.7798822374877331,0.020313322227315828,0.7712463199214916,0.022195534890957668,0.8012757605495584,0.020399426082188206,0.7437684003925418,0.009612263621578715,
843,0.780765456329735,0.020574297621513755,0.7659470068694799,0.019228033586174417,0.7949950932286556,0.015508502689022008,0.741216879293425,0.013817942047362992,
844,0.783415112855741,0.016896971366769476,0.7647693817468106,0.016716470539640888,0.7947006869479882,0.016293436481821636,0.7398429833169774,0.013747368799087301,
845,0.7922473012757605,0.034840979021858835,0.7641805691854759,0.01785579418358294,0.793523061825319,0.014977793945618793,0.741315014720314,0.014076192056386952,
846,0.7767419038272816,0.008175334877196681,0.7635917566241414,0.0167848878775293,0.7925417075564278,0.015489861908188877,0.7425907752698724,0.012630910112473151,
847,0.7982335623159961,0.02280967956956978,0.7657507360157016,0.016725109989563697,0.7960745829244358,0.016130073257157495,0.7410206084396467,0.013072287187710861,
848,0.7889106967615309,0.017660014726911866,0.7650637880274779,0.016354792242195663,0.7954857703631011,0.01680495761381086,0.7408243375858685,0.011074094845374336,
849,0.800883218842002,0.024546414842862265,0.7641805691854759,0.012228004979482178,0.7982335623159961,0.010580437269435573,0.7418056918547595,0.012282227946741527,
850,0.8028459273797841,0.03158284074773822,0.7646712463199214,0.012627097237657963,0.7977428851815506,0.009108109637034043,0.7407262021589793,0.011965280391665466,
851,0.7948969578017664,0.015832988635715937,0.767909715407262,0.012517557426039917,0.8011776251226692,0.01122096108753554,0.7426889106967616,0.01219251225946799,
852,0.7930323846908733,0.01612051752571625,0.7689892051030423,0.012164043519015644,0.804612365063788,0.009820409766156528,0.7427870461236507,0.010684600230000358,
853,0.7870461236506379,0.0045291386689752045,0.7672227674190383,0.012172749364738505,0.803631010794897,0.012972449289748585,0.7421000981354269,0.012152954332021756,
854,0.7895976447497547,0.008768717528435208,0.7665358194308145,0.01150488784278927,0.8047105004906772,0.013689804115777669,0.7426889106967616,0.01158081199921272,
855,0.7968596663395486,0.02568637388487434,0.7689892051030423,0.018305348251277505,0.806378802747792,0.018080903130526092,0.7441609421000981,0.01326317630462548,
856,0.8066732090284593,0.029081883635354706,0.768792934249264,0.020742124463669,0.8052011776251227,0.018932763085152793,0.7446516192345436,0.014042627522342161,
857,0.8032384690873405,0.02493682796651105,0.7659470068694799,0.019604992472513908,0.8049067713444553,0.018202997460319382,0.7453385672227674,0.013322584503666501,
858,0.7874386653581943,0.010907610328586064,0.767909715407262,0.02116633517494471,0.8045142296368989,0.018395092465334606,0.7516192345436703,0.013417664708441685,
859,0.8091265947006869,0.0272579870703261,0.7704612365063788,0.020802395856946855,0.8053974484789008,0.016936821427024806,0.7516192345436703,0.0165973671332013,
860,0.8108930323846908,0.02320980647551636,0.7712463199214916,0.022742025024676725,0.8055937193326791,0.017432233181261,0.7503434739941118,0.016343010946730567,
861,0.8072620215897939,0.03002911992234477,0.7707556427870461,0.023017726613570016,0.8055937193326791,0.01858727472148922,0.7479882237487733,0.01516057363517421,
862,0.8003925417075564,0.02717022451818818,0.7664376840039254,0.023581107914986466,0.8034347399411188,0.020332277414781153,0.747791952894995,0.015413823821626742,
863,0.8071638861629048,0.02916620548521478,0.7674190382728165,0.024439465131300735,0.8043179587831206,0.021248982782947505,0.7473994111874387,0.01511858984039603,
864,0.8049067713444553,0.028990009044951668,0.7668302257114818,0.021977515944369416,0.8053974484789008,0.022932214658786896,0.7472031403336604,0.014688877128217984,
865,0.7913640824337587,0.026349681925972642,0.7659470068694799,0.021113945994902027,0.8023552502453386,0.02541195988242474,0.746810598626104,0.01413627113924232,
866,0.783415112855741,0.023137078897889716,0.7643768400392542,0.022056251027970878,0.8024533856722277,0.026479476916124168,0.7474975466143278,0.012991736981622414,
867,0.7780176643768401,0.016629829184314233,0.759666339548577,0.020263005225397677,0.7993130520117763,0.0233533450851554,0.744062806673209,0.012025494549197558,
868,0.7847890088321884,0.017834207046168837,0.7557409224730127,0.01636656505702438,0.7951913640824337,0.016097201665509736,0.7397448478900883,0.009466890200675286,
869,0.78900883218842,0.016429992488133534,0.7557409224730127,0.015295910351728729,0.796368989205103,0.015720057925934887,0.7402355250245338,0.008997472103985937,
870,0.7783120706575073,0.010280359308190615,0.7564278704612365,0.01689982091590128,0.7966633954857704,0.017129060167394104,0.741315014720314,0.011642187498004565,
871,0.7811579980372915,0.017544023536868725,0.755937193326791,0.018316393154903573,0.7951913640824337,0.017753021499519617,0.7411187438665359,0.011096682651536129,
872,0.7720314033366045,0.013036138126030284,0.7568204121687929,0.01855148953627807,0.7970559371933268,0.01615989849851595,0.7417075564278705,0.01020608439646713,
873,0.7913640824337586,0.036372913351268674,0.7603532875368008,0.018585202099413025,0.8028459273797841,0.014185237490141557,0.7472031403336604,0.01008648883809978,
874,0.8065750736015702,0.02772113029950934,0.7638861629048086,0.01865450958065893,0.8069676153091265,0.013389643101715835,0.7509322865554465,0.012812593805881619,
875,0.7809617271835132,0.026903429492849327,0.7636898920510304,0.021133550194147685,0.804612365063788,0.01841811380856227,0.7487733071638861,0.010897010121681113,
876,0.8013738959764475,0.012171958181522004,0.7618253189401374,0.021185890896325842,0.8032384690873405,0.019526237476889915,0.746810598626104,0.010963093263017809,
877,0.7882237487733071,0.03014786759163088,0.7619234543670265,0.019088286542094296,0.80549558390579,0.017706851126628516,0.746810598626104,0.008493109528329273,
878,0.7875368007850834,0.01936279367955032,0.76153091265947,0.018570687267934562,0.8055937193326791,0.0169930212537102,0.7463199214916585,0.007204771282817529,
879,0.7973503434739941,0.03269103036504332,0.7597644749754662,0.01966532095090137,0.8051030421982336,0.017569804628714866,0.7477919528949951,0.006777741570100883,
880,0.798135426889107,0.02961772056231339,0.757801766437684,0.015904601276776374,0.8004906771344455,0.013277690618778822,0.7473994111874387,0.009065716529837876,
881,0.7724239450441609,0.033566619905505614,0.7597644749754662,0.0123299656082661,0.7978410206084396,0.015814730330235404,0.7465161923454366,0.008225833008712807,
882,0.7826300294406281,0.030813586429294933,0.7599607458292443,0.012641580043874116,0.7980372914622179,0.016346546226927675,0.7480863591756625,0.0051798403220399015,
883,0.7825318940137389,0.03642582944097748,0.7613346418056919,0.01717398009023885,0.796368989205103,0.01631824254005485,0.7495583905789991,0.006491790150555927,
884,0.7778213935230618,0.0346369402794451,0.7590775269872424,0.01675502559270252,0.7941118743866535,0.015642060556206417,0.7496565260058882,0.009312012690305356,
885,0.7814524043179588,0.041180178996908186,0.7609421000981355,0.02040509049161306,0.7975466143277723,0.017299692050575317,0.7492639842983317,0.010127461943351467,
886,0.8032384690873405,0.050310081570735715,0.763297350343474,0.020744910074774112,0.7984298331697743,0.018072378925618127,0.7521099116781158,0.01218777208734841,
887,0.802747791952895,0.03320401691039454,0.7678115799803729,0.021205882733995415,0.7980372914622178,0.016719350852314487,0.7510304219823356,0.010462359571994205,
888,0.7877330716388616,0.027999741624587085,0.7685966633954857,0.019954578845335278,0.7948969578017664,0.014261748478575038,0.7500490677134446,0.013212250641207192,
889,0.7787046123650638,0.031228043633955312,0.766045142296369,0.01963542511728876,0.7966633954857704,0.012752320185472246,0.748577036310108,0.012376741063071064,
890,0.7844946025515211,0.030548976760041834,0.7649656526005888,0.01470394903216064,0.7950932286555447,0.010716999698595447,0.7491658488714426,0.011863432607153637,
891,0.7813542688910696,0.03157857143635054,0.7616290480863592,0.018165395033823886,0.7921491658488714,0.013117149876527906,0.7484789008832189,0.011088000479287902,
892,0.773405299313052,0.025332249584698693,0.7641805691854759,0.015767770573813494,0.7934249263984299,0.013871504207328451,0.7479882237487734,0.010139816567685563,
893,0.7906771344455348,0.013095105465885088,0.7623159960745829,0.012172749364738514,0.7925417075564278,0.012845623748633541,0.7463199214916585,0.011291972415028472,
894,0.7858684985279686,0.018600741135682438,0.7638861629048086,0.011944335294465635,0.7940137389597645,0.012800561786506612,0.7447497546614328,0.010181520980838427,
895,0.7922473012757606,0.0133788499330475,0.7636898920510304,0.011965280391665462,0.7923454367026497,0.01017205771921487,0.7446516192345436,0.013350025489494337,
896,0.7837095191364083,0.021180889988543613,0.7625122669283612,0.012170375660787035,0.793621197252208,0.011713111730216505,0.7467124631992149,0.012309641045800972,
897,0.7802747791952895,0.025756390149738736,0.7613346418056919,0.013263176304625483,0.7918547595682042,0.013482107676104978,0.7451422963689892,0.012172749364738517,
898,0.7872423945044161,0.021450168545341312,0.7664376840039254,0.011089737457520427,0.7939156035328754,0.009867369554660981,0.7436702649656526,0.014018603653377619,
899,0.7957801766437684,0.021046331488420254,0.7682041216879293,0.010761837145244556,0.7954857703631011,0.012028697504254808,0.7446516192345437,0.011204642179542366,
900,0.7947988223748773,0.021713003768989752,0.7700686947988223,0.00793381076797163,0.796368989205103,0.01527259676346265,0.7493621197252208,0.01109581474002165,
901,0.7974484789008832,0.025457396566588155,0.7712463199214916,0.009546917768019867,0.7943081452404318,0.01668129067960197,0.7501472031403337,0.011327736235923907,
902,0.7906771344455349,0.024169223597820824,0.7685966633954858,0.010077891990139544,0.7922473012757606,0.01850470920746142,0.7491658488714426,0.011374399766662026,
903,0.79450441609421,0.02272719874692596,0.7678115799803729,0.0065420346663391405,0.7948969578017664,0.020292925653484326,0.7474975466143278,0.010191920419993897,
904,0.7910696761530913,0.030029119922344763,0.7677134445534838,0.010267235838783563,0.7914622178606477,0.019907225490776045,0.7464180569185477,0.011165034467774598,
905,0.7942100098135427,0.02160450921476667,0.7655544651619235,0.01054853134193152,0.7903827281648675,0.015656829992707417,0.7445534838076546,0.010572242084641671,
906,0.7872423945044161,0.02816777381715013,0.7662414131501472,0.009787010256380362,0.790873405299313,0.015991558511674855,0.7451422963689892,0.00919335696065191,
907,0.8012757605495584,0.017519303961095047,0.7662414131501472,0.0097820889455365,0.7914622178606476,0.017628903428333915,0.7463199214916585,0.010596808625470522,
908,0.8031403336604515,0.034478091467330954,0.7644749754661433,0.008332847778352805,0.7923454367026497,0.018053718195717366,0.7459273797841021,0.01068910602880479,
909,0.7851815505397448,0.020950017495839298,0.7622178606476938,0.006462052064044884,0.790775269872424,0.01810751540704962,0.7428851815505397,0.007695970138056004,
910,0.7989205103042198,0.04142593833500901,0.7643768400392542,0.005632323788923157,0.7919528949950932,0.019452115088100016,0.7434739941118744,0.007113295495356284,
911,0.7989205103042198,0.03802086111669754,0.7657507360157016,0.007509765051897546,0.7893032384690873,0.020249217470506668,0.7426889106967616,0.005608334469962528,
912,0.793621197252208,0.03297496375101743,0.766045142296369,0.006680420971586852,0.7940137389597645,0.021328149615326374,0.7426889106967616,0.003143398896574478,
913,0.7933267909715407,0.03928041321044691,0.7625122669283612,0.010203253174147227,0.791756624141315,0.022689454000578493,0.7427870461236507,0.004236905425892623,
914,0.7927379784102061,0.03783575717021652,0.7617271835132483,0.01472554699266158,0.7905789990186457,0.02305535164813099,0.7391560353287536,0.005028902051155635,
915,0.8024533856722277,0.038841798649771046,0.761432777232581,0.012325278299368993,0.7916584887144259,0.02196918855416843,0.7407262021589794,0.0032783695953856914,
916,0.7903827281648675,0.02897804727654383,0.7648675171736997,0.01572128313601632,0.7956820412168792,0.026348219922868475,0.7434739941118744,0.005875026318781457,
917,0.7842983316977429,0.01883228814048642,0.7636898920510304,0.014590860283365576,0.7942100098135427,0.023319505022547024,0.7437684003925418,0.004751214303006956,
918,0.7849852796859667,0.02492214810802941,0.765161923454367,0.01703038477294215,0.7947988223748773,0.02161520495825686,0.7461236506378802,0.009050832031535878,
919,0.7878312070657507,0.02770410204293447,0.7641805691854759,0.015474933116438555,0.7947006869479882,0.01806491694680123,0.7447497546614328,0.009572103581233794,
920,0.803631010794897,0.032058006712997834,0.7684003925417076,0.015606310045964956,0.799116781157998,0.01554014070015118,0.7481844946025515,0.011113160091770019,
921,0.7987242394504416,0.04447754787381405,0.7673209028459274,0.01703547344897266,0.797252208047105,0.016738923834569444,0.7465161923454366,0.01126892145119425,
922,0.7931305201177625,0.04188049351144361,0.7707556427870461,0.017476373868957194,0.8024533856722277,0.015629742031255684,0.7491658488714426,0.011600753145275665,
923,0.7978410206084396,0.03597570330958032,0.7695780176643768,0.018319021912348514,0.8021589793915603,0.016927721112618317,0.7473994111874387,0.01255366547041993,
924,0.811972522080471,0.0277072304664598,0.7728164867517173,0.01687244537808633,0.8031403336604515,0.017142548503496242,0.7488714425907753,0.008563124380126973,
925,0.8086359175662414,0.01958041556367628,0.774386653581943,0.015511607307932673,0.8035328753680079,0.013299432389716844,0.7477919528949951,0.00909541245199883,
926,0.8048086359175662,0.01848335891465156,0.7722276741903827,0.018688036300165082,0.8048086359175662,0.014290081765862528,0.7482826300294406,0.008788464446413386,
927,0.815603532875368,0.03001628888369958,0.7720314033366045,0.021463633530793256,0.8055937193326791,0.018569131434489943,0.7456329735034347,0.004317958783120698,
928,0.7931305201177625,0.022727622489083513,0.7686947988223749,0.02399727246985064,0.8039254170755643,0.018569650060121866,0.7455348380765456,0.0032190813477638402,
929,0.7942100098135427,0.021777664171790546,0.7680078508341511,0.02131008026856986,0.8032384690873405,0.015966244906784475,0.7451422963689892,0.005735677800275743,
930,0.7839057899901865,0.023070384480622493,0.7674190382728165,0.022517750550704152,0.8042198233562317,0.018461462281166408,0.7442590775269873,0.008757727779125854,
931,0.7824337585868498,0.021366946966742534,0.7677134445534838,0.022336537232227834,0.8029440628066732,0.019784939309667016,0.7408243375858685,0.01007693633208514,
932,0.7744847890088322,0.025491798724971974,0.7657507360157016,0.02267246960265931,0.802649656526006,0.020797765797049117,0.7391560353287536,0.0077867848576554976,
933,0.7703631010794897,0.01971276685633039,0.7656526005888126,0.023348395944434705,0.8000981354268891,0.019915931486450475,0.7379784102060843,0.00997415187224488,
934,0.7799803729146222,0.02289438725964845,0.7652600588812561,0.021557652942486325,0.7978410206084396,0.018892025516519157,0.7390578999018647,0.008839817880187272,
935,0.7866535819430814,0.01829745495253991,0.7669283611383709,0.020787576035229183,0.8000981354268891,0.018711726602889247,0.7424926398429833,0.010903194828130442,
936,0.7828263002944063,0.018054251627093214,0.7657507360157016,0.01744659115444659,0.7965652600588813,0.018595562899693434,0.7409224730127576,0.011124420067472654,
937,0.7810598626104024,0.013175023707037022,0.7656526005888126,0.018250551161603897,0.7948969578017664,0.016671473229112405,0.7391560353287536,0.011127016905246997,
938,0.803729146221786,0.024265460253921452,0.7650637880274779,0.020728190792871762,0.7964671246319921,0.015188498359103242,0.7416094210009814,0.011298793299018062,
939,0.7810598626104024,0.017335283585280893,0.7678115799803729,0.016663961864356668,0.8007850834151129,0.011974935003557688,0.7421000981354269,0.011247535844470575,
940,0.7888125613346417,0.017614147317907423,0.7689892051030423,0.017001520172895364,0.7998037291462218,0.014033709171810687,0.7427870461236507,0.011851249569735444,
941,0.7875368007850834,0.028656552874569696,0.7664376840039254,0.013566135780855786,0.7969578017664377,0.01702981927063345,0.7421000981354269,0.011396392379889262,
942,0.7973503434739941,0.03221623298732987,0.7664376840039254,0.014095335905216689,0.7974484789008832,0.017343614785921377,0.7422963689892051,0.012195671350662211,
943,0.7783120706575074,0.046023736602790064,0.7654563297350343,0.01448287404465026,0.7992149165848872,0.01790642151811711,0.7422963689892051,0.01194433529446563,
944,0.768792934249264,0.04393947301157043,0.7627085377821394,0.01637891740531898,0.8003925417075564,0.02027013314275006,0.7391560353287537,0.011717222026770804,
945,0.7944062806673209,0.033502865584124755,0.7624141315014721,0.016431164761153343,0.7977428851815506,0.020057594507699197,0.7373895976447498,0.01206866272003393,
946,0.7900883218842002,0.024929875426864503,0.7639842983316978,0.016400658430656183,0.7996074582924435,0.019850543449238315,0.7355250245338567,0.010203253174147222,
947,0.7767419038272816,0.04059415556027885,0.7663395485770363,0.01796012371857802,0.8018645731108931,0.01737135659767254,0.7376840039254171,0.009492288352772322,
948,0.8,0.05175432049394491,0.7676153091265947,0.016452251392224053,0.8011776251226692,0.01751490571739023,0.7387634936211973,0.010374543895114828,
949,0.7723258096172718,0.031112180696572626,0.7676153091265947,0.016231255477162195,0.8010794896957801,0.017817999529828692,0.738567222767419,0.009587183310555301,
950,0.7785083415112856,0.031080591259594833,0.7681059862610402,0.014337851187697441,0.8011776251226692,0.017714463936480983,0.7410206084396467,0.01327696527991189,
951,0.7628066732090285,0.01922703183913234,0.7681059862610402,0.015856085640899003,0.8011776251226692,0.018281658131022595,0.7414131501472031,0.013615737905310704,
952,0.7645731108930324,0.007045276190695811,0.7663395485770363,0.00952166533589572,0.7986261040235525,0.020487988573764066,0.7415112855740922,0.013316800248752085,
953,0.7626104023552502,0.01566297981422298,0.7656526005888126,0.011131343621942477,0.7999018645731109,0.02157060437227734,0.7402355250245338,0.014015168310455113,
954,0.7568204121687929,0.016516515961766686,0.7657507360157016,0.01316112792752129,0.7992149165848872,0.021615204958256858,0.7398429833169774,0.012633959583814651,
955,0.7506378802747792,0.015452512886047879,0.7640824337585869,0.0103037525012025,0.7974484789008832,0.02025825188717623,0.7402355250245338,0.012465903441177945,
956,0.7575073601570167,0.01403165028593926,0.7630029440628067,0.010184358244647383,0.7957801766437684,0.021005108139653606,0.7392541707556428,0.010572242084641676,
957,0.7701668302257115,0.012251609669708029,0.7648675171736997,0.010378256381866376,0.7947988223748773,0.020405090491613057,0.7378802747791953,0.009854673374393096,
958,0.767909715407262,0.009423045247621437,0.7630029440628067,0.01267049599338913,0.7955839057899902,0.021724532719870404,0.7361138370951914,0.01067558292716185,
959,0.7650637880274779,0.023267410961899,0.7625122669283612,0.011763977902642603,0.7974484789008832,0.020933922081999422,0.7383709519136408,0.00901778607078322,
960,0.7709519136408243,0.028244255585781072,0.7623159960745829,0.009441423725853345,0.8010794896957802,0.01761688086345174,0.7386653581943081,0.007630621070183992,
961,0.7693817468105986,0.025106180187371995,0.7633954857703631,0.009771253336913938,0.8014720314033366,0.02041028148593627,0.7381746810598626,0.006689065039431588,
962,0.7867517173699705,0.02422693196227217,0.7636898920510304,0.00951761872911037,0.8011776251226693,0.01851979577234393,0.7396467124631992,0.010531170500723308,
963,0.8011776251226693,0.054930773759548794,0.7627085377821394,0.007535369507537768,0.8006869479882237,0.01716781057024119,0.7399411187438665,0.007435013513199525,
964,0.784396467124632,0.041422683534504005,0.7662414131501472,0.010448543006246253,0.802747791952895,0.014889443827305338,0.7370951913640824,0.008207079304045168,
965,0.7775269872423946,0.02842643023790365,0.7643768400392542,0.01131923128973206,0.803631010794897,0.013942139850973936,0.7365063788027478,0.007525138179658798,
966,0.7813542688910697,0.018447372149180265,0.7623159960745829,0.012596552690653615,0.8032384690873405,0.014788849287999454,0.7357212953876349,0.009981873299274913,
967,0.7812561334641805,0.015794621816471607,0.7630029440628067,0.013188174624009686,0.8051030421982335,0.0131420888408207,0.7364082433758588,0.010711606592643634,
968,0.7760549558390579,0.021883540082546726,0.76153091265947,0.011089737457520425,0.8060843964671246,0.009546917768019874,0.7359175662414131,0.011203782631216947,
969,0.7818449460255152,0.04066834392338618,0.7631010794896957,0.01231746215405925,0.8065750736015702,0.009577132795882905,0.7370951913640824,0.010738545037211004,
970,0.7780176643768401,0.025557826569139838,0.7624141315014721,0.010200421165995116,0.8068694798822375,0.010590444994271808,0.7373895976447498,0.011814625080094215,
971,0.7693817468105987,0.023177418945112303,0.7608439646712464,0.010281296057867553,0.806378802747792,0.01179096235201224,0.7416094210009814,0.01218065837042301,
972,0.7854759568204122,0.03053163309199819,0.7637880274779195,0.012733426169427749,0.806378802747792,0.012585079373134345,0.7410206084396467,0.012032699999126244,
973,0.7921491658488715,0.026421220976861132,0.7627085377821393,0.010342002789156214,0.8050049067713445,0.011799127273946337,0.7423945044160942,0.01312962527994078,
974,0.7832188420019627,0.039941721536780314,0.7643768400392541,0.010475238591554779,0.8070657507360157,0.010072156681703795,0.7433758586849853,0.011176242180575427,
975,0.7844946025515211,0.04116240149446788,0.7612365063788027,0.007155142741337854,0.8070657507360157,0.011169346457456757,0.7416094210009814,0.010453150557295383,
976,0.7861629048086359,0.035870344393085105,0.7630029440628067,0.007428534197360372,0.8059862610402355,0.013095105465885085,0.7380765456329735,0.011609051846634046,
977,0.7739941118743866,0.02934003094560535,0.7630029440628067,0.005993496166674177,0.8034347399411188,0.011835799719822397,0.7372914622178607,0.012722076290918325,
978,0.7764474975466144,0.0386890130537881,0.763297350343474,0.00657287617257717,0.7986261040235525,0.014666568551340057,0.7402355250245338,0.013284941829312672,
979,0.7673209028459274,0.03204598803984296,0.7613346418056919,0.00948721416181114,0.7958783120706575,0.014088501802557872,0.7401373895976447,0.013786543143345207,
980,0.7773307163886163,0.027915001245465972,0.7613346418056919,0.00833053598810763,0.7960745829244357,0.010708009679650117,0.7407262021589793,0.014636990212820172,
981,0.7740922473012758,0.024531108776430263,0.7617271835132483,0.007541757038995424,0.7947006869479882,0.011061913076319417,0.7375858684985279,0.011810548681711792,
982,0.7750736015701668,0.017904270079743604,0.7626104023552502,0.009378995330300578,0.7952894995093228,0.010401429403129426,0.7379784102060843,0.01106800563679818,
983,0.7776251226692836,0.02337271912926176,0.7602551521099117,0.014114453788705059,0.7967615309126594,0.014427576626011266,0.7396467124631992,0.01220829954079214,
984,0.7726202158979392,0.01727183513248283,0.7595682041216879,0.013819335898382565,0.7938174681059863,0.016087626409005986,0.7411187438665359,0.00958316436956523,
985,0.7809617271835132,0.038489359982455604,0.7590775269872424,0.014671164266659514,0.7930323846908733,0.0182974549525399,0.7414131501472031,0.009610259605373976,
986,0.7909715407262021,0.02948148947163847,0.7592737978410207,0.012029498109766971,0.7921491658488714,0.01777470723593675,0.7401373895976447,0.009962558510862004,
987,0.7796859666339548,0.026295899915553023,0.7585868498527969,0.010732265448080336,0.7911678115799804,0.019599096825085326,0.7415112855740922,0.011704063996761981,
988,0.7814524043179588,0.026006073286136994,0.7594700686947988,0.012987288518221453,0.7927379784102061,0.020724008864828763,0.7418056918547595,0.00982531188285286,
989,0.7789990186457311,0.022512617714861155,0.76153091265947,0.008577732437060712,0.7956820412168792,0.01948328083804259,0.7380765456329735,0.011916081834473426,
990,0.7613346418056919,0.020344115438429736,0.7601570166830226,0.007398656261028766,0.7948969578017664,0.019365280392933656,0.7398429833169774,0.012572829627563904,
991,0.7610402355250245,0.01963689646835056,0.7571148184494603,0.010718796797576563,0.7940137389597645,0.021427258651037413,0.7375858684985279,0.01231746215405926,
992,0.7661432777232581,0.015904601276776387,0.7544651619234544,0.012516018602821111,0.7915603532875368,0.018644181537800678,0.7389597644749755,0.012182239555393689,
993,0.7892051030421983,0.032143809293248664,0.7568204121687929,0.014914002152316287,0.7915603532875368,0.018644181537800678,0.7395485770363102,0.012800561786506612,
994,0.7865554465161924,0.03610663622368389,0.755937193326791,0.014404863382993207,0.790873405299313,0.017296351589297976,0.7391560353287536,0.012061478754022829,
995,0.7831207065750736,0.02179181068080335,0.7558390578999019,0.013621395218489402,0.7913640824337586,0.017260121819941427,0.7411187438665358,0.014073455095043493,
996,0.7902845927379784,0.045829979841662705,0.7576054955839058,0.0128216104106611,0.7905789990186457,0.015496077993317363,0.7407262021589793,0.012999147704363917,
997,0.7810598626104024,0.022346882612642293,0.7595682041216879,0.015479288834646002,0.7958783120706575,0.013502093869570318,0.7408243375858685,0.014192025010263048,
998,0.7763493621197253,0.021959980922672845,0.7567222767419038,0.010693609929071571,0.7930323846908734,0.011203782631216944,0.7388616290480864,0.010176790449996797,
999,0.7769381746810599,0.01982384204459167,0.7590775269872424,0.012455856212741616,0.7970559371933268,0.0075289765569447045,0.7432777232580962,0.008708102277322478,
1000,0.785279685966634,0.029687548113171716,0.755937193326791,0.010224939177728055,0.7952894995093229,0.009617271835132484,0.7470068694798823,0.008747825200418667,
1001,0.7557409224730127,0.016606068547810805,0.7585868498527969,0.008639262444386179,0.7927379784102061,0.007516174343029088,0.7465161923454366,0.009796845461612044,
1002,0.7574092247301276,0.02999253699126038,0.7624141315014721,0.007065750736015702,0.7947988223748773,0.010466040909044086,0.7483807654563297,0.011691714894744009,
1003,0.7584887144259078,0.03160874918814115,0.7611383709519136,0.006955856779850582,0.7925417075564278,0.009419978681857864,0.7473012757605495,0.011406528515050285,
1004,0.7623159960745829,0.02166238132186123,0.7600588812561335,0.007244761069790672,0.7909715407262021,0.007563434295583002,0.7465161923454366,0.00878079036634643,
1005,0.7481844946025515,0.01377885697287997,0.7579980372914622,0.007591395331035805,0.7901864573110893,0.006272995805494359,0.7452404317958783,0.008312018519277596,
1006,0.7517173699705594,0.0150790440370999,0.7591756624141315,0.009460784498524062,0.7865554465161924,0.007428534197360371,0.744847890088322,0.01085273114892973,
1007,0.7768400392541708,0.020931621726830336,0.7606476938174681,0.01151743726423035,0.7876349362119726,0.010938468924901096,0.7417075564278705,0.01007789199013954,
1008,0.7813542688910697,0.021839487497244243,0.7612365063788028,0.010930542177990724,0.7875368007850834,0.010954305210893679,0.742198233562316,0.01093494663566958,
1009,0.7782139352306182,0.026688506258535877,0.7609421000981355,0.010534827792203846,0.7901864573110893,0.014250264227647615,0.742296368989205,0.010475238591554787,
1010,0.7627085377821394,0.028630663913073326,0.7584887144259078,0.012717533503310221,0.7888125613346418,0.009717885113387347,0.7417075564278705,0.011417499173502649,
1011,0.770559371933268,0.023265755271940174,0.758783120706575,0.012827617959502232,0.7900883218842002,0.007565980477878863,0.7389597644749755,0.008128078210342943,
1012,0.7811579980372915,0.015860336683679626,0.7594700686947988,0.015595198396250077,0.7941118743866535,0.00540725311637131,0.7411187438665359,0.006484368414791674,
1013,0.761432777232581,0.024595408558114366,0.7546614327772325,0.015438795606037562,0.7944062806673209,0.007224793844673592,0.7392541707556428,0.006514004622286984,
1014,0.786261040235525,0.031230510693813315,0.754170755642787,0.017118936940879875,0.7930323846908733,0.010270987112507117,0.7398429833169774,0.006076477166010889,
1015,0.7745829244357213,0.024652509938091344,0.7516192345436703,0.018273754599404675,0.7943081452404318,0.01447422695624625,0.7405299313052012,0.00578416566370613,
1016,0.7539744847890089,0.02947593564855856,0.7511285574092248,0.016003598536352654,0.7944062806673209,0.013512788599064574,0.7369970559371933,0.0076078694576307455,
1017,0.7591756624141315,0.026074123083698685,0.7494602551521099,0.01685702710112101,0.7911678115799804,0.014917230500981135,0.7365063788027477,0.007924093910966191,
1018,0.7607458292443572,0.02203266004620665,0.7504416094210009,0.016533999311598397,0.78900883218842,0.01745321392748827,0.7350343473994112,0.008555248171816816,
1019,0.7727183513248282,0.015739649842465793,0.7538763493621198,0.013949736054433101,0.791756624141315,0.017753021499519617,0.7355250245338567,0.008338624449950151,
1020,0.7724239450441609,0.022811790541002165,0.7538763493621197,0.01497522176735053,0.7911678115799804,0.014441587547907484,0.7327772325809617,0.009512558049894114,
1021,0.7782139352306183,0.02353818668623369,0.7571148184494603,0.01729802190057218,0.7910696761530913,0.012088595780754352,0.7363101079489696,0.009487214161811152,
1022,0.7776251226692836,0.05519661959155908,0.7555446516192346,0.016597367133201292,0.791756624141315,0.010239057478526003,0.735721295387635,0.009880049419943651,
1023,0.7768400392541708,0.04549442387775824,0.7508341511285574,0.018493776770802047,0.7872423945044161,0.012085408700345484,0.7332679097154072,0.008648175794648978,
1024,0.774288518155054,0.03445378170012367,0.7543670264965653,0.019594182430478075,0.7894995093228656,0.012142648161909665,0.733954857703631,0.011525795954106422,
1025,0.750441609421001,0.03125979214547696,0.754170755642787,0.018766716620963953,0.7883218842001962,0.011589124979968224,0.7359175662414131,0.010014622947445678,
1026,0.7517173699705594,0.03474188159558921,0.7539744847890089,0.02010842551224623,0.7884200196270854,0.014045370490924318,0.7379784102060845,0.010385677374149516,
1027,0.7701668302257115,0.02962422309171516,0.7538763493621197,0.019441220040733485,0.7886162904808636,0.010543965470903468,0.7364082433758588,0.010148360958425917,
1028,0.7494602551521099,0.035232668376552506,0.756918547595682,0.015071378025401042,0.7918547595682042,0.007463455678834762,0.7365063788027478,0.009174481564294602,
1029,0.7528949950932287,0.028751502930300325,0.7542688910696762,0.0147901516392228,0.7916584887144259,0.00741945364923878,0.7340529931305201,0.007428534197360375,
1030,0.7547595682041217,0.028201601605090592,0.7534838076545632,0.014175729502054483,0.790775269872424,0.007586319171771416,0.7309126594700687,0.005616913845438343,
1031,0.780667320902846,0.06031298270425983,0.7565260058881256,0.015198006424028219,0.7902845927379785,0.008581099995563949,0.7329735034347399,0.005572156846546976,
1032,0.760549558390579,0.025312473023637063,0.7535819430814524,0.013127424599653796,0.7897939156035328,0.0077184620617215625,0.7325809617271835,0.0052021033486549855,
1033,0.7810598626104024,0.027179084393505425,0.7539744847890089,0.013404020474162016,0.7899901864573111,0.0027756890331169667,0.7317958783120706,0.005086028859607419,
1034,0.7454367026496566,0.025840382861915517,0.7544651619234544,0.012372849862590376,0.7894995093228656,0.0022592471900336284,0.7305201177625122,0.0030310981769343533,
1035,0.7735034347399411,0.028850146487277763,0.7565260058881256,0.013204230179826621,0.7858684985279686,0.005253683538498204,0.7300294406280667,0.00314033366045143,
1036,0.7830225711481845,0.033509188994608655,0.7542688910696762,0.01552401957470868,0.78351324828263,0.006622505522591946,0.7304219823356232,0.007705974653346631,
1037,0.7566241413150148,0.0188843774389438,0.7545632973503436,0.015226494995427097,0.7820412168792934,0.010053015355621525,0.7289499509322865,0.007693466976455196,
1038,0.7718351324828263,0.02619866703676174,0.754170755642787,0.015432556448132328,0.7830225711481845,0.009389257939050046,0.7300294406280667,0.006851230490954696,
1039,0.7791952894995093,0.032469333582815084,0.7551521099116781,0.014102166695976366,0.7838076545632974,0.009717885113387349,0.7303238469087341,0.006484368414791668,
1040,0.7785083415112856,0.028975056062851997,0.7542688910696762,0.01845207005532292,0.784494602551521,0.009830211554968524,0.7337585868498528,0.010049182715239897,
1041,0.7851815505397448,0.020414527681319156,0.748675171736997,0.020611710568032435,0.7792934249263984,0.012811842135715476,0.7352306182531894,0.010489938109175909,
1042,0.7887144259077526,0.025493687608005834,0.7495583905789991,0.02169125947461589,0.783415112855741,0.019282050642640793,0.7361138370951914,0.010720593595309006,
1043,0.7547595682041217,0.02495497268803102,0.7471050049067713,0.021905533153646357,0.780765456329735,0.021108015559577368,0.7350343473994112,0.009847830189834818,
1044,0.7588812561334641,0.031133222514375912,0.7470068694798823,0.02022304246019116,0.7800785083415113,0.021246716539030024,0.7354268891069676,0.009726800151806773,
1045,0.7678115799803729,0.03736421806113662,0.7489695780176644,0.02180638965626089,0.7819430814524043,0.020374862110786103,0.7370951913640824,0.010925254484940193,
1046,0.7791952894995093,0.02171655179038179,0.750441609421001,0.023995265790820987,0.7799803729146222,0.020619185011165754,0.7376840039254171,0.010859827916828204,
1047,0.7760549558390579,0.0279584369405921,0.7474975466143278,0.02299512204272664,0.7774288518155054,0.021226763159581115,0.737684003925417,0.011700772177263095,
1048,0.7659470068694799,0.029828972898328955,0.7498527968596663,0.020076791137931916,0.7788027477919529,0.02105090687739328,0.736702649656526,0.010952546754311046,
1049,0.7677134445534838,0.043166872960682535,0.7496565260058881,0.02005519363694049,0.7776251226692836,0.020776917759088853,0.7368007850834151,0.01218461094812072,
1050,0.7909715407262021,0.02657278319305406,0.7522080471050049,0.020118959250170626,0.7768400392541708,0.021847864323514432,0.7371933267909716,0.011354061082948577,
1051,0.7888125613346417,0.028551506999777206,0.756918547595682,0.020929781260658947,0.7746810598626104,0.025024341433576805,0.7395485770363102,0.009342987427212483,
1052,0.7930323846908733,0.02525419447531593,0.7561334641805693,0.021266198344387102,0.7769381746810599,0.022206813331053957,0.7426889106967616,0.007643231591215209,
1053,0.7757605495583906,0.02838642498512055,0.7530912659470068,0.021575068579856808,0.7729146221786065,0.017221019904689713,0.7423945044160942,0.008263212732098471,
1054,0.7881256133464181,0.022767419038272826,0.7543670264965653,0.022848068722594414,0.7728164867517173,0.016447567810493044,0.7423945044160942,0.008886540861763903,
1055,0.803729146221786,0.026916671043528153,0.7537782139352306,0.0247495912315542,0.7777232580961727,0.014779077995695153,0.7425907752698725,0.009297522498392169,
1056,0.7855740922473012,0.03495605395233474,0.7526005888125613,0.02343444405354159,0.7770363101079489,0.019040801912080425,0.736702649656526,0.011298793299018065,
1057,0.7769381746810599,0.019784939309667023,0.7517173699705594,0.02251561201130519,0.7801766437684003,0.017286883443589425,0.7370951913640824,0.011579980372914628,
1058,0.7582924435721295,0.023838224388653458,0.751422963689892,0.02258522409583578,0.7795878312070658,0.017476373868957194,0.7361138370951914,0.012702379144372505,
1059,0.7487733071638861,0.03346259770228445,0.749558390578999,0.02193189572715466,0.7787046123650638,0.014928201664224866,0.7351324828263003,0.013775361841308408,
1060,0.752306182531894,0.028814740553944188,0.7476938174681059,0.02267416861495911,0.7760549558390579,0.016405355404599583,0.7386653581943081,0.012653763234311713,
1061,0.7482826300294406,0.02859599657870229,0.7449460255152109,0.025296107649981112,0.7744847890088322,0.015580370536090831,0.7391560353287537,0.014273898202611733,
1062,0.7538763493621197,0.031674491756418746,0.7433758586849852,0.026231729940380095,0.7736015701668302,0.016076248384475158,0.7371933267909715,0.01606426281031632,
1063,0.7674190382728165,0.027167743235326038,0.7445534838076546,0.025726834332032905,0.7737978410206084,0.019471908647113793,0.7372914622178607,0.014297493110306867,
1064,0.7633954857703631,0.04500919063036253,0.7455348380765456,0.026227323961410486,0.7739941118743867,0.019040801912080425,0.7395485770363102,0.01690210020931187,
1065,0.7857703631010795,0.038600544452748124,0.7464180569185476,0.026098120002123908,0.7732090284592739,0.017454317478684565,0.7372914622178607,0.01841340723899191,
1066,0.7861629048086359,0.032606077080967855,0.7448478900883219,0.022328775051361736,0.7726202158979392,0.014600757537505232,0.7336604514229637,0.014300187192318778,
1067,0.7810598626104024,0.031931585026766525,0.7429833169774288,0.023622728147875333,0.772423945044161,0.016057666931241173,0.7333660451422963,0.013779555892811072,
1068,0.7666339548577037,0.015296539955563258,0.7437684003925418,0.02612578136528871,0.7736997055937194,0.01846772111136582,0.7332679097154072,0.015058592666783745,
1069,0.7826300294406281,0.03200178064137386,0.7448478900883219,0.026071537482774555,0.7727183513248282,0.019193944856584207,0.7318940137389598,0.015992160728192477,
1070,0.7856722276741904,0.0444970309799356,0.7451422963689892,0.025928189518734837,0.7747791952894996,0.016532251808627645,0.7326790971540726,0.01343918003260631,
1071,0.7857703631010795,0.041700744118365156,0.7454367026496566,0.02512228593917539,0.7754661432777232,0.015061790023905538,0.7338567222767419,0.009002822328698505,
1072,0.7664376840039254,0.025152169259993456,0.7432777232580962,0.026815224816649344,0.7763493621197253,0.013736856701509195,0.7353287536800786,0.007915581876379111,
1073,0.7664376840039254,0.03473633708843683,0.7437684003925417,0.025007017287218904,0.7732090284592738,0.014695432029311,0.7341511285574092,0.007944728026696409,
1074,0.7635917566241412,0.028991337825675884,0.7426889106967616,0.025510681261690246,0.7728164867517173,0.015206241938003004,0.7337585868498528,0.008030332696949477,
1075,0.7645731108930324,0.02853767414968235,0.7445534838076546,0.0250093278667659,0.7741903827281649,0.015383804173582042,0.7338567222767419,0.008895206432678838,
1076,0.753189401373896,0.040575171912518186,0.7441609421000981,0.023327763222757224,0.7738959764474975,0.01559519839625008,0.7343473994111874,0.009826292012725394,
1077,0.7804710500490677,0.033091580258269325,0.7438665358194307,0.0217364986197248,0.7757605495583906,0.01625319402313589,0.7368007850834151,0.011303054261306655,
1078,0.7775269872423944,0.051980845136416286,0.7445534838076545,0.023180742825660745,0.7777232580961727,0.017967093215067023,0.7350343473994112,0.012292417091361528,
1079,0.7572129538763493,0.036197741418557666,0.7424926398429833,0.023321156896532424,0.7776251226692836,0.019336414856526495,0.7350343473994112,0.013947664772867423,
1080,0.7553483807654564,0.02694635139233667,0.7441609421000981,0.022113376419164752,0.7773307163886163,0.019156276643857214,0.7363101079489696,0.01295461977823296,
1081,0.7502453385672228,0.012678094492418968,0.7445534838076546,0.0219560336128355,0.7778213935230618,0.019767408100771235,0.7369970559371933,0.01348067895701274,
1082,0.7647693817468106,0.017674187658257474,0.7427870461236507,0.022906582909534404,0.7760549558390579,0.01963101040243374,0.7380765456329735,0.012725103915018993,
1083,0.7722276741903827,0.030940529829211787,0.7434739941118744,0.023319092035767063,0.7797841020608439,0.018446850085755303,0.7372914622178607,0.011421715851702869,
1084,0.7544651619234544,0.020022032220973478,0.7419038272816487,0.021578639280957816,0.7762512266928361,0.021565246103326847,0.7364082433758586,0.015330500165007657,
1085,0.7457311089303238,0.021092040714985626,0.741315014720314,0.021872094945840755,0.7754661432777232,0.021176797458317305,0.7341511285574092,0.015496077993317368,
1086,0.7408243375858685,0.018152136200302663,0.7426889106967616,0.021702356224512796,0.7747791952894996,0.022489933677144212,0.7345436702649657,0.01714423379935031,
1087,0.7621197252208047,0.033900641394901954,0.7414131501472031,0.019693215384268287,0.7749754661432777,0.02263420810900137,0.7346418056918548,0.01717061517231669,
1088,0.7631010794896957,0.03878199829122006,0.7423945044160942,0.01915527114420328,0.7788027477919529,0.019181397004834143,0.734838076545633,0.013010255873740167,
1089,0.7551521099116781,0.03879888075568226,0.738567222767419,0.02109204071498562,0.774288518155054,0.024118166295278715,0.7321884200196271,0.013883301771635406,
1090,0.7552502453385672,0.030470062357668755,0.7381746810598626,0.02242689750213339,0.7748773307163886,0.025240843869734783,0.73297350343474,0.013524899069175101,
1091,0.7462217860647694,0.0291007532522705,0.7365063788027478,0.022339555129743525,0.7741903827281649,0.023134581327161414,0.7350343473994112,0.010834968892918958,
1092,0.7374877330716388,0.030318923858244185,0.7353287536800786,0.02270006279605638,0.7752698724239451,0.0221142474188862,0.7347399411187439,0.010708009679650115,
1093,0.7470068694798823,0.024757761403920883,0.7358194308145241,0.024883862542628588,0.7778213935230618,0.021142206724109158,0.7349362119725221,0.009662228942215984,
1094,0.7591756624141315,0.0315752165724395,0.7378802747791953,0.024479626029705777,0.7767419038272816,0.02023827567544676,0.7325809617271836,0.00693227988712438,
1095,0.7590775269872424,0.03329959323945014,0.7373895976447498,0.024518935599988637,0.7739941118743866,0.02012996590067949,0.7319921491658489,0.006302097883416019,
1096,0.7500490677134446,0.014807071781272664,0.7353287536800786,0.01885528645200781,0.7736015701668302,0.020170590539305946,0.7297350343473994,0.006460561566489811,
1097,0.7477919528949951,0.025865713655026674,0.7345436702649657,0.01778662312109112,0.7739941118743867,0.021817427848883037,0.7277723258096173,0.007635667777792698,
1098,0.7471050049067713,0.03287112008060132,0.7310107948969577,0.01967217587960875,0.7723258096172718,0.019273058313432734,0.726594700686948,0.007559613414159291,
1099,0.7325809617271835,0.017177904994732925,0.7298331697742885,0.018847623466287412,0.7711481844946025,0.017801777257463167,0.7254170755642787,0.005925624784867722,
1100,0.7373895976447498,0.01822361929961304,0.7296368989205103,0.017331394321114475,0.7695780176643768,0.01774759592514411,0.7250245338567223,0.007579969192277725,
1101,0.752306182531894,0.018363128770525573,0.7297350343473994,0.01668129067960197,0.7695780176643768,0.015393817227558046,0.7264965652600589,0.00868706417127801,
1102,0.7528949950932287,0.02175996810242223,0.7288518155053975,0.014434917376405813,0.7708537782139353,0.013612200890598393,0.7248282630029441,0.004690011048223184,
1103,0.7470068694798823,0.02483737667624873,0.726594700686948,0.009677168232087177,0.7702649656526006,0.01265680719953119,0.7244357212953876,0.003795697665517904,
1104,0.7733071638861629,0.03907343081375657,0.7283611383709518,0.011213234038928908,0.773405299313052,0.011671104021447304,0.7247301275760549,0.0031950580168988506,
1105,0.7624141315014721,0.04494709684989792,0.7302257114818449,0.011964475489011325,0.7748773307163886,0.008969599491473874,0.7257114818449459,0.004486409990446503,
1106,0.76153091265947,0.045402883150653425,0.73297350343474,0.008613585184491346,0.7752698724239451,0.008050694524825784,0.729440628066732,0.005244509996422918,
1107,0.7655544651619235,0.045975583436842556,0.7372914622178606,0.015296539955563274,0.7752698724239451,0.009838045954741621,0.7331697742885182,0.007546863171631156,
1108,0.7482826300294406,0.018917496777266323,0.739450441609421,0.01905445322762277,0.7765456329735034,0.010029997545555433,0.7361138370951914,0.009399509342844881,
1109,0.7718351324828263,0.024076202512532376,0.7415112855740922,0.017125686423442383,0.7809617271835132,0.006667433857296571,0.7359175662414131,0.009844895940321452,
1110,0.7688910696761531,0.022966625379590197,0.7417075564278705,0.015764716402406724,0.778900883218842,0.006760669146084334,0.7359175662414131,0.010005001826051366,
1111,0.7659470068694799,0.022628676101559834,0.7409224730127576,0.01808729364785472,0.7828263002944063,0.0035735311984363308,0.7348380765456329,0.01137947875765713,
1112,0.7704612365063788,0.022394237788894936,0.7436702649656526,0.02127434822163063,0.7848871442590776,0.004428072295457687,0.7347399411187439,0.011027033868959958,
1113,0.7463199214916585,0.01331173696393575,0.7429833169774289,0.02090630111459075,0.7846908734052993,0.004543998784215986,0.734936211972522,0.01005780410231126,
1114,0.7470068694798823,0.011434356556333276,0.7416094210009814,0.016848455294999815,0.7803729146221786,0.006006337094445279,0.7327772325809617,0.007768210962576365,
1115,0.7445534838076545,0.0245016471589044,0.7380765456329735,0.015712091731608174,0.7802747791952895,0.007254060299343014,0.7337585868498528,0.005744066978081206,
1116,0.7496565260058882,0.026584378168272846,0.7377821393523062,0.015537041782797264,0.7783120706575073,0.007058932486105769,0.7337585868498528,0.004712544535247485,
1117,0.7517173699705594,0.01801794231817113,0.7389597644749755,0.014805120444079391,0.7777232580961727,0.004539758000479051,0.732090284592738,0.007875329793028026,
1118,0.7414131501472031,0.01599035401059894,0.7389597644749755,0.013391081533594253,0.777919528949951,0.004823633259055744,0.731207065750736,0.008691497478109727,
1119,0.7525024533856722,0.029731309502186012,0.7380765456329735,0.013075970248440332,0.7788027477919529,0.0049204911233451136,0.7314033366045143,0.00821997707217739,
1120,0.7505397448478901,0.017257889811420526,0.7386653581943081,0.01444492147863682,0.7773307163886163,0.003093990730212844,0.7296368989205103,0.010306556116283517,
1121,0.7520117762512267,0.029734548524485625,0.7365063788027478,0.01076809948918171,0.7785083415112856,0.0019280552212353834,0.7296368989205103,0.010919082273366918,
1122,0.7510304219823356,0.03029922365726027,0.7358194308145241,0.007636928933599104,0.7781157998037291,0.004133354207782671,0.7301275760549558,0.009690096986325567,
1123,0.7550539744847891,0.02986511125141915,0.7382728164867517,0.008938408272216444,0.7776251226692836,0.005150006580334424,0.7317958783120706,0.008868098408308036,
1124,0.7359175662414131,0.011074094845374333,0.7362119725220805,0.00629598230906592,0.7745829244357213,0.008048301689425977,0.7314033366045142,0.008524800345626696,
1125,0.7296368989205103,0.016476818354337643,0.7353287536800786,0.0059741830246219565,0.7747791952894996,0.008493109528329266,0.7305201177625122,0.008658192345480964,
1126,0.7308145240431796,0.018436928071940927,0.7337585868498528,0.008342088532817824,0.7747791952894996,0.013770467166760392,0.7272816486751718,0.012364284910902327,
1127,0.7386653581943081,0.008569869654414449,0.734838076545633,0.006303625849951611,0.7733071638861629,0.01249445517794053,0.7286555446516192,0.01436603438285794,
1128,0.7345436702649657,0.009605247735617004,0.7357212953876349,0.005966117430253445,0.7744847890088322,0.013472103460625185,0.7301275760549558,0.014345909178884899,
1129,0.736702649656526,0.01752644875305658,0.7361138370951913,0.007153796651072656,0.7757605495583906,0.012723590193022917,0.7302257114818449,0.013886769736061804,
1130,0.7304219823356232,0.02410338739384832,0.7362119725220805,0.007611666115668421,0.7727183513248282,0.010115092229028556,0.730225711481845,0.013817245069125062,
1131,0.7333660451422964,0.022386065415547312,0.7365063788027478,0.006306680672447359,0.7692836113837095,0.010000187794195876,0.7273797841020608,0.007592663840582812,
1132,0.7308145240431796,0.02320150629055133,0.7390578999018645,0.006723530179768657,0.7710500490677135,0.01331390717892677,0.7285574092247301,0.011030526752756424,
1133,0.7436702649656526,0.03582090953700913,0.7375858684985279,0.0062867977931489625,0.7721295387634937,0.012917395921683053,0.7272816486751718,0.01001943004365081,
1134,0.745829244357213,0.03382755353424537,0.7368007850834151,0.008313177069498478,0.7720314033366045,0.012133127004019667,0.7259077526987242,0.007885106742532146,
1135,0.7491658488714426,0.038574089138984406,0.739450441609421,0.008378949639307774,0.7701668302257114,0.012880064487278122,0.7290480863591757,0.011212375149261317,
1136,0.7379784102060843,0.029121594919627625,0.7371933267909715,0.011514092089235529,0.7674190382728165,0.011784426341337056,0.7267909715407261,0.011255239343916389,
1137,0.7453385672227675,0.02833718864765471,0.7419038272816487,0.010993796124832231,0.768792934249264,0.008218805384184536,0.7351324828263003,0.0141240030264012,
1138,0.7566241413150148,0.043326540908859304,0.7423945044160942,0.01079935673777216,0.7699705593719333,0.008118593868477502,0.7347399411187439,0.014839556291777465,
1139,0.7536800785083415,0.03722813692572974,0.7395485770363102,0.00808292847182493,0.7681059862610402,0.012481344922932005,0.7318940137389598,0.01696238988562314,
1140,0.7565260058881256,0.030169901191087548,0.7408243375858685,0.007834870915097977,0.7702649656526006,0.01432037665202981,0.7349362119725221,0.01377885697287996,
1141,0.7506378802747792,0.02230590405523121,0.7432777232580963,0.009741640419021294,0.7729146221786065,0.01329870823669081,0.734838076545633,0.012936021239084657,
1142,0.7395485770363102,0.033104382994498194,0.7415112855740923,0.008796131831323483,0.7747791952894996,0.009433259933815833,0.7322865554465162,0.011463797328900719,
1143,0.7427870461236507,0.039263247233283616,0.7428851815505397,0.008459023332486729,0.7770363101079489,0.010106519711827668,0.7319921491658489,0.011584137907379857,
1144,0.7522080471050049,0.023322395725241123,0.7424926398429833,0.009317182297482183,0.7773307163886163,0.008931941317356433,0.7319921491658489,0.010818957929400406,
1145,0.7393523061825319,0.03326689650235522,0.7410206084396467,0.007938664736469744,0.7776251226692836,0.009139775428361184,0.7319921491658489,0.011642187498004572,
1146,0.7502453385672228,0.01969566037966963,0.7422963689892051,0.008265543352010048,0.7780176643768401,0.00863703266955373,0.7338567222767419,0.013102457723758074,
1147,0.7530912659470068,0.02521794067355706,0.7411187438665359,0.009865417359656296,0.7786064769381746,0.00746990470421396,0.7336604514229637,0.01258813994695711,
1148,0.7474975466143278,0.03179739271160628,0.7404317958783121,0.010250338118170362,0.777919528949951,0.005933745420149546,0.7315996074582924,0.013707379940342317,
1149,0.7538763493621198,0.0322574596490312,0.7442590775269873,0.014812924250530492,0.778900883218842,0.006476938174681057,0.7331697742885182,0.015333640824325031,
1150,0.7519136408243376,0.03450070930104734,0.7437684003925417,0.018457288548612946,0.7781157998037291,0.006438162695527661,0.7315014720314034,0.015254930364532326,
1151,0.7565260058881256,0.03252771225807837,0.7440628066732091,0.019071124898557258,0.7819430814524043,0.006265314896766383,0.7338567222767419,0.012400062623348002,
1152,0.7479882237487734,0.033293230020296355,0.7393523061825319,0.020355473464124318,0.7805691854759568,0.010575885172993986,0.7311089303238469,0.008355930503398626,
1153,0.7459273797841021,0.028702557318886095,0.7417075564278705,0.01788543395469207,0.7811579980372915,0.011431829533600361,0.7328753680078508,0.013800507031400929,
1154,0.7501472031403337,0.0353538238384143,0.7414131501472031,0.01564021339598551,0.7800785083415113,0.011920122143081201,0.7343473994111874,0.014277271291063636,
1155,0.7461236506378802,0.04087620318241002,0.7424926398429833,0.013841618425639772,0.7774288518155054,0.0073280293238839915,0.7306182531894014,0.015704734734920317,
1156,0.7499509322865554,0.03880831187524736,0.7414131501472031,0.014870027026399068,0.7783120706575073,0.007623044744234915,0.7305201177625122,0.01752040334950322,
1157,0.7638861629048086,0.02621961171665832,0.7392541707556428,0.018361030846518887,0.7762512266928361,0.008384694548888655,0.7313052011776251,0.015949950660577066,
1158,0.7678115799803729,0.02148784924187037,0.737585868498528,0.019289041778213466,0.7758586849852797,0.0058668244073150615,0.7289499509322865,0.016231255477162195,
1159,0.7463199214916585,0.041823426186824525,0.7377821393523062,0.01893937466366834,0.7753680078508342,0.0059483346263755526,0.7276741903827282,0.015593963279755357,
1160,0.7575073601570167,0.0643759424528728,0.7376840039254171,0.021131271570552796,0.7749754661432777,0.007242101953874422,0.7277723258096173,0.01570902673504514,
1161,0.7527968596663396,0.025432795105672958,0.7368989205103043,0.02028200743825299,0.7751717369970559,0.007853287153579025,0.7280667320902846,0.014964928633207263,
1162,0.7626104023552502,0.04873034164899864,0.7374877330716388,0.01680667676175288,0.7762512266928361,0.007350336922894605,0.7274779195289499,0.015223964836719799,
1163,0.7402355250245338,0.027112031942096146,0.7369970559371933,0.01230807622776302,0.7774288518155054,0.008862666853680583,0.7296368989205103,0.014529346828908142,
1164,0.7397448478900883,0.031259792145476945,0.7388616290480864,0.01175742689119061,0.7777232580961727,0.00861693873150744,0.7286555446516192,0.015008625700924209,
1165,0.751422963689892,0.0177475959251441,0.7383709519136409,0.01137863241659332,0.7767419038272817,0.008234024323220037,0.7273797841020608,0.01598914941878506,
1166,0.7340529931305202,0.020951396527392547,0.7365063788027478,0.009734717776358964,0.7772325809617272,0.010136966836990564,0.7251226692836114,0.014734700199508122,
1167,0.7356231599607458,0.02358396655285933,0.7373895976447498,0.009049767916308918,0.7799803729146222,0.012542920752636274,0.7227674190382728,0.015839070060420974,
1168,0.732090284592738,0.023745934509446235,0.7372914622178607,0.009787010256380364,0.7810598626104024,0.013796319349000961,0.7226692836113837,0.016941938205740182,
1169,0.7282630029440629,0.023246706361737084,0.7375858684985279,0.00883981788018729,0.7798822374877331,0.012680373154239918,0.7252208047105005,0.015863372445346566,
1170,0.7328753680078508,0.012009466960375546,0.7358194308145241,0.009146095430565077,0.7774288518155054,0.011762340491833266,0.7229636898920511,0.014897849915298507,
1171,0.7307163886162905,0.025030113484452093,0.7392541707556428,0.0065801980821355065,0.7803729146221786,0.00835362510109143,0.7242394504416094,0.011930620542044471,
1172,0.7351324828263003,0.02155273829527129,0.7351324828263003,0.009577132795882914,0.779882237487733,0.00909329453080304,0.7250245338567223,0.012508321647045625,
1173,0.7261040235525025,0.017010014845663397,0.7356231599607458,0.009181826607039112,0.7777232580961727,0.007441487187489254,0.7262021589793916,0.009916049522331011,
1174,0.7177625122669283,0.01859763436710542,0.7372914622178607,0.010087443591174774,0.7782139352306182,0.009945143128681638,0.7280667320902846,0.00927055205387206,
1175,0.7190382728164868,0.024175199816791188,0.7366045142296369,0.012972449289748576,0.7756624141315015,0.012457402467630913,0.7307163886162905,0.010548531341931523,
1176,0.7275760549558391,0.02756435305376744,0.7368007850834152,0.013849269764332182,0.7783120706575073,0.01020514074296814,0.7321884200196271,0.012403168851508783,
1177,0.7442590775269873,0.032625269894230896,0.7379784102060843,0.013133292260959056,0.7775269872423944,0.010526597099499801,0.729342492639843,0.013454220287822474,
1178,0.7497546614327772,0.035266000312804614,0.7396467124631992,0.01604926825554288,0.7774288518155054,0.010360610221958113,0.7308145240431796,0.014321049143830974,
1179,0.7721295387634937,0.04277691626808136,0.7401373895976447,0.015568003197631316,0.7786064769381746,0.009399509342844892,0.7304219823356232,0.01437474655434784,
1180,0.7752698724239451,0.04574942668260454,0.7428851815505397,0.016447567810493047,0.7813542688910696,0.010049182715239899,0.7297350343473994,0.014407537387728148,
1181,0.7592737978410207,0.038981634873635755,0.7436702649656526,0.014751683944348233,0.781746810598626,0.011658720007750518,0.729342492639843,0.01559890315895736,
1182,0.756918547595682,0.03518480104005671,0.743081452404318,0.016664539781846798,0.7789990186457312,0.014317686368960405,0.7259077526987243,0.014534648542942974,
1183,0.7666339548577036,0.03719785783415997,0.7444553483807654,0.014454252393682749,0.7772325809617272,0.015313529474315241,0.7248282630029441,0.014652772756946299,
1184,0.7600588812561335,0.03715433700949028,0.7444553483807654,0.015251773497092828,0.7784102060843965,0.01606426281031631,0.7247301275760549,0.015612479767512925,
1185,0.7499509322865554,0.032828610576297726,0.7425907752698724,0.01665008582681241,0.774386653581943,0.015194837730120571,0.7228655544651619,0.01615334167032018,
1186,0.7396467124631992,0.028778287139313578,0.7455348380765456,0.017114998513516496,0.7770363101079489,0.012691760326727324,0.7256133464180569,0.018870092733844487,
1187,0.7292443572129539,0.040054885440003005,0.7450441609421001,0.013953187507105969,0.7786064769381746,0.013432012087121935,0.7278704612365064,0.018197706044998627,
1188,0.7361138370951914,0.01644581112346553,0.7472031403336604,0.013606539754611988,0.7770363101079489,0.01191689000578126,0.7233562315996075,0.014855123624976893,
1189,0.7395485770363102,0.01428671170196032,0.7473012757605495,0.01420423437304232,0.7773307163886163,0.01271753350331021,0.7246319921491658,0.014913356398721019,
1190,0.7508341511285574,0.020574297621513755,0.7469087340529932,0.016245489261374115,0.7789990186457312,0.010135066571375032,0.7244357212953876,0.015337408766592073,
1191,0.7382728164867517,0.009875174475442023,0.7444553483807654,0.015452512886047877,0.7782139352306182,0.009268474153576123,0.7250245338567223,0.013475677247318442,
1192,0.725711481844946,0.0189581796130218,0.7443572129538764,0.015366892350196962,0.7783120706575074,0.008899536053978117,0.725613346418057,0.012938998801844553,
1193,0.7408243375858685,0.005623767922235274,0.7396467124631992,0.014732085577856888,0.7750736015701668,0.010631287587007529,0.7226692836113837,0.010885514915691489,
1194,0.7463199214916585,0.011309016911393875,0.7379784102060845,0.018419682397837832,0.7774288518155054,0.011144313693093917,0.7242394504416094,0.012996924931221432,
1195,0.7538763493621197,0.030651575938547716,0.7380765456329735,0.01923153928990609,0.7799803729146222,0.008569869654414438,0.7242394504416094,0.013103927680314412,
1196,0.751324828263003,0.018685459457454638,0.7410206084396467,0.01800029522780765,0.7810598626104024,0.010810052702828142,0.7258096172718351,0.014672477063786818,
1197,0.745829244357213,0.02100189848776517,0.7412168792934248,0.016970904144806526,0.779784102060844,0.010516528615991219,0.7254170755642787,0.014554512770529864,
1198,0.7401373895976447,0.012546759208139012,0.7418056918547596,0.0162573412285604,0.7799803729146222,0.011819514902368858,0.7258096172718351,0.014089868888272867,
1199,0.756918547595682,0.026704018323930764,0.7431795878312071,0.0163347589841006,0.7818449460255152,0.01581351236032099,0.7263984298331698,0.014263774151261704,
1200,0.7409224730127576,0.026898775508644193,0.7426889106967616,0.01615393785558568,0.7804710500490677,0.016902669984639743,0.7278704612365064,0.012649957247750358,
1201,0.7421982335623161,0.013866643469339692,0.7419038272816486,0.01514277654444322,0.7815505397448479,0.01756706375781403,0.7266928361138371,0.014931426942789927,
1202,0.7372914622178607,0.012684170014268789,0.7423945044160942,0.01578730327944275,0.781648675171737,0.017314716151104442,0.7241413150147203,0.015967451226525292,
1203,0.7445534838076546,0.021530832147118803,0.7434739941118744,0.012262609642126878,0.78351324828263,0.014747766354597996,0.7247301275760549,0.015593963279755355,
1204,0.7530912659470068,0.025118452173043537,0.7452404317958783,0.01110015361898153,0.7810598626104024,0.015226494995427097,0.7241413150147203,0.015502291585929768,
1205,0.7536800785083415,0.013658110636079931,0.7454367026496566,0.01098678589225279,0.7841020608439646,0.015606310045964949,0.7240431795878313,0.014604055131679106,
1206,0.7515210991167811,0.0136602258224183,0.7443572129538764,0.01130901691139386,0.7849852796859667,0.014816174623433043,0.7225711481844945,0.01533112834834154,
1207,0.743081452404318,0.0166500858268124,0.7443572129538764,0.01247131013458179,0.7857703631010795,0.014324411129262134,0.7216879293424927,0.016845025351226957,
1208,0.7601570166830226,0.0393281932100577,0.7447497546614328,0.012811842135715472,0.7886162904808636,0.012565167472164265,0.7227674190382728,0.015987342360885712,
1209,0.7369970559371933,0.016717622724260917,0.744946025515211,0.011492324717603449,0.7854759568204122,0.011575821345242881,0.7203140333660452,0.01359450201314752,
1210,0.7330716388616291,0.015538281423903719,0.7437684003925418,0.012008665019407052,0.7857703631010795,0.012251609669708032,0.7179587831207066,0.01526755130684546,
1211,0.7378802747791953,0.026604295224924104,0.7424926398429833,0.012576658954740565,0.7868498527968597,0.012801314119034606,0.7166830225711482,0.014939809408427918,
1212,0.7351324828263003,0.029036148516381376,0.7431795878312071,0.013901325739182293,0.7842983316977429,0.013797017384334915,0.7141315014720314,0.015437547976183326,
1213,0.7374877330716388,0.036950301436631985,0.7432777232580962,0.013705272031478774,0.7846908734052993,0.013942139850973926,0.7141315014720314,0.015546336681698022,
1214,0.7250245338567223,0.02987671786733631,0.7449460255152109,0.012751564962340157,0.7881256133464181,0.013659520796698639,0.7131501472031403,0.015230289445374797,
1215,0.7297350343473994,0.026037161561539825,0.7449460255152109,0.013917942530538255,0.7873405299313052,0.011387938708835067,0.712757605495584,0.01711781176838262,
1216,0.7359175662414131,0.03162854720502043,0.7459273797841021,0.011156405488614178,0.7866535819430814,0.012274384387638518,0.7178606476938174,0.025025495950256268,
1217,0.7673209028459274,0.02989895128732596,0.7456329735034347,0.013411203380456531,0.7856722276741903,0.01019097545495362,0.7171736997055937,0.024337981572648146,
1218,0.7510304219823356,0.023785646845965916,0.7404317958783121,0.014995786839976561,0.7861629048086359,0.011855311973299632,0.720117762512267,0.021720099232197487,
1219,0.7445534838076545,0.022649095259244516,0.739450441609421,0.015624811901953532,0.7876349362119726,0.01028035930819061,0.7230618253189401,0.020466824991134388,
1220,0.7519136408243376,0.022364544900088896,0.7393523061825319,0.012935276741300426,0.7861629048086359,0.01330956639507648,0.7241413150147203,0.020454587162618717,
1221,0.7453385672227675,0.012023091772947414,0.739450441609421,0.011841494115013429,0.783415112855741,0.014131501472031405,0.723846908734053,0.020929321118827744,
1222,0.7625122669283612,0.032409958323142606,0.7404317958783121,0.009397459956721572,0.7845927379784102,0.014211012819800398,0.7221786064769382,0.0168478836861959,
1223,0.746810598626104,0.018853754104029383,0.7442590775269873,0.005546171207436622,0.7858684985279686,0.01223587826919078,0.7258096172718351,0.014434250189727238,
1224,0.7473012757605495,0.01816963581712757,0.7427870461236507,0.004988524053832709,0.7864573110893033,0.011732828021455425,0.7249263984298332,0.013737557758270558,
1225,0.7370951913640824,0.016836447434751718,0.7410206084396467,0.007240772029714113,0.7894995093228656,0.010519275521775565,0.7242394504416094,0.012944951872691785,
1226,0.7425907752698724,0.01783420704616882,0.7411187438665359,0.00900816937575107,0.7884200196270854,0.01054853134193152,0.7250245338567223,0.013849269764332194,
1227,0.7330716388616291,0.02483233548310721,0.7427870461236507,0.00975152138354439,0.7894995093228655,0.010794896957801762,0.728459273797841,0.013550509041956491,
1228,0.7447497546614328,0.03949679679090957,0.739450441609421,0.00891359279910939,0.7902845927379784,0.010517444330966706,0.7274779195289499,0.013234099921291289,
1229,0.7439646712463199,0.041017086682241265,0.7405299313052012,0.008212944436862676,0.7892051030421983,0.010761837145244561,0.7274779195289499,0.01244657464944621,
1230,0.7459273797841021,0.04674420211360234,0.7416094210009814,0.011989402344229523,0.7904808635917566,0.009920904381629138,0.7280667320902846,0.014434250189727235,
1231,0.7457311089303238,0.04798952818968394,0.740333660451423,0.012732669825619686,0.7906771344455348,0.009918962723056549,0.7270853778213935,0.014919812676957023,
1232,0.7462217860647694,0.04460727451078209,0.7407262021589793,0.011896669252751128,0.7894013738959764,0.010889937584754523,0.7268891069676153,0.013987655193402814,
1233,0.7423945044160942,0.038044410425043966,0.7418056918547595,0.011082787911196369,0.7942100098135427,0.012619468031936028,0.7253189401373896,0.012789271487846832,
1234,0.7454367026496566,0.034785375278603835,0.7436702649656526,0.010743924620935178,0.7909715407262021,0.017113310338610927,0.7241413150147202,0.012770432141839086,
1235,0.7435721295387635,0.022237149929830814,0.7435721295387635,0.010694510481511507,0.7902845927379785,0.017229965308788696,0.7234543670264966,0.01401860365337762,
1236,0.7375858684985279,0.02552917259749331,0.7437684003925418,0.011903952680750481,0.7902845927379785,0.015843933519523967,0.7243375858684985,0.013876363242654078,
1237,0.7335623159960746,0.027605549657763847,0.7435721295387635,0.01211724178248675,0.7922473012757605,0.015530842093079627,0.7234543670264966,0.013994538543651335,
1238,0.7285574092247301,0.03176224004804491,0.7432777232580962,0.015424441769883012,0.7943081452404318,0.01684216653116135,0.7248282630029441,0.017029819270633434,
1239,0.7289499509322865,0.027601362981182802,0.7444553483807654,0.017029819270633448,0.7951913640824337,0.015783032565668546,0.7266928361138371,0.014834363550373878,
1240,0.7500490677134446,0.050240738258492276,0.7454367026496566,0.017368584410463454,0.7923454367026497,0.01502594076186316,0.7251226692836114,0.014434250189727242,
1241,0.7334641805691855,0.05093446099344101,0.7442590775269873,0.021641921190798576,0.789892051030422,0.020160561477793448,0.7251226692836114,0.015386933952910417,
1242,0.7093228655544651,0.0308535659610096,0.7435721295387635,0.02160450921476667,0.7888125613346418,0.020647190074341047,0.7234543670264966,0.013997978949471595,
1243,0.7170755642787047,0.03804643549113853,0.7434739941118744,0.020730513721705042,0.7886162904808636,0.02056961621854946,0.7235525024533856,0.012965766096104994,
1244,0.7280667320902846,0.03387648581898541,0.7469087340529932,0.02122630945569503,0.7928361138370952,0.019767408100771235,0.7247301275760549,0.013199123712341443,
1245,0.7324828263002944,0.03364828958842914,0.7459273797841021,0.020813966500637385,0.7923454367026497,0.020961506653303996,0.721099116781158,0.013568265305361617,
1246,0.7368989205103043,0.04008612969263244,0.7463199214916585,0.020636459292075145,0.7943081452404318,0.019842779473797402,0.7219823356231599,0.013887463225025065,
1247,0.7189401373895976,0.03181071631876677,0.7454367026496566,0.020405090491613063,0.7939156035328754,0.01878210548506761,0.7217860647693818,0.013059757011890603,
1248,0.7308145240431796,0.032736072126989535,0.7462217860647694,0.019012456824668553,0.7925417075564278,0.02025111978790205,0.7212953876349362,0.011918506183995212,
1249,0.7689892051030423,0.012979871024602402,0.7445534838076546,0.0162312554771622,0.7933267909715407,0.01936130149821467,0.7210009813542688,0.010462359571994189,
1250,0.7598626104023553,0.05410333447123595,0.7462217860647694,0.015505397448478899,0.7960745829244358,0.018142053006149312,0.719332679097154,0.010759152167745433,
1251,0.7526987242394505,0.055965593740639634,0.7461236506378803,0.014004857225622265,0.7989205103042198,0.016289889675594124,0.7186457311089303,0.01066746083744942,
1252,0.7551521099116781,0.05638475974032948,0.7453385672227675,0.014285363453790273,0.8006869479882237,0.01602464681212969,0.7186457311089304,0.010125559893951025,
1253,0.7399411187438665,0.02828786661220082,0.7463199214916585,0.016633882486287426,0.7995093228655544,0.017137491621545105,0.7198233562315995,0.008972819980893006,
1254,0.729342492639843,0.024099391540404337,0.7445534838076545,0.015026581677249243,0.7986261040235525,0.014679695349413269,0.7170755642787046,0.006484368414791694,
1255,0.7235525024533856,0.01763873397718523,0.7429833169774288,0.015150406428977314,0.7994111874386653,0.011613198973493237,0.7171736997055937,0.00652139263035766,
1256,0.7234543670264966,0.023582333087934743,0.7410206084396467,0.015150406428977303,0.7989205103042198,0.010129363635593065,0.7160942100098135,0.006838567768472753,
1257,0.7496565260058881,0.02056961621854945,0.744062806673209,0.01331390717892677,0.7974484789008832,0.009697051483443074,0.718253189401374,0.006324978623875194,
1258,0.7542688910696762,0.026360644364669308,0.744062806673209,0.012759869958311364,0.7977428851815506,0.010176790449996797,0.720117762512267,0.007026112784953393,
1259,0.7490677134445535,0.028107877634399595,0.7435721295387635,0.012668975746698985,0.7958783120706575,0.008999612575552799,0.7197252208047105,0.007457001076158155,
1260,0.7571148184494603,0.015677115248452098,0.7426889106967616,0.01393246596578708,0.7973503434739941,0.009734717776358974,0.7208047105004907,0.006412682729226515,
1261,0.7539744847890089,0.010318696312537727,0.7438665358194309,0.01247131013458178,0.7978410206084396,0.010371758657990459,0.7196270853778214,0.006638482639955951,
1262,0.7663395485770363,0.016565422841964914,0.7433758586849852,0.011444459067409806,0.7964671246319921,0.010907610328586063,0.719332679097154,0.0065021663487644585,
1263,0.7315996074582924,0.022855233174499917,0.7443572129538764,0.011376939545585428,0.7958783120706575,0.011970913194878833,0.7196270853778214,0.006760669146084331,
1264,0.7619234543670265,0.029308502997987176,0.7493621197252208,0.011555003752333676,0.7957801766437684,0.012179867700961881,0.7208047105004907,0.007832412144940109,
1265,0.7581943081452405,0.02871765218859134,0.748577036310108,0.013153808463116937,0.7939156035328754,0.010772570363150215,0.7248282630029441,0.00544983056993712,
1266,0.7314033366045142,0.02167571448082772,0.7483807654563297,0.011650456685422608,0.7922473012757606,0.009229948621022568,0.7241413150147202,0.0045227551017872104,
1267,0.7332679097154072,0.02425077111652018,0.7490677134445535,0.009466890200675286,0.7913640824337586,0.010410684169087999,0.7267909715407261,0.006830112911209157,
1268,0.7481844946025515,0.028069820098176677,0.7496565260058881,0.00972184836196703,0.7882237487733071,0.009050832031535888,0.7277723258096173,0.0058750263187814615,
1269,0.7392541707556428,0.019010430558348772,0.7507360157016683,0.009052959886750785,0.7884200196270854,0.0087796935216271,0.7270853778213935,0.0057423901229942224,
1270,0.7368989205103043,0.015867621535943267,0.7507360157016683,0.008355930503398636,0.7915603532875368,0.005615199019006851,0.7288518155053975,0.0049807958941901756,
1271,0.7433758586849852,0.007363427470973141,0.7492639842983317,0.008487438002135285,0.793523061825319,0.0061002042268577215,0.728459273797841,0.003640282039448741,
1272,0.7476938174681059,0.008899536053978118,0.7506378802747792,0.00795684074607437,0.7950932286555447,0.011505724896727798,0.7286555446516192,0.004654972021837655,
1273,0.7397448478900883,0.007805314553541969,0.7517173699705594,0.007224793844673576,0.7940137389597645,0.012507551690955696,0.7276741903827282,0.009294414518195552,
1274,0.7407262021589793,0.013603708303170533,0.7503434739941119,0.005026986643715673,0.7922473012757606,0.013407612408324662,0.7269872423945044,0.010379184296069287,
1275,0.7424926398429833,0.019954096215330848,0.7516192345436703,0.006907228402264083,0.793523061825319,0.013417664708441692,0.7282630029440628,0.009622277442006107,
1276,0.7611383709519136,0.0500186557335318,0.7536800785083415,0.006214382806275789,0.7903827281648675,0.015383804173582045,0.7279685966633955,0.010342002789156219,
1277,0.7740922473012757,0.050621711974024056,0.7545632973503434,0.006186424931295174,0.7897939156035328,0.015971069639056507,0.7282630029440628,0.009081637135434157,
1278,0.7840039254170755,0.051072301076297684,0.7535819430814523,0.00940463085433636,0.790775269872424,0.017581311620458243,0.7273797841020608,0.011122688505462396,
1279,0.7881256133464181,0.028064673229590293,0.7521099116781158,0.008641491643867056,0.7909715407262021,0.016044467038396907,0.7280667320902846,0.010401429403129428,
1280,0.773405299313052,0.02142725865103742,0.7533856722276742,0.011144313693093927,0.7912659470068695,0.016431750866301154,0.7286555446516192,0.009788978087958778,
1281,0.7808635917566241,0.03181253274194281,0.7512266928361139,0.015519676410537316,0.7902845927379785,0.01739683999318515,0.7269872423945044,0.01148897223074169,
1282,0.7589793915603533,0.025935245768564392,0.7510304219823356,0.014015168310455114,0.790775269872424,0.017693248676262086,0.7274779195289499,0.012965766096105013,
1283,0.734936211972522,0.04429203092915375,0.7515210991167811,0.015916707079470457,0.7919528949950932,0.01865863919708689,0.7301275760549558,0.014366034382857945,
1284,0.7400392541707557,0.04360946689083009,0.7511285574092248,0.014185237490141549,0.7911678115799804,0.017882741460065486,0.7289499509322865,0.013730545579896138,
1285,0.7366045142296369,0.04615850686359785,0.7497546614327772,0.016800945584514865,0.790873405299313,0.01822097677834868,0.7292443572129539,0.011936269701477221,
1286,0.7526987242394505,0.028229931037571192,0.7490677134445535,0.016103183309529322,0.7909715407262021,0.02042773242246788,0.729440628066732,0.010708009679650111,
1287,0.7464180569185476,0.03351349972677762,0.7465161923454366,0.012680373154239925,0.7870461236506379,0.021408373270511663,0.7271835132482826,0.01058316758747236,
1288,0.7401373895976447,0.03915665020755298,0.7444553483807654,0.010392166395322545,0.7889106967615309,0.018607988245185697,0.7279685966633955,0.012041500804850225,
1289,0.7491658488714426,0.04795941666935971,0.7457311089303239,0.011708177469632368,0.7888125613346417,0.019780071088016674,0.7263984298331698,0.009188117684589152,
1290,0.7526005888125613,0.0390911728717234,0.7479882237487733,0.008422512675613482,0.7911678115799804,0.017649650387425157,0.7295387634936212,0.007240772029714124,
1291,0.7475956820412168,0.035324119203163404,0.7448478900883219,0.006987628309683168,0.7876349362119726,0.018457288548612946,0.7273797841020608,0.003808362691252647,
1292,0.748577036310108,0.027478970959836063,0.7452404317958783,0.00675211674652388,0.7884200196270854,0.018496380318007214,0.7253189401373896,0.0020444226355250004,
1293,0.7497546614327772,0.023413064507865202,0.7447497546614328,0.00578416566370614,0.7866535819430814,0.014711806504594704,0.7272816486751718,0.004469204136108229,
1294,0.7565260058881256,0.02214123141546202,0.7421000981354269,0.006117545584105482,0.7867517173699705,0.014461579603366937,0.7236506378802747,0.009317182297482183,
1295,0.7428851815505397,0.03316193414146199,0.741216879293425,0.005123759561219472,0.7850834151128557,0.013738959764474975,0.7244357212953876,0.007560887255842289,
1296,0.718253189401374,0.022299426872923404,0.741216879293425,0.006211282590165513,0.7827281648675172,0.009223686074590131,0.7211972522080471,0.005351755919307552,
1297,0.7171736997055937,0.02315164269048577,0.7436702649656526,0.009909248723347868,0.78351324828263,0.008195336445971726,0.7216879293424927,0.0038810048936771765,
1298,0.7263984298331698,0.03436926263371545,0.7454367026496566,0.010261606356953728,0.7814524043179588,0.008172978533329541,0.7248282630029441,0.007773168340849008,
1299,0.7289499509322865,0.028130139675653455,0.7459273797841021,0.008921152641698538,0.7877330716388616,0.010029997545555433,0.7244357212953876,0.008295781827441832,
1300,0.7267909715407261,0.026294801178117267,0.7460255152109911,0.008747825200418679,0.7868498527968597,0.008648175794648978,0.7235525024533856,0.010448543006246253,
1301,0.7221786064769382,0.026020511747480348,0.7444553483807654,0.008059063853836234,0.7873405299313052,0.009517618729110368,0.7242394504416094,0.009468924559826453,
1302,0.7278704612365063,0.0200748723009651,0.7469087340529932,0.008124522879615011,0.790775269872424,0.014162135588780014,0.7226692836113837,0.007194069797099616,
1303,0.7321884200196271,0.019655034075206048,0.7521099116781158,0.007685952600275286,0.7947006869479882,0.01704734111922156,0.7226692836113837,0.007004147548598811,
1304,0.730225711481845,0.02095920932564969,0.7530912659470069,0.00822466215495856,0.79450441609421,0.015727407754712958,0.7235525024533856,0.006753542898561439,
1305,0.7361138370951914,0.01657123547516319,0.7516192345436703,0.010275674278868243,0.7940137389597645,0.014783638735811639,0.7229636898920511,0.006724962394116516,
1306,0.7564278704612365,0.030715918315117118,0.7519136408243376,0.010517444330966689,0.7952894995093229,0.016710132104159028,0.7227674190382728,0.006777741570100888,
1307,0.7373895976447498,0.02271872224404015,0.752306182531894,0.011126151360000044,0.7962708537782139,0.020503964348764718,0.7242394504416094,0.006524345491106839,
1308,0.7365063788027478,0.027631702014332588,0.7502453385672228,0.00993060697992032,0.7960745829244358,0.021103908897338614,0.7243375858684986,0.007553240983275318,
1309,0.7205103042198233,0.021927504165923,0.751422963689892,0.01158912497996822,0.7982335623159961,0.017860647693817466,0.7245338567222768,0.007878997570822,
1310,0.7278704612365063,0.023967154643191286,0.751422963689892,0.01322682083822519,0.7998037291462218,0.015209408255983813,0.7244357212953876,0.008143466706859573,
1311,0.7242394504416094,0.03036970404474556,0.7518155053974485,0.01471180650459469,0.8047105004906772,0.01740901451768473,0.7276741903827282,0.012378297200760389,
1312,0.7311089303238469,0.018746178484446038,0.7505397448478901,0.013539844106776975,0.8039254170755643,0.018205642591254532,0.7269872423945044,0.012368957437961186,
1313,0.7263984298331698,0.01607624838447517,0.7521099116781158,0.01178197440254961,0.810009813542689,0.015480533100460055,0.7253189401373896,0.015903995744755955,
1314,0.7261040235525025,0.011126151360000069,0.7525024533856722,0.008970673116409377,0.8069676153091266,0.01266137177521587,0.7275760549558391,0.014340537687849885,
1315,0.7381746810598626,0.00816708469933785,0.7526005888125613,0.01018624931480474,0.8051030421982336,0.012515249120258967,0.72747791952895,0.015208141807898343,
1316,0.7235525024533856,0.009405654821986454,0.7498527968596663,0.009790945524032911,0.7996074582924435,0.01420287829548202,0.7269872423945044,0.01158912497996822,
1317,0.7236506378802747,0.009995371443777209,0.7489695780176644,0.010640342428600432,0.7977428851815506,0.016319422840410092,0.7261040235525025,0.011108826292871937,
1318,0.7281648675171737,0.012150576760966633,0.7527968596663396,0.012972449289748592,0.7993130520117763,0.015307239258615756,0.7271835132482827,0.011673579247664694,
1319,0.7298331697742886,0.012407826735700582,0.7509322865554465,0.011888571321615546,0.7979391560353287,0.015118589840396027,0.7259077526987243,0.010462359571994208,
1320,0.7323846908734053,0.02048563814428488,0.7453385672227675,0.010605892903714465,0.7960745829244358,0.012101335708706477,0.7226692836113837,0.011026160475123177,
1321,0.7346418056918548,0.017517654749114556,0.7425907752698724,0.009229948621022574,0.795387634936212,0.011347273420657318,0.7250245338567223,0.011704886806984569,
1322,0.7380765456329735,0.018926149196977333,0.7422963689892051,0.01058498740823854,0.7919528949950932,0.01073226544808033,0.7240431795878312,0.008301584291484433,
1323,0.7542688910696762,0.017863343518579444,0.7441609421000981,0.013617859673171077,0.7921491658488714,0.009369749371760553,0.7231599607458292,0.007797907958908314,
1324,0.7326790971540726,0.015876722900783142,0.7421982335623161,0.013234099921291292,0.7921491658488714,0.008581099995563958,0.723846908734053,0.007773168340849019,
1325,0.7363101079489696,0.019903838797389148,0.7463199214916585,0.015082237058636412,0.7914622178606477,0.007813946707514967,0.7234543670264966,0.007509765051897533,
1326,0.7602551521099117,0.03507651750444899,0.7469087340529932,0.014809673164247994,0.7902845927379785,0.009281972190638532,0.7223748773307164,0.00887786683250139,
1327,0.7596663395485771,0.04321347586256145,0.7460255152109911,0.01259272941297103,0.790775269872424,0.009333705799352034,0.7208047105004907,0.011240683857331783,
1328,0.7433758586849852,0.016957847199444816,0.747693817468106,0.013370929405496456,0.7920510304219823,0.012356493439392617,0.7209028459273797,0.012912921848032126,
1329,0.7479882237487733,0.011264647577846315,0.744062806673209,0.009762378893382441,0.7876349362119726,0.012762888616966868,0.7188420019627085,0.01711612387095031,
1330,0.7515210991167811,0.01638185706781647,0.7452404317958783,0.010317762958430387,0.7874386653581943,0.013952497284874722,0.7193326790971541,0.018663799932684695,
1331,0.7438665358194307,0.020856952941972304,0.7453385672227675,0.009680153323381895,0.7875368007850834,0.01315893251569125,0.7178606476938174,0.01729802190057217,
1332,0.7379784102060845,0.022255332040000537,0.7473012757605495,0.01242876561255157,0.7900883218842002,0.014004169550031972,0.7206084396467125,0.0169254452694899,
1333,0.7360157016683023,0.02104312812421955,0.744062806673209,0.01177052526805982,0.7892051030421983,0.01651651596176668,0.7197252208047105,0.01564452309724122,
1334,0.7517173699705594,0.036570427211435705,0.7443572129538764,0.011202063336703443,0.7903827281648675,0.01644288289469324,0.7191364082433759,0.015321702894032377,
1335,0.745829244357213,0.0318524678451766,0.7433758586849852,0.010022313194651059,0.7898920510304219,0.016401832800242065,0.7180569185475957,0.014008295097197627,
1336,0.7396467124631992,0.03580342982169726,0.7439646712463199,0.00985955845543192,0.7872423945044161,0.016284568017814752,0.7180569185475957,0.014508120598686025,
1337,0.7437684003925418,0.04442988653578478,0.7435721295387635,0.01093054217799073,0.7865554465161924,0.015851225910299572,0.7185475956820413,0.014943032181597506,
1338,0.743081452404318,0.044293335509681814,0.7439646712463199,0.011818700072482506,0.7857703631010795,0.015331128348341532,0.7166830225711481,0.015236611428730113,
1339,0.7326790971540726,0.04401174229068413,0.7430814524043179,0.012400062623348012,0.7820412168792934,0.013410485262955523,0.7152109911678115,0.016499014085534065,
1340,0.7336604514229637,0.03431429780247751,0.7447497546614328,0.011871547686156596,0.7802747791952895,0.012356493439392621,0.7149165848871443,0.014539285956848919,
1341,0.7305201177625122,0.03021137011131355,0.7437684003925418,0.013715808336264963,0.7828263002944063,0.00842822789149515,0.7121687929342493,0.012434962953057625,
1342,0.7317958783120707,0.03822825215566078,0.7437684003925418,0.013627756888588768,0.7845927379784102,0.011011302180705253,0.7131501472031403,0.012152954332021765,
1343,0.7358194308145241,0.034338425857091265,0.7441609421000981,0.012588904974150798,0.7865554465161924,0.01022211317762495,0.7160942100098135,0.009087997568431979,
1344,0.733071638861629,0.039201387476064636,0.7414131501472031,0.013999354875060956,0.7849852796859667,0.009394385039273269,0.7150147203140333,0.008719154575560835,
1345,0.7450441609421001,0.03786247401670735,0.7415112855740923,0.014550542094485287,0.7863591756624142,0.008172978533329546,0.7149165848871443,0.0076457511995220604,
1346,0.7373895976447498,0.026728890964690392,0.7416094210009814,0.01699925420991409,0.7878312070657507,0.009446522513137493,0.7151128557409224,0.0072818867356581555,
1347,0.7467124631992149,0.04124887771418386,0.7381746810598626,0.015440666861799363,0.7851815505397448,0.008785176375793945,0.7112855740922474,0.006303625849951601,
1348,0.7310107948969577,0.021999415066907634,0.7376840039254171,0.015474933116438558,0.7809617271835132,0.01275986995831137,0.7107948969578017,0.006528772278107898,
1349,0.7224730127576054,0.025145659255127826,0.7369970559371933,0.012655285308441754,0.780765456329735,0.010014622947445664,0.7123650637880274,0.007660851447016196,
1350,0.7215897939156035,0.021768817935268355,0.7368989205103043,0.011621488787507333,0.7784102060843965,0.009928667218796258,0.7154072620215898,0.0060175504285597285,
1351,0.7167811579980372,0.019224026284805185,0.7359175662414131,0.009830211554968535,0.7766437684003925,0.01089877753879137,0.7171736997055937,0.00532650313841488,
1352,0.7202158979391561,0.023314961765620812,0.738567222767419,0.011504887842789283,0.7763493621197253,0.010308424769388572,0.7187438665358195,0.004304555878206327,
1353,0.7368007850834151,0.05191039427675304,0.7371933267909715,0.009933515911383375,0.7735034347399411,0.010355961498153416,0.7177625122669283,0.005405471777790159,
1354,0.7194308145240431,0.015870655904153354,0.7377821393523062,0.011663675191090102,0.7753680078508342,0.01183091662820845,0.7185475956820412,0.004588290373919904,
1355,0.728459273797841,0.01888335746122619,0.7358194308145241,0.013168443323521382,0.7765456329735034,0.010229647443013126,0.7171736997055937,0.006038319946188475,
1356,0.7387634936211973,0.0231703541157421,0.7408243375858685,0.02010555171681261,0.7822374877330717,0.007987042178361454,0.718253189401374,0.006400657059517303,
1357,0.7369970559371933,0.010768099489181707,0.7401373895976447,0.02015148326410446,0.78351324828263,0.009771253336913937,0.7169774288518155,0.0060047334801877775,
1358,0.7424926398429833,0.016343010946730557,0.7407262021589794,0.019066074416516796,0.7841020608439647,0.009407702422929827,0.7157016683022571,0.005547907370010823,
1359,0.741216879293425,0.014923685103204782,0.7409224730127576,0.01720031583922014,0.7865554465161924,0.009788978087958785,0.713738959764475,0.00493222055863752,
1360,0.7383709519136408,0.016289889675594117,0.7374877330716388,0.015463727064516535,0.7833169774288518,0.011139992013909788,0.7120706575073601,0.005458659071706933,
1361,0.7400392541707557,0.014323738795304368,0.7368989205103043,0.013799809172583704,0.7837095191364083,0.011534148586519515,0.7110893032384691,0.004900879681720818,
1362,0.7688910696761531,0.008859406322506268,0.7356231599607458,0.01631056850584238,0.7818449460255152,0.010779719904579798,0.7122669283611384,0.005827294539471458,
1363,0.7582924435721295,0.02540286279318634,0.7347399411187439,0.0152239648367198,0.7814524043179588,0.010622225026680917,0.709126594700687,0.007113295495356281,
1364,0.7506378802747792,0.017226611326605516,0.7346418056918548,0.014639621818417294,0.7815505397448479,0.013164054573749924,0.7089303238469087,0.007685952600275278,
1365,0.7350343473994112,0.015479288834646016,0.7346418056918547,0.01438747023830604,0.7809617271835132,0.015280792077363275,0.7098135426889107,0.007148409755240152,
1366,0.7353287536800786,0.022917511422838453,0.7331697742885182,0.01483566190612012,0.7810598626104024,0.015280161824653124,0.7095191364082434,0.006706319750056861,
1367,0.733954857703631,0.02826641021877941,0.7360157016683022,0.01570166830225711,0.7814524043179588,0.016139026616918028,0.7114818449460255,0.005912608569731911,
1368,0.7308145240431796,0.021664604084862232,0.7359175662414131,0.01578547311502065,0.7812561334641805,0.015767159786860704,0.7132482826300295,0.0041123310774792855,
1369,0.728459273797841,0.02092057650110537,0.7371933267909715,0.016013224038184545,0.7805691854759569,0.0214743994402802,0.7138370951913641,0.007591395331035801,
1370,0.7211972522080471,0.027058341529037005,0.7369970559371933,0.016639671204919698,0.7757605495583906,0.02313583014622794,0.7135426889106967,0.006170838046030408,
1371,0.7298331697742885,0.017715007583427873,0.7353287536800786,0.014787546822076982,0.7762512266928361,0.022794052304881126,0.7143277723258096,0.0088561445909154,
1372,0.7329735034347399,0.027602758610600752,0.736702649656526,0.015853048483853716,0.7766437684003925,0.023067879688857814,0.7143277723258097,0.008574363555957918,
1373,0.7618253189401374,0.02843489870161205,0.7360157016683022,0.014349265339693214,0.7757605495583906,0.020455999593401206,0.7143277723258097,0.008317809656689724,
1374,0.76153091265947,0.039795095389265026,0.7370951913640824,0.015427563305091936,0.7755642787046124,0.016834159252159635,0.7141315014720314,0.008048301689425982,
1375,0.770559371933268,0.03783066610784382,0.738567222767419,0.017968165205355557,0.774288518155054,0.017678001506037117,0.7149165848871443,0.008859406322506277,
1376,0.7710500490677135,0.0248857975693073,0.7396467124631992,0.017224374975651446,0.7737978410206084,0.01723108315777348,0.7152109911678115,0.009161876362695822,
1377,0.7551521099116781,0.019622177992977132,0.73846908734053,0.01701737346543135,0.7745829244357213,0.012442705288004287,0.7175662414131502,0.009333705799352035,
1378,0.7542688910696762,0.011675229106940504,0.7371933267909715,0.017866577971366048,0.774386653581943,0.015748825163286143,0.7155053974484789,0.007926524241926853,
1379,0.7328753680078508,0.022299858743608233,0.7350343473994112,0.02013331455649239,0.7717369970559372,0.016281019279599993,0.7153091265947007,0.0072739471875196944,
1380,0.7246319921491658,0.020560250214868108,0.7362119725220805,0.020987219542419305,0.771638861629048,0.017882741460065486,0.7128557409224731,0.006163029820650667,
1381,0.7260058881256133,0.020223042460191163,0.7368007850834151,0.021768817935268362,0.7718351324828263,0.016918046664973464,0.7125613346418057,0.006673209028459282,
1382,0.7273797841020608,0.028401009696290683,0.7354268891069676,0.021869893271339147,0.7716388616290482,0.01676536855677507,0.7111874386653582,0.006454596134408368,
1383,0.7240431795878313,0.014930136914972686,0.734838076545633,0.023055769359164695,0.77252208047105,0.017584050270508418,0.71099116781158,0.0066195964490834295,
1384,0.7348380765456329,0.021049076841149077,0.7365063788027477,0.022603126214486794,0.7702649656526006,0.018344763800664056,0.7111874386653582,0.0056083344699625285,
1385,0.7391560353287536,0.02218511893407843,0.7346418056918548,0.022956978796739434,0.7701668302257114,0.018613680423204982,0.7108930323846909,0.005775834727993006,
1386,0.741315014720314,0.022742025024676732,0.7344455348380765,0.02191608198839414,0.7699705593719333,0.0169845180817333,0.7095191364082434,0.005164944991929638,
1387,0.7398429833169775,0.025095437277086664,0.7306182531894013,0.015161844056564573,0.7672227674190383,0.012168792934249268,0.7088321884200196,0.005067058152473239,
1388,0.7281648675171737,0.02515982593270049,0.7306182531894013,0.012213820268280332,0.7668302257114818,0.010881090449014526,0.7074582924435722,0.003754882525948768,
1389,0.7251226692836114,0.026502743437027854,0.7318940137389598,0.01183579971982239,0.7682041216879294,0.010644866961027821,0.7058881256133465,0.004961422830133284,
1390,0.7218842001962709,0.017072179963087464,0.7317958783120707,0.014728816648094712,0.7697742885181551,0.00995191939869458,0.7057899901864573,0.005486814817858432,
1391,0.720215897939156,0.02166860448367688,0.7349362119725221,0.00987907462349118,0.7719332679097154,0.010885514915691495,0.7066732090284592,0.004469204136108228,
1392,0.7098135426889107,0.03154500674145336,0.7344455348380765,0.008112660524216036,0.7691854759568204,0.006070134286238319,0.7067713444553484,0.004556697454855308,
1393,0.7204121687929342,0.02040509049161306,0.7344455348380765,0.008381248075680537,0.7694798822374878,0.0037931595858857075,0.7066732090284593,0.004098255744420229,
1394,0.7259077526987242,0.019179388586734826,0.7359175662414131,0.008839817880187286,0.7685966633954857,0.0040652237835540695,0.7074582924435722,0.004062854081351212,
1395,0.7139352306182531,0.01628870723522848,0.7331697742885182,0.008613585184491337,0.7684003925417076,0.00624530032451317,0.7087340529931305,0.005659615644866035,
1396,0.7305201177625122,0.03305051989761221,0.7347399411187439,0.00874231892102849,0.7698724239450442,0.005472755051461702,0.7077526987242394,0.005019317704629801,
1397,0.7110893032384691,0.015264397049574262,0.7338567222767419,0.008725779234925195,0.7693817468105986,0.005896297894327696,0.7083415112855741,0.004261835279805383,
1398,0.7196270853778214,0.017341393523772664,0.7336604514229637,0.009751521383544381,0.7684985279685966,0.00693505779943268,0.7095191364082434,0.008367447987160832,
1399,0.7056918547595682,0.027595779757685148,0.7336604514229637,0.011387092996553718,0.7690873405299313,0.007268649337445027,0.7113837095191364,0.007944728026696412,
1400,0.7095191364082434,0.0275111953288381,0.7333660451422963,0.011929006005120901,0.7703631010794897,0.007720957119831577,0.7124631992149166,0.006720664835432353,
1401,0.7225711481844945,0.03051143895864349,0.7338567222767419,0.012204354635030832,0.7698724239450442,0.007838557624226044,0.712855740922473,0.00728056407889752,
1402,0.7288518155053975,0.025176279893914213,0.7330716388616291,0.0127198050999173,0.7693817468105986,0.007832412144940105,0.710107948969578,0.007648269977781638,
1403,0.741315014720314,0.021305560537396705,0.7360157016683022,0.009063591669494664,0.7671246319921492,0.007354266533933342,0.709126594700687,0.009541872628013134,
1404,0.7464180569185477,0.023407716570335923,0.7371933267909716,0.007548139165075334,0.7669283611383709,0.008487438002135288,0.7100098135426889,0.009534804947196157,
1405,0.7421000981354269,0.023745123362047784,0.7362119725220805,0.0068876809206542,0.7664376840039254,0.008384694548888646,0.7085377821393523,0.008080545181644312,
1406,0.7230618253189401,0.01376557075179507,0.7364082433758588,0.007685952600275274,0.7675171736997056,0.0072474192100634985,0.7121687929342493,0.004671493713606243,
1407,0.7289499509322865,0.02078664944555499,0.7351324828263003,0.008183576737738705,0.7649656526005888,0.007177987653742779,0.7108930323846909,0.003991108814065303,
1408,0.72747791952895,0.015013758171177987,0.7369970559371933,0.009940300107635403,0.7652600588812561,0.007242101953874417,0.7127576054955839,0.0033796222488169923,
1409,0.7190382728164868,0.0053715141053597695,0.7379784102060845,0.0084817626835454,0.7661432777232581,0.007039806254940516,0.7141315014720314,0.0025703240144668896,
1410,0.7157016683022571,0.00720209740212317,0.7382728164867517,0.008681519354110483,0.7682041216879294,0.00684560550602367,0.7160942100098135,0.0035464790970741226,
1411,0.7232580961727183,0.011072355413203805,0.7364082433758586,0.010850068664247505,0.7674190382728165,0.006494756470176363,0.7155053974484789,0.0035977041766090934,
1412,0.7178606476938175,0.014892677499583087,0.7348380765456329,0.011088000479287916,0.7650637880274779,0.008774207241317803,0.7140333660451423,0.004871314483215256,
1413,0.7359175662414131,0.005306577363923753,0.7392541707556428,0.012519865306235186,0.7683022571148184,0.01270995858245036,0.7141315014720314,0.0034361415897961856,
1414,0.7257114818449459,0.024255536135779517,0.7389597644749755,0.011089737457520428,0.7682041216879294,0.018096875192588114,0.7135426889106967,0.004236905425892627,
1415,0.7444553483807654,0.022303745203464658,0.7363101079489696,0.011183133651666897,0.7689892051030423,0.022684784558821176,0.7142296368989205,0.005281108556260535,
1416,0.7379784102060845,0.021656601070376754,0.7386653581943081,0.011417499173502639,0.7681059862610402,0.022972076004112357,0.7124631992149166,0.006648629906164599,
1417,0.7331697742885182,0.017382440925368614,0.739450441609421,0.014539285956848919,0.7677134445534838,0.030066298969062485,0.7124631992149166,0.0054903241337387046,
1418,0.7532875368007851,0.010702612043578523,0.7396467124631991,0.012093374826515572,0.7689892051030423,0.02903946507609206,0.711972522080471,0.0050708579716442805,
1419,0.748675171736997,0.026817020483035654,0.7421000981354269,0.012188562244053654,0.7712463199214916,0.027783593493395153,0.711972522080471,0.005302946451857229,
1420,0.7566241413150148,0.018833310884025352,0.7429833169774288,0.013708785032851799,0.770559371933268,0.028368777643507363,0.7113837095191364,0.005187271947557407,
1421,0.7631992149165849,0.02294690847363606,0.7461236506378802,0.011413280937435405,0.7729146221786065,0.02773155060221151,0.7135426889106967,0.007993068771068595,
1422,0.7452404317958783,0.0423729182132196,0.7494602551521099,0.012913667634619022,0.7717369970559372,0.024712597179313033,0.7130520117762512,0.0064680106195423226,
1423,0.7252208047105004,0.0128441242303014,0.7492639842983317,0.012366621395111566,0.7710500490677135,0.022580959594731716,0.711972522080471,0.0064501184397075485,
1424,0.7448478900883219,0.021734283209372034,0.7503434739941119,0.013524899069175112,0.7713444553483808,0.02211424741888619,0.7120706575073601,0.005387625998551839,
1425,0.7401373895976447,0.022355930893337084,0.7526005888125613,0.012414810285274563,0.7740922473012758,0.01747967992703809,0.7131501472031403,0.007854513367522565,
1426,0.7397448478900883,0.025959742049204787,0.7546614327772326,0.00986248834261128,0.777919528949951,0.01690836668190798,0.7123650637880274,0.0077545618312613905,
1427,0.7417075564278705,0.028551506999777196,0.755937193326791,0.008393878225846165,0.7819430814524043,0.014478218561862306,0.7102060843964672,0.008359387414738715,
1428,0.7311089303238469,0.02447096945006016,0.755152109911678,0.007097030316688726,0.7819430814524043,0.015032989328249279,0.709224730127576,0.008857231968240505,
1429,0.7327772325809617,0.043846443093476205,0.7554465161923455,0.010182466823283758,0.7808635917566241,0.015305980905269185,0.7104023552502453,0.011108826292871946,
1430,0.7163886162904809,0.02778636637630765,0.7530912659470068,0.009306840211602494,0.7794896957801767,0.012991736981622414,0.7101079489695781,0.011238113285085498,
1431,0.7143277723258097,0.026265484558161193,0.7537782139352306,0.010964850028234276,0.7795878312070658,0.014567079437688379,0.7105004906771344,0.010399577461620381,
1432,0.7221786064769382,0.02916521488063662,0.7526987242394505,0.01397870177081013,0.7791952894995093,0.013279141177653397,0.7089303238469087,0.009622277442006106,
1433,0.7275760549558391,0.020695642412454713,0.7526005888125613,0.013733350880891778,0.7801766437684003,0.015429435923088161,0.7080471050049068,0.01002231319465105,
1434,0.7289499509322865,0.015804374594070573,0.7497546614327772,0.014808372529883372,0.7819430814524043,0.013991097291836537,0.7089303238469087,0.010415308468240701,
1435,0.7275760549558391,0.015430684208832927,0.751324828263003,0.01533992021392619,0.78351324828263,0.014100117806211426,0.7083415112855741,0.009487214161811157,
1436,0.7306182531894014,0.02421579899222747,0.7490677134445535,0.013908251814914278,0.778900883218842,0.013922093629461564,0.708243375858685,0.011170208655648429,
1437,0.7167811579980373,0.022385635207988662,0.7490677134445535,0.013932465965787098,0.778900883218842,0.013194015268505057,0.7084396467124632,0.01217591358349868,
1438,0.7163886162904809,0.018169635817127563,0.7474975466143278,0.013522050522583024,0.7770363101079489,0.009563044329797704,0.7083415112855741,0.011191742023083744,
1439,0.7237487733071639,0.010292530404025044,0.750441609421001,0.006242215463705294,0.7801766437684003,0.00998862465161882,0.7069676153091267,0.009265356429379524,
1440,0.7236506378802747,0.007785547976564749,0.7500490677134446,0.005860254613084831,0.7812561334641805,0.01122954046113201,0.705397448478901,0.008954555226316298,
1441,0.7333660451422963,0.01874001265427671,0.7533856722276742,0.005521807613988299,0.7841020608439646,0.013982146073380775,0.7049067713444553,0.008986762098875837,
1442,0.728459273797841,0.0181924130906256,0.7562315996074582,0.005093597359121092,0.7861629048086359,0.014656058647767978,0.7038272816486751,0.009707969913261026,
1443,0.7545632973503434,0.019733275053597607,0.7515210991167811,0.007674667240831073,0.7832188420019627,0.010256912761887277,0.703631010794897,0.009700030455859899,
1444,0.7503434739941118,0.02381356784353168,0.7518155053974485,0.005972570777115973,0.7820412168792934,0.010048224326728325,0.7061825318940137,0.013617152453951502,
1445,0.7540726202158979,0.015226494995427093,0.7492639842983317,0.007582509822210749,0.779784102060844,0.009296486620443606,0.7051030421982336,0.012746277147490232,
1446,0.7617271835132483,0.03052090662230844,0.7499509322865554,0.006424685889433905,0.777919528949951,0.008846352180362662,0.7052993130520118,0.011835799719822387,
1447,0.7333660451422963,0.016891270826353274,0.7491658488714426,0.008828916633124616,0.7780176643768401,0.00912501173394177,0.7058881256133465,0.012661371775215872,
1448,0.7437684003925417,0.03439279209955348,0.7474975466143278,0.00919859325256171,0.7781157998037291,0.007710972043400668,0.7066732090284593,0.011336234801329647,
1449,0.7525024533856722,0.024636878886880858,0.7499509322865554,0.008048301689425972,0.7810598626104024,0.008472674266594456,0.7081452404317958,0.012461267265436681,
1450,0.7494602551521099,0.024310266727229916,0.7498527968596663,0.008839817880187274,0.7783120706575073,0.01447422695624625,0.7089303238469087,0.01254599161098872,
1451,0.7502453385672228,0.029858016098380864,0.7504416094210009,0.008725779234925185,0.7785083415112856,0.015058592666783737,0.7085377821393524,0.012486744930259057,
1452,0.7548577036310108,0.025385796964217743,0.7511285574092248,0.008991047631832274,0.7824337585868499,0.015131960955757716,0.7088321884200196,0.013935921695672747,
1453,0.7470068694798823,0.03309158025826931,0.7498527968596663,0.010725084272670656,0.78351324828263,0.012664413911678607,0.7094210009813542,0.012957593067181509,
1454,0.7456329735034347,0.029479202730029533,0.7480863591756625,0.012831371249209939,0.7842983316977429,0.011417499173502637,0.7079489695780177,0.0130575445562158,
1455,0.751324828263003,0.03208203055188881,0.7462217860647694,0.014796661675912542,0.7832188420019627,0.010438399234994898,0.7087340529931305,0.013117149876527916,
1456,0.7522080471050049,0.03723460362433602,0.7443572129538764,0.011722974020818799,0.7806673209028459,0.010826076836523346,0.7067713444553484,0.013407612408324665,
1457,0.7623159960745829,0.04299138214627315,0.7454367026496566,0.012826867169769971,0.7811579980372915,0.008204732076968983,0.7042198233562316,0.01263777038822787,
1458,0.7700686947988223,0.016911214310922885,0.7480863591756624,0.012164835216990307,0.7829244357212954,0.004204962764598342,0.70549558390579,0.01290546161178171,
1459,0.7581943081452405,0.019883990866714257,0.7505397448478901,0.011413280937435401,0.7853778213935231,0.005086028859607436,0.7069676153091267,0.013068603089002378,
1460,0.7562315996074583,0.03037033825978032,0.7500490677134446,0.010690006960664362,0.7853778213935231,0.006006337094445279,0.7077526987242395,0.013447060359537284,
1461,0.7875368007850834,0.03510999768400062,0.7508341511285574,0.012175913583498668,0.7867517173699705,0.00795805100400914,0.7077526987242394,0.010775251997103665,
1462,0.7583905789990186,0.033505165144199815,0.7484789008832189,0.011754150016296644,0.7866535819430814,0.008641491643867048,0.7076545632973503,0.00934813990509116,
1463,0.7512266928361139,0.03016766663187321,0.7492639842983317,0.011950783849555169,0.7872423945044161,0.00953783459455765,0.7077526987242394,0.009156619073938669,
1464,0.7314033366045143,0.02050678231121459,0.7474975466143278,0.010961336216245895,0.7845927379784102,0.007764490851757607,0.7088321884200196,0.008405343711624666,
1465,0.7317958783120706,0.015828730248208796,0.7489695780176644,0.011692538573979578,0.7860647693817469,0.008572116899675158,0.708341511285574,0.007829952602676628,
1466,0.725613346418057,0.015025940761863163,0.7481844946025515,0.00685123049095468,0.7857703631010795,0.009583164369565224,0.7086359175662414,0.00839846629846307,
1467,0.7321884200196271,0.020665373013880068,0.7500490677134446,0.008753328016085476,0.7863591756624142,0.008382397057531937,0.7095191364082434,0.0075315343883610945,
1468,0.7282630029440629,0.026026062868998924,0.750441609421001,0.008307382702676466,0.7875368007850834,0.01079935673777216,0.7109911678115799,0.009798811318050328,
1469,0.7467124631992149,0.03445993061757739,0.7506378802747792,0.007810248381186077,0.7870461236506379,0.011037509204319916,0.7119725220804711,0.010348519196438907,
1470,0.7296368989205103,0.021937164440169608,0.7505397448478901,0.01084651766802599,0.7863591756624142,0.014046056149373357,0.7105004906771344,0.015316673613445868,
1471,0.7253189401373896,0.019903354937005784,0.7519136408243375,0.011320082071896416,0.7845927379784102,0.013199123712341448,0.7103042198233562,0.012009466960375546,
1472,0.7322865554465162,0.02352304340188991,0.7504416094210009,0.011896669252751114,0.784396467124632,0.01194514155423194,0.7100098135426889,0.012331527648635753,
1473,0.7359175662414131,0.02189190005232155,0.7535819430814523,0.011143449491340626,0.7860647693817469,0.012922613716491877,0.7106967615309127,0.013061969092816357,
1474,0.7419038272816487,0.024195905947719632,0.7568204121687929,0.011230398038013725,0.7874386653581943,0.013641883311878425,0.7090284592737979,0.011202063336703446,
1475,0.7399411187438666,0.01724225766164434,0.7550539744847891,0.011534148586519504,0.7828263002944063,0.015703508233709123,0.7080471050049068,0.011594940520307706,
1476,0.7444553483807654,0.019246556501874415,0.7536800785083415,0.010790435334566018,0.7841020608439647,0.015382552083548337,0.7087340529931305,0.011328586379362831,
1477,0.741216879293425,0.022254466562077628,0.7549558390578999,0.010590444994271813,0.7821393523061826,0.01632414318842707,0.7108930323846908,0.01139554729499101,
1478,0.7378802747791953,0.02107376892161804,0.7532875368007851,0.009766324086064548,0.7820412168792934,0.01615930253316388,0.7101079489695781,0.011293678022230262,
1479,0.7336604514229637,0.025951950286188536,0.7526987242394505,0.010574063785712247,0.7810598626104024,0.016000589379539795,0.709224730127576,0.01190476167546281,
1480,0.7219823356231599,0.022856497256421977,0.7503434739941118,0.009786026192202488,0.7823356231599607,0.015474933116438555,0.7083415112855741,0.013880526776250577,
1481,0.7169774288518156,0.017142548503496245,0.7479882237487733,0.012113267222146788,0.7821393523061826,0.01535121664240351,0.7083415112855741,0.014968789387960379,
1482,0.7173699705593719,0.017913411908309546,0.753189401373896,0.009252875027535357,0.7864573110893033,0.015994569367520584,0.7114818449460255,0.013895782393038554,
1483,0.7267909715407261,0.023244634887404036,0.7520117762512267,0.008507837802431107,0.7829244357212954,0.01704734111922156,0.71099116781158,0.014146486439483725,
1484,0.7319921491658489,0.03014115851652119,0.7506378802747792,0.009213239037514103,0.7823356231599607,0.017968701176517228,0.7100098135426889,0.015451266363810869,
1485,0.7181550539744848,0.02840440041629133,0.7507360157016683,0.006749263538390338,0.7808635917566241,0.01772587702093566,0.7093228655544652,0.015371905200550564,
1486,0.7026496565260059,0.017141424880874934,0.7488714425907752,0.006823059193628539,0.7772325809617272,0.013992473894121745,0.7105004906771345,0.013315353792412757,
1487,0.7134445534838076,0.022794052304881133,0.7497546614327772,0.0066775371290300305,0.7794896957801767,0.016510684064419613,0.7113837095191364,0.015858514947737358,
1488,0.7060843964671246,0.015326102160730567,0.7473994111874387,0.008230514758100778,0.7762512266928361,0.017183510446014353,0.7101079489695781,0.015368145716077298,
1489,0.7233562315996075,0.024062998780945054,0.748675171736997,0.008585588018881023,0.7793915603532875,0.016106173298471943,0.7094210009813542,0.01624845306364668,
1490,0.7266928361138371,0.014217788034878888,0.7484789008832189,0.008399612925036562,0.7777232580961727,0.01489914273865454,0.7072620215897939,0.012322152436194373,
1491,0.7248282630029441,0.010299078113400724,0.7494602551521099,0.008986762098875833,0.7768400392541708,0.015048356558766494,0.7051030421982336,0.013622809179693041,
1492,0.7410206084396467,0.009937393162081894,0.7525024533856722,0.005353555131299655,0.7777232580961727,0.014762778136323297,0.7057899901864573,0.014571045607232594,
1493,0.7503434739941118,0.01718463131685774,0.7564278704612365,0.00577750187616684,0.7814524043179588,0.019103920486585005,0.7078508341511286,0.016979414134549297,
1494,0.7472031403336604,0.017509406359121796,0.7518155053974485,0.006139545562165676,0.7792934249263984,0.018363128770525563,0.7060843964671246,0.01720031583922014,
1495,0.7366045142296369,0.027003117821442196,0.7516192345436703,0.004720711862926671,0.7770363101079489,0.017595000608019187,0.706476938174681,0.01663793480080294,
1496,0.7612365063788027,0.05504566470831996,0.7470068694798823,0.004088845271049991,0.7737978410206084,0.013777459026650741,0.7057899901864573,0.013190365168767594,
1497,0.7401373895976447,0.029079565469796172,0.7474975466143278,0.004065223783554074,0.7749754661432777,0.013429143837657863,0.706378802747792,0.012326059641301351,
1498,0.7286555446516192,0.028920828318530663,0.7470068694798823,0.0057104363203046675,0.774288518155054,0.015802546406754808,0.705397448478901,0.012345577118201207,
1499,0.7100098135426889,0.023349220874070684,0.7456329735034347,0.002786078423273491,0.7753680078508342,0.01718743317416636,0.7053974484789008,0.011597432002022588,
1500,0.7142296368989205,0.01161817357169676,0.7455348380765456,0.004041464235912469,0.7776251226692836,0.01816804563939062,0.7050049067713444,0.012132333236919,
1501,0.7213935230618254,0.01732694837880543,0.745829244357213,0.0042209643116009,0.7778213935230618,0.018890496148718454,0.7032384690873406,0.012140268572476631,
1502,0.7418056918547595,0.043921935278546334,0.7467124631992149,0.0036243739573345174,0.7776251226692836,0.018946492244927615,0.7021589793915604,0.011845559864185605,
1503,0.7194308145240431,0.021178616458274138,0.7464180569185476,0.0026947066178108,0.7765456329735034,0.01912407443299201,0.7026496565260059,0.01230416331199803,
1504,0.7100098135426889,0.017951005678743037,0.7446516192345436,0.0038710663244977423,0.7738959764474975,0.021126257733546115,0.7016683022571149,0.012087002345595418,
1505,0.7013738959764475,0.019818983378788773,0.7444553483807654,0.006497721435621923,0.7717369970559372,0.020576637923595154,0.7032384690873406,0.012183820535162261,
1506,0.7105986261040236,0.02550464037094449,0.7457311089303238,0.005891395886085819,0.7748773307163886,0.02004318496932667,0.7045142296368989,0.012465130864966919,
1507,0.7122669283611384,0.02531361439906238,0.7445534838076545,0.007674667240831069,0.7747791952894996,0.01870246005820859,0.7062806673209028,0.01470263904516245,
1508,0.7176643768400393,0.03547103613444158,0.7448478900883219,0.007826261839990929,0.7738959764474975,0.021187709115595962,0.70549558390579,0.014096702328166465,
1509,0.7330716388616291,0.033058677786249394,0.7433758586849853,0.010371758657990456,0.7766437684003925,0.02179932227974849,0.7045142296368989,0.013659520796698625,
1510,0.7378802747791953,0.012375962920851379,0.7447497546614328,0.006139545562165681,0.7794896957801767,0.020450349284962678,0.7054955839057899,0.016477987296083237,
1511,0.7194308145240431,0.025946383308593897,0.7447497546614328,0.0062791337676335246,0.7772325809617272,0.018531752245856865,0.7041216879293425,0.016397722138728497,
1512,0.7002944062806674,0.01744879902476097,0.7451422963689892,0.006462052064044875,0.776153091265947,0.012890528186724664,0.7068694798822375,0.01640829033054121,
1513,0.7012757605495584,0.018811309643972894,0.7432777232580962,0.00903379114650838,0.7740922473012758,0.010987662415920238,0.7067713444553484,0.018704004801136886,
1514,0.7126594700686948,0.019983515314778502,0.7436702649656526,0.009451618549821005,0.774386653581943,0.011745133896272568,0.7079489695780177,0.016663961864356654,
1515,0.7118743866535819,0.024591492652955245,0.7450441609421001,0.0107035118386151,0.7767419038272816,0.011163309205542588,0.7085377821393524,0.014432915723844504,
1516,0.7148184494602552,0.020681677425768735,0.7461236506378802,0.011070615707731005,0.7803729146221786,0.00928715851958468,0.7083415112855741,0.014741888017944647,
1517,0.7326790971540726,0.024987754148826476,0.7464180569185477,0.010057804102311248,0.7789990186457311,0.008155284252921191,0.7085377821393524,0.015395068401390934,
1518,0.716584887144259,0.03428650146047263,0.7450441609421001,0.01095254675431105,0.7786064769381746,0.011567498803836836,0.7056918547595682,0.014606692671005603,
1519,0.7140333660451423,0.03816875210964762,0.7423945044160942,0.010879320158520583,0.774386653581943,0.007346405209897119,0.7061825318940138,0.011683474908594824,
1520,0.7157998037291462,0.049090671763455426,0.7416094210009814,0.010748405550612804,0.7728164867517173,0.006427683177159106,0.70549558390579,0.013567555500997898,
1521,0.7114818449460255,0.03706999990973589,0.73954857703631,0.009592204618871367,0.7741903827281649,0.006549391055334082,0.7061825318940137,0.013924860341259438,
1522,0.7264965652600589,0.029117626228362514,0.7399411187438666,0.0119185061839952,0.7804710500490677,0.010025195516484498,0.7077526987242395,0.01590460127677639,
1523,0.7187438665358195,0.028004556536034182,0.7409224730127576,0.010583167587472355,0.780667320902846,0.00977913497024778,0.7076545632973503,0.015424441769883024,
1524,0.7180569185475957,0.025525777233933747,0.7411187438665358,0.008107910722565195,0.7805691854759569,0.009632280851966149,0.707360157016683,0.015868228456004527,
1525,0.716584887144259,0.024878056559548875,0.7411187438665359,0.007792966318387364,0.7796859666339548,0.008378949639307772,0.7067713444553484,0.016776853260517303,
1526,0.7219823356231599,0.022113376419164756,0.7419038272816486,0.008074583878596352,0.7788027477919529,0.009139775428361172,0.706476938174681,0.016357736240247025,
1527,0.7212953876349362,0.024758539374961457,0.739450441609421,0.010852731148929741,0.7774288518155055,0.009266395787331004,0.7051030421982336,0.016778001298515068,
1528,0.725613346418057,0.028771258698018966,0.7372914622178607,0.011061913076319417,0.7779195289499509,0.009608255171186898,0.7058881256133465,0.016133058262504798,
1529,0.7075564278704612,0.028955771940187912,0.7372914622178606,0.009962558510862,0.7787046123650638,0.010967484648438473,0.7042198233562316,0.013313183813237777,
1530,0.7061825318940137,0.02682240676091305,0.7379784102060845,0.010301883000597223,0.7785083415112856,0.010163533250147117,0.7045142296368989,0.013363724852246682,
1531,0.7417075564278705,0.057254768190750725,0.742296368989205,0.011433514277480067,0.781648675171737,0.008198861069364249,0.7053974484789008,0.014682975215251597,
1532,0.7252208047105004,0.0211390178886536,0.7405299313052012,0.011907997104704625,0.7810598626104024,0.007962890196310418,0.7045142296368989,0.014864844929351518,
1533,0.7263002944062806,0.027781860301033176,0.7380765456329735,0.011716400082816434,0.7789990186457311,0.005710436320304674,0.7032384690873406,0.013980079593668034,
1534,0.7291462217860647,0.023729706293295193,0.7383709519136408,0.010639437291222362,0.7778213935230618,0.009632280851966152,0.7038272816486751,0.013582453602980146,
1535,0.7234543670264966,0.028013496318819112,0.741315014720314,0.010014622947445671,0.7804710500490677,0.0038335672197496768,0.7039254170755642,0.014076876213574965,
1536,0.7272816486751718,0.032444706039943504,0.7425907752698724,0.009240376766503123,0.7786064769381746,0.004382161641170968,0.7038272816486751,0.011493162686521964,
1537,0.7186457311089304,0.030646862656008304,0.7421000981354269,0.009477057629446806,0.7762512266928361,0.0031495204192112255,0.7040235525024534,0.010801140134157497,
1538,0.7117762512266929,0.030163835573805583,0.7400392541707557,0.00803512835739302,0.7711481844946025,0.005398340545426921,0.7052993130520118,0.007643231591215209,
1539,0.7029440628066732,0.007399957810209559,0.7353287536800786,0.010517444330966694,0.7699705593719333,0.004659107937377517,0.7047105004906772,0.008076968927792832,
1540,0.7118743866535819,0.008415649293235851,0.7353287536800786,0.01070800967965012,0.771540726202159,0.006789099335202341,0.7049067713444553,0.007128172638796806,
1541,0.7301275760549558,0.031229585569205433,0.739450441609421,0.012970964433189056,0.7719332679097154,0.008094834397370475,0.7069676153091267,0.005598021863376502,
1542,0.7215897939156035,0.013550509041956482,0.7392541707556428,0.009492288352772328,0.7728164867517173,0.00949938766659867,0.7041216879293425,0.003385316645860705,
1543,0.7536800785083415,0.023398663429963433,0.7421000981354269,0.00909329453080304,0.7755642787046123,0.009276782962195461,0.7034347399411187,0.0030023667400938987,
1544,0.7462217860647693,0.025555565581573465,0.7446516192345436,0.009967390716855444,0.7738959764474975,0.011867490840299097,0.702747791952895,0.0061395455621656774,
1545,0.7353287536800786,0.01713187111317133,0.7470068694798823,0.009568078306210872,0.7754661432777232,0.009188117684589148,0.7052993130520118,0.006602115089913314,
1546,0.7360157016683022,0.013874975120483572,0.7472031403336604,0.01012936363559307,0.7756624141315015,0.008980329964854445,0.7057899901864573,0.006349293864424649,
1547,0.7512266928361139,0.019656503958475804,0.7484789008832189,0.010425474706354711,0.7766437684003925,0.010086488838099787,0.7088321884200196,0.00952267671890733,
1548,0.7487733071638862,0.025949352511934694,0.7526005888125613,0.01090319482813043,0.7781157998037291,0.00790218729703529,0.709224730127576,0.011413280937435412,
1549,0.7571148184494603,0.013672205697246802,0.7516192345436703,0.010589535591926378,0.7785083415112856,0.006226768235217004,0.7088321884200196,0.011383709519136403,
1550,0.7369970559371933,0.017256215615570766,0.7497546614327772,0.01058316758747235,0.783415112855741,0.008949176145380176,0.7087340529931305,0.011754150016296636,
1551,0.7356231599607458,0.011542495174619916,0.7482826300294406,0.009685126430991418,0.7804710500490677,0.00711464924843645,0.7067713444553484,0.006394635743923426,
1552,0.7190382728164868,0.020858338126411486,0.747693817468106,0.008724675474344605,0.7818449460255152,0.008249215184952903,0.706378802747792,0.002570324014466883,
1553,0.7108930323846908,0.024160854407843477,0.7456329735034347,0.01122610949849123,0.7818449460255152,0.007107877904703368,0.7085377821393523,0.004128691652200722,
1554,0.7099116781157998,0.0244402532342058,0.745829244357213,0.009438363131340215,0.7823356231599607,0.0076053372993121005,0.7090284592737979,0.004817639924880693,
1555,0.7038272816486751,0.02791707114434636,0.745829244357213,0.012146613108353911,0.7827281648675172,0.008964229438013147,0.7068694798822375,0.002625925055988143,
1556,0.7009813542688911,0.025693121717415737,0.7443572129538764,0.015538281423903708,0.781746810598626,0.0087796935216271,0.7067713444553484,0.0018254244590518367,
1557,0.6873405299313052,0.018493776770802047,0.744946025515211,0.015748825163286136,0.7810598626104024,0.008697035933701488,0.7067713444553484,0.0016596206599889837,
1558,0.7015701668302257,0.015029145065476215,0.7461236506378802,0.015592728065425731,0.7810598626104024,0.011454552668431702,0.7086359175662414,0.003664014661941997,
1559,0.7148184494602552,0.02335004577456286,0.7465161923454368,0.014852530202536551,0.7794896957801767,0.010881975486264267,0.7077526987242394,0.0031890239076098033,
1560,0.7029440628066732,0.019823842044591665,0.7454367026496566,0.015045156346800237,0.7770363101079489,0.011843933731998078,0.7052993130520118,0.004773458884009935,
1561,0.7065750736015701,0.020352161361401392,0.7430814524043179,0.014331132734028485,0.7757605495583906,0.012405498012216276,0.7031403336604515,0.0052756349580826796,
1562,0.7024533856722277,0.018147360648814607,0.7419038272816487,0.014452919774642093,0.7747791952894996,0.011768070432911696,0.7032384690873406,0.007004147548598807,
1563,0.709224730127576,0.01876055754084371,0.7386653581943081,0.015255561659629305,0.7726202158979392,0.01370948752510329,0.7057899901864573,0.007301697836207366,
1564,0.718253189401374,0.023976796463813916,0.7379784102060845,0.010343865038705668,0.7781157998037291,0.012012674188890559,0.7058881256133465,0.008060258762858137,
1565,0.7179587831207066,0.022756841642982265,0.7392541707556428,0.010177736732062148,0.7783120706575074,0.01109581474002165,0.7072620215897939,0.004932220558637511,
1566,0.7163886162904809,0.025042807313423482,0.7392541707556428,0.011230398038013718,0.7785083415112856,0.008824552363637425,0.7065750736015701,0.005118117688088438,
1567,0.7015701668302257,0.01062131834535737,0.7419038272816487,0.008967451855984812,0.778900883218842,0.008155284252921184,0.7039254170755642,0.0020015778267292693,
1568,0.7033366045142296,0.011476391682860628,0.7439646712463199,0.009617271835132475,0.7792934249263984,0.01026629780618019,0.7038272816486751,0.0021634354941166504,
1569,0.6995093228655545,0.023621097363423573,0.7391560353287537,0.00913028722246359,0.7759568204121687,0.01136253995880946,0.7022571148184494,0.0030469430218370928,
1570,0.7021589793915604,0.026071537482774555,0.7386653581943081,0.00712817263879682,0.7755642787046124,0.010471560488003344,0.7035328753680079,0.004949762595846321,
1571,0.6994111874386654,0.026256683189208988,0.7366045142296369,0.006092305474060363,0.7726202158979392,0.009909248723347855,0.702747791952895,0.005315643793503771,
1572,0.7098135426889107,0.025302198327887947,0.7368007850834151,0.005290218634717784,0.7723258096172718,0.01100255263448398,0.7033366045142296,0.005744066978081206,
1573,0.7186457311089303,0.02714575625786241,0.7352306182531894,0.006379557591028463,0.7710500490677135,0.008889791440740546,0.7019627085377821,0.005000093897097939,
1574,0.7306182531894013,0.029103400640504255,0.7362119725220805,0.006528772278107895,0.7703631010794897,0.010174897621848736,0.7010794896957802,0.005440987743132145,
1575,0.7251226692836114,0.015745767317080724,0.7362119725220805,0.00925599695587957,0.7722276741903827,0.007968935054234266,0.7015701668302257,0.006415685624604954,
1576,0.7313052011776251,0.019121556351367218,0.7356231599607458,0.011203782631216954,0.7719332679097154,0.00887786683250139,0.7023552502453386,0.006929500861201069,
1577,0.745829244357213,0.017964412959481868,0.7344455348380766,0.00949634575340763,0.7704612365063788,0.00711329549535628,0.7017664376840039,0.005809086785848375,
1578,0.7421000981354269,0.0295460982876347,0.7334641805691855,0.010072156681703788,0.7716388616290482,0.006085979090761006,0.7010794896957802,0.005717178278166632,
1579,0.7433758586849852,0.03243372147055521,0.7309126594700687,0.011721330881975384,0.7720314033366045,0.00980175936344163,0.700883218842002,0.0047329364285721405,
1580,0.7365063788027478,0.018653477033702147,0.7306182531894014,0.011072355413203793,0.7749754661432777,0.0096132654730194,0.7012757605495583,0.0063020978834160205,
1581,0.7296368989205103,0.012731157003202933,0.7261040235525025,0.008861580143253634,0.7756624141315015,0.011357453392878754,0.6998037291462218,0.006370493569035322,
1582,0.7368989205103041,0.02215644980437506,0.7278704612365063,0.007958051004009146,0.7789990186457312,0.008462438130445579,0.7016683022571149,0.006167715942088577,
1583,0.7404317958783121,0.022046642934478607,0.7287536800785084,0.008230514758100795,0.7789990186457312,0.010034797276674551,0.7022571148184494,0.006629772621807491,
1584,0.7276741903827282,0.02228560259208113,0.7267909715407261,0.0107340599912662,0.7757605495583906,0.013498527076780679,0.699018645731109,0.007516174343029095,
1585,0.7330716388616291,0.023035710685584902,0.7270853778213936,0.01043378516977587,0.7756624141315015,0.01616526119796803,0.6988223748773308,0.008029133334281754,
1586,0.7369970559371933,0.017428365552102323,0.7273797841020608,0.009344018150082564,0.7741903827281649,0.0173158285288738,0.6999018645731109,0.010676485000164205,
1587,0.7311089303238469,0.01791341190830954,0.7307163886162905,0.011008678047010919,0.7758586849852797,0.01965503407520605,0.6987242394504416,0.006670322067896545,
1588,0.729440628066732,0.01981412352158157,0.7276741903827282,0.012540617115391475,0.7735034347399411,0.019971463547658483,0.6971540726202159,0.008904945120334176,
1589,0.7356231599607459,0.028628645608188147,0.7278704612365063,0.011294530729243624,0.7749754661432777,0.017496200846822168,0.6982335623159961,0.009366665357401391,
1590,0.7263984298331697,0.023224324661261318,0.7289499509322865,0.009172381900332026,0.776153091265947,0.016448738830950223,0.6981354268891069,0.009726800151806766,
1591,0.7371933267909715,0.03268012859123098,0.7300294406280667,0.010991167811579987,0.7764474975466144,0.016004200299820366,0.6980372914622178,0.00768093893203121,
1592,0.7327772325809617,0.015182790662071613,0.7286555446516192,0.01152412470114988,0.7767419038272816,0.015866407626173216,0.6989205103042198,0.008060258762858126,
1593,0.7356231599607458,0.01432373879530437,0.7300294406280667,0.013694727620384171,0.7765456329735034,0.016626933363653153,0.699018645731109,0.006998645467978582,
1594,0.7315996074582924,0.010343865038705697,0.7303238469087341,0.013677839654711525,0.7778213935230618,0.017029819270633448,0.7015701668302257,0.005825641640689235,
1595,0.7296368989205103,0.013318969638723093,0.729342492639843,0.014141720217651988,0.7754661432777232,0.0172829832877341,0.7021589793915604,0.005118117688088439,
1596,0.7267909715407261,0.020623388194980854,0.7291462217860648,0.014578974709365169,0.7767419038272816,0.019776175647855217,0.7021589793915604,0.006237585311902136,
1597,0.7326790971540726,0.03178497250543462,0.7287536800785084,0.012572829627563913,0.776153091265947,0.020478114957051995,0.7015701668302257,0.006893271571672608,
1598,0.7526987242394504,0.03579858777612345,0.7291462217860647,0.015674043412379032,0.7782139352306182,0.02109112750126385,0.7011776251226693,0.005755791285030504,
1599,0.7382728164867517,0.036005940282589036,0.7317958783120706,0.018857840088604423,0.781746810598626,0.022623142741383807,0.703631010794897,0.0057974702601538445,
1600,0.7383709519136408,0.02056961621854945,0.7323846908734053,0.018745150986926324,0.7838076545632974,0.023508709695481956,0.7039254170755642,0.005362542136335324,
1601,0.740333660451423,0.016995854698989215,0.7344455348380765,0.018189236578697778,0.782531894013739,0.021499050982354648,0.7028459273797841,0.005226114604786793,
1602,0.7330716388616291,0.02654195944317669,0.7351324828263003,0.0175286465646839,0.784396467124632,0.023182820008996515,0.7020608439646713,0.0053697209108162685,
1603,0.7333660451422964,0.028143830640704002,0.7354268891069676,0.01604566747736747,0.78351324828263,0.022454363573892886,0.7026496565260059,0.004443270430881949,
1604,0.7196270853778214,0.024656416152553606,0.73297350343474,0.01743775687770853,0.7826300294406281,0.021805064697648053,0.7020608439646712,0.003742036499497079,
1605,0.7250245338567223,0.03256351732769257,0.7324828263002944,0.01725175029899566,0.780765456329735,0.019578939968093057,0.7017664376840039,0.006170838046030402,
1606,0.7150147203140333,0.03834119856710793,0.7322865554465162,0.01639067289194344,0.7798822374877331,0.019809262472093143,0.7,0.005710436320304678,
1607,0.7282630029440628,0.038307274189369155,0.7324828263002944,0.015229657102701744,0.7818449460255152,0.019714232435073458,0.7002944062806673,0.00566641806997137,
1608,0.7114818449460255,0.023628027420009055,0.7295387634936212,0.008818001909415216,0.7827281648675172,0.01802435515820743,0.6993130520117763,0.002470986911092077,
1609,0.7163886162904809,0.022630803956762386,0.7300294406280667,0.008300424123175857,0.78351324828263,0.019492670252442175,0.6992149165848871,0.0023223080600979734,
1610,0.7028459273797841,0.015052195915011826,0.7292443572129539,0.009028459273797846,0.7847890088321884,0.020244460894962308,0.6980372914622179,0.0032040878738595823,
1611,0.6934249263984298,0.018680304705650998,0.7289499509322865,0.008272531272112893,0.7839057899901865,0.01879645705777571,0.6964671246319921,0.004017564178696504,
1612,0.7057899901864573,0.02899665233965479,0.7285574092247301,0.009516606808557933,0.7860647693817469,0.019210495471234008,0.6985279685966634,0.005530521218294549,
1613,0.7100098135426889,0.03513330518058825,0.7292443572129539,0.00849537707863755,0.7830225711481845,0.017251750298995668,0.6982335623159961,0.00876102615138985,
1614,0.7099116781157998,0.02744530519242695,0.7314033366045143,0.008137551498185618,0.7838076545632974,0.01947091944704979,0.6989205103042198,0.009502428606013887,
1615,0.7057899901864573,0.015016965074299157,0.7330716388616291,0.009595216142555691,0.7882237487733071,0.023637400144965022,0.701864573110893,0.011183133651666897,
1616,0.7140333660451422,0.017237788729369027,0.7336604514229637,0.01124667957437346,0.7886162904808636,0.023833780011562517,0.7015701668302257,0.012016682020780297,
1617,0.7127576054955839,0.020334645570841095,0.7328753680078508,0.010662945892126154,0.7872423945044161,0.025013178358369567,0.701864573110893,0.010970118635903522,
1618,0.7184494602551521,0.027341593690184563,0.7330716388616291,0.010329889983859291,0.7869479882237488,0.02470869984654749,0.7025515210991168,0.011126151360000048,
1619,0.7253189401373896,0.025801220289515932,0.7326790971540726,0.011285147408412202,0.7871442590775269,0.023362415786789326,0.7038272816486753,0.013507798779033525,
1620,0.7207065750736016,0.026420856473326246,0.7342492639842984,0.01217274936473852,0.7865554465161924,0.02594192886637814,0.7065750736015701,0.015600137884344896,
1621,0.7255152109911678,0.030075906759692062,0.7340529931305201,0.010569508944326804,0.7858684985279686,0.02590775269872424,0.7078508341511286,0.016088225029498065,
1622,0.7328753680078508,0.01689982091590128,0.7352306182531894,0.009628280735160769,0.7863591756624142,0.025887299744799093,0.7074582924435722,0.01578242236936183,
1623,0.7407262021589794,0.010173004441513842,0.7347399411187439,0.007548139165075322,0.7863591756624142,0.025685624016276335,0.7101079489695781,0.01498743568252208,
1624,0.7327772325809617,0.008456746034469286,0.7350343473994112,0.004464892312493563,0.7829244357212954,0.023726865214307252,0.7090284592737979,0.01563097432061237,
1625,0.723846908734053,0.01693340938224781,0.7375858684985279,0.005563508452623491,0.7836113837095191,0.023713466971432007,0.709126594700687,0.01742670773398242,
1626,0.7171736997055937,0.027415813733822656,0.7361138370951914,0.007113295495356279,0.785279685966634,0.0214164690442179,0.7090284592737979,0.01745597267466862,
1627,0.7210009813542689,0.0230703844806225,0.7354268891069676,0.007469904704213977,0.7850834151128557,0.018161683536135176,0.7085377821393524,0.017527547693318688,
1628,0.7099116781157998,0.011365929738108854,0.7351324828263003,0.007431126601626118,0.7819430814524043,0.01477451584772546,0.7075564278704612,0.017527547693318688,
1629,0.7065750736015701,0.0055252947047141265,0.7331697742885182,0.005915865308381373,0.7762512266928361,0.015088621074608498,0.7079489695780177,0.015828121813611953,
1630,0.7171736997055937,0.01800350507630009,0.7362119725220805,0.007939877764933765,0.7768400392541708,0.015461858599592643,0.7098135426889107,0.01181136407393766,
1631,0.7110893032384691,0.014656058647767988,0.7366045142296369,0.00788388528690675,0.7768400392541708,0.015782422369361827,0.7088321884200196,0.012353375474811214,
1632,0.7106967615309127,0.01178279177217164,0.7361138370951914,0.005708749586751314,0.7770363101079489,0.014531335198348675,0.7088321884200196,0.012180658370422998,
1633,0.7241413150147203,0.012998406822216648,0.7357212953876349,0.0052353203801174236,0.7768400392541708,0.014394162396553533,0.709224730127576,0.011031399800900007,
1634,0.7184494602551521,0.010157846296470404,0.7334641805691855,0.006475451103561779,0.7758586849852797,0.016956143378364506,0.7076545632973503,0.009265356429379533,
1635,0.7314033366045143,0.032719887782238555,0.7332679097154073,0.006543506605758461,0.7744847890088322,0.018554084985111553,0.7086359175662414,0.007553240983275314,
1636,0.7140333660451423,0.008948099941161821,0.7365063788027478,0.0062607018283558635,0.7744847890088322,0.01905596943678615,0.7112855740922472,0.007586319171771422,
1637,0.718351324828263,0.018735900973539544,0.7370951913640824,0.009805688711911119,0.7750736015701668,0.019855394392212726,0.7090284592737979,0.006648629906164588,
1638,0.7206084396467125,0.01775302149951962,0.7386653581943081,0.007228791701944219,0.7753680078508342,0.01732138934616891,0.7078508341511285,0.005925624784867713,
1639,0.7166830225711481,0.020386675406600316,0.7360157016683022,0.013861086253018198,0.7735034347399411,0.018426478075028205,0.7088321884200196,0.004216398637672393,
1640,0.7053974484789008,0.025136082655705532,0.7349362119725221,0.014685598580506639,0.7726202158979392,0.018763124069925426,0.7086359175662414,0.005065157173921062,
1641,0.7051030421982335,0.025462314006405876,0.7344455348380765,0.01684216653116135,0.7727183513248282,0.018900689596551102,0.7060843964671246,0.008588952497366475,
1642,0.7108930323846909,0.03015074245252844,0.7334641805691855,0.015982522540950766,0.7733071638861629,0.017491796793930852,0.7060843964671246,0.00756979814550613,
1643,0.71648675171737,0.025225577382796842,0.7355250245338567,0.01712456169442114,0.7748773307163886,0.013859001722402139,0.7072620215897939,0.009087997568431979,
1644,0.7108930323846909,0.021171794402609308,0.7372914622178606,0.01772859333905097,0.7730127576054956,0.011027033868959948,0.7077526987242394,0.009313046841309769,
1645,0.7343473994111874,0.029497165209886832,0.7372914622178607,0.016375977215120754,0.7741903827281649,0.011765615085574837,0.7074582924435722,0.009771253336913944,
1646,0.7428851815505397,0.040917883688693577,0.7388616290480864,0.018008318776292147,0.7745829244357213,0.012958336282821645,0.708243375858685,0.011526631489716214,
1647,0.7354268891069676,0.03248178859793629,0.7377821393523062,0.017418969163223833,0.7752698724239451,0.0157414853344752,0.7076545632973503,0.01053939762185189,
1648,0.7354268891069676,0.03712762937275383,0.7363101079489696,0.019294533036222986,0.7759568204121687,0.016246082065083975,0.7065750736015701,0.010628569630274625,
1649,0.7334641805691855,0.03285177774745072,0.733954857703631,0.018589865174126988,0.7778213935230618,0.014229298496872904,0.7062806673209029,0.009618273164911352,
1650,0.7276741903827282,0.01988544382606634,0.7323846908734053,0.017418969163223833,0.7766437684003925,0.01550229158592977,0.7068694798822375,0.00975744515935662,
1651,0.7427870461236507,0.01596443525626125,0.7327772325809617,0.018747719625137677,0.7755642787046124,0.014491515973337034,0.7066732090284593,0.00941997868185786,
1652,0.7465161923454366,0.0220414003909039,0.7333660451422964,0.019908676754437197,0.7759568204121687,0.016025247785214428,0.707360157016683,0.010824297548675598,
1653,0.7448478900883219,0.02229640354390611,0.7344455348380765,0.019752786874306982,0.7762512266928361,0.016315291415599925,0.7085377821393524,0.011046231062025673,
1654,0.7262021589793916,0.02618028071472946,0.7368007850834151,0.018136743810224506,0.7785083415112856,0.013649646612976567,0.709224730127576,0.010815396718662272,
1655,0.7286555446516192,0.027158879660252357,0.7401373895976447,0.01906354867373987,0.7801766437684003,0.014529346828908139,0.7105986261040236,0.009001752538150045,
1656,0.7135426889106968,0.034317104261830225,0.7391560353287536,0.019351848344495742,0.7813542688910696,0.014052910893888246,0.7106967615309127,0.009177630159558924,
1657,0.7069676153091266,0.02424441630069709,0.733954857703631,0.017733481663160074,0.7789990186457311,0.01351492652939978,0.7072620215897939,0.009477057629446813,
1658,0.7067713444553484,0.021427708100085725,0.7343473994111874,0.018740012654276696,0.7778213935230618,0.013016916225296356,0.7079489695780177,0.008148195782000812,
1659,0.7094210009813543,0.0168849980090309,0.7338567222767419,0.01642588887372536,0.7791952894995093,0.010094124334150181,0.7056918547595682,0.01037825638186638,
1660,0.7067713444553484,0.018290084800348168,0.7345436702649657,0.014436251657258708,0.7824337585868498,0.0086202909738951,0.70549558390579,0.010498197542937257,
1661,0.7089303238469087,0.020903997719905913,0.7325809617271835,0.01430220742079426,0.7797841020608439,0.005251850111976312,0.7055937193326791,0.010353171261945397,
1662,0.7047105004906771,0.01835263675231643,0.733954857703631,0.013396114828841944,0.7804710500490677,0.003586980742393924,0.7064769381746812,0.009781104386231955,
1663,0.7110893032384691,0.01548986190818888,0.7323846908734053,0.014134908541413803,0.7799803729146222,0.003908205643128529,0.7052993130520118,0.00832475370380707,
1664,0.7121687929342493,0.016162877995655505,0.7316977428851816,0.013532017812269832,0.7799803729146222,0.003640282039448751,0.7062806673209028,0.007891211184680912,
1665,0.7144259077526988,0.014292103422768146,0.7301275760549559,0.013358679353079994,0.7793915603532875,0.005486814817858435,0.7068694798822375,0.007425940888083457,
1666,0.7139352306182531,0.011232112995347989,0.7304219823356232,0.01268037315423992,0.7804710500490677,0.005835552010723657,0.7090284592737979,0.0068131717203963795,
1667,0.7202158979391561,0.01518849835910323,0.7282630029440629,0.011542495174619919,0.7802747791952895,0.006629772621807475,0.7074582924435722,0.0073856281539653726,
1668,0.7113837095191364,0.019173864352204518,0.7264965652600589,0.009415888373943837,0.779882237487733,0.005521807613988293,0.7053974484789008,0.00830158429148442,
1669,0.708243375858685,0.0213737067337397,0.7249263984298332,0.007301697836207364,0.7790971540726203,0.0029177760053618277,0.7062806673209028,0.00908799756843197,
1670,0.7121687929342493,0.02432214838515923,0.7255152109911678,0.007445368690241679,0.7799803729146222,0.0028204333391952698,0.7035328753680078,0.008154103269024913,
1671,0.7083415112855741,0.026985636494284142,0.7222767419038273,0.005490324133738712,0.7783120706575073,0.0022464225990696004,0.7029440628066732,0.00837090014215352,
1672,0.7111874386653582,0.011040126485122852,0.7239450441609421,0.006710626495497059,0.7799803729146222,0.0037829902389394246,0.7046123650637881,0.007049375857141501,
1673,0.6934249263984298,0.025877625448493514,0.722080471050049,0.007655821340467936,0.7801766437684003,0.004696167267519295,0.7057899901864573,0.007724698195938933,
1674,0.6867517173699705,0.021174523488628662,0.7223748773307164,0.009602239358113893,0.7803729146221786,0.0057858304113773,0.7061825318940137,0.01128087968243105,
1675,0.6983316977428852,0.00821880538418453,0.7228655544651619,0.009076333369791452,0.7804710500490677,0.0074259408880834625,0.7078508341511286,0.012105314186543108,
1676,0.7103042198233562,0.019485752175221378,0.7250245338567223,0.007228791701944215,0.7803729146221786,0.007477636192953385,0.7086359175662414,0.011238113285085493,
1677,0.6957801766437683,0.021027103982992287,0.723846908734053,0.009234121292402546,0.7796859666339548,0.007783073624690229,0.7049067713444553,0.012345577118201204,
1678,0.6978410206084397,0.01287931675487569,0.7262021589793916,0.005507837173857622,0.7795878312070658,0.006709191220858567,0.7081452404317958,0.01274778817554929,
1679,0.6978410206084397,0.011757426891190605,0.7292443572129539,0.006665989282724903,0.7783120706575073,0.008591194751026217,0.7098135426889107,0.013897861406948377,
1680,0.6957801766437685,0.012432639312384608,0.7328753680078508,0.008131631986601206,0.7777232580961727,0.007978597300953027,0.7087340529931305,0.013578907918422634,
1681,0.7,0.0160582666685635,0.7323846908734053,0.008072198124702168,0.7788027477919529,0.008888708046495981,0.709224730127576,0.012427215794525402,
1682,0.6949950932286555,0.017201995475554326,0.7316977428851815,0.00699726927182566,0.7792934249263984,0.007999090823283548,0.7106967615309127,0.010779719904579804,
1683,0.6965652600588813,0.014923685103204774,0.7319921491658489,0.006527297016021939,0.7780176643768401,0.0066529739967333785,0.7101079489695781,0.00964227388385996,
1684,0.7112855740922472,0.028923492175428896,0.732090284592738,0.006017550428559721,0.7756624141315014,0.006408175747719132,0.7107948969578017,0.010489938109175919,
1685,0.6975466143277723,0.03869896866890697,0.7321884200196271,0.005150006580334413,0.7762512266928361,0.007124118317127197,0.7103042198233562,0.010499114856717942,
1686,0.6848871442590776,0.01703829983451282,0.7308145240431796,0.0034361415897961895,0.7741903827281649,0.00795684074607438,0.7098135426889107,0.008857231968240495,
1687,0.6937193326790971,0.023860030232607604,0.7311089303238469,0.0027231475810621463,0.7737978410206084,0.008413360254898066,0.709126594700687,0.008619173704630617,
1688,0.701864573110893,0.03648949138248356,0.732090284592738,0.0031647724232771435,0.7741903827281649,0.00848403326655584,0.7087340529931305,0.008416793578956454,
1689,0.7139352306182531,0.031107537202997367,0.7310107948969577,0.00220313486954306,0.7759568204121687,0.00906146631088425,0.7105004906771345,0.010292530404025049,
1690,0.7327772325809617,0.03259603326163,0.7336604514229637,0.0035027611967761983,0.7811579980372915,0.0068484185760031,0.7093228655544652,0.008456746034469284,
1691,0.7208047105004907,0.02143534729205113,0.7326790971540726,0.0048415687472204046,0.7833169774288518,0.005495583905789993,0.7069676153091266,0.008867012363553693,
1692,0.7142296368989205,0.03356260294054062,0.7331697742885182,0.005598021863376499,0.78351324828263,0.005378680905218735,0.7085377821393523,0.008804886381219998,
1693,0.7115799803729146,0.04398876039898539,0.7346418056918548,0.004425896872926275,0.7839057899901865,0.006767787889918227,0.7095191364082434,0.008826734768113393,
1694,0.7052993130520118,0.04419974306762462,0.7366045142296369,0.0027652606091472676,0.7850834151128557,0.007537925169645345,0.7105004906771344,0.009084817908563785,
1695,0.6795878312070658,0.02860609819688444,0.7351324828263003,0.0026587276121970765,0.7832188420019627,0.008834368938117286,0.7094210009813543,0.008432797275344777,
1696,0.6805691854759568,0.027346172312252746,0.7352306182531894,0.004100604988376092,0.7800785083415113,0.010951667420139644,0.7077526987242394,0.008714735338289826,
1697,0.719234543670265,0.014639621818417279,0.7370951913640824,0.007956840746074384,0.7811579980372915,0.009788978087958783,0.7061825318940137,0.006990384227088558,
1698,0.7272816486751718,0.016051668325581053,0.7386653581943081,0.006609404608629135,0.7818449460255152,0.008813632235257194,0.7066732090284593,0.009844895940321455,
1699,0.7069676153091266,0.020004708790505532,0.7388616290480864,0.007698472485752769,0.7826300294406281,0.009438363131340215,0.707360157016683,0.008547364705757284,
1700,0.6923454367026497,0.025895482864884894,0.7368989205103043,0.008375500802100835,0.7812561334641805,0.009908276799582756,0.7058881256133465,0.006824470520397919,
1701,0.7048086359175663,0.0460490491420788,0.7374877330716388,0.007887549086323897,0.7842001962708538,0.00813636794040201,0.7058881256133465,0.007080727775288499,
1702,0.696368989205103,0.01948525793286101,0.7359175662414131,0.00813636794040201,0.7842983316977429,0.007854513367522565,0.7055937193326791,0.007801612135172434,
1703,0.6900883218842002,0.01998833398700856,0.7372914622178606,0.006803269877305992,0.7808635917566241,0.008462438130445572,0.7040235525024533,0.004607142137116969,
1704,0.7030421982335624,0.025814281081774842,0.7357212953876349,0.006753542898561426,0.7805691854759568,0.007521297843517065,0.7043179587831208,0.0033221414876959243,
1705,0.7122669283611384,0.023134997607673687,0.7381746810598626,0.007321455330164664,0.780667320902846,0.0060891431040190624,0.7050049067713444,0.005196546533807155,
1706,0.6992149165848872,0.017932218645151408,0.7354268891069676,0.005563508452623497,0.7796859666339548,0.006214382806275784,0.7041216879293425,0.006479911293118411,
1707,0.6959764474975466,0.014076876213574955,0.7366045142296369,0.007072562412846808,0.7805691854759569,0.007153796651072662,0.7038272816486753,0.006915588980352455,
1708,0.693621197252208,0.01834528876922291,0.736702649656526,0.007128172638796806,0.7795878312070658,0.007280564078897515,0.7026496565260059,0.007076646271764453,
1709,0.7102060843964672,0.025557826569139845,0.7377821393523062,0.006803269877305994,0.781648675171737,0.005977406215050463,0.7031403336604514,0.007396052475531602,
1710,0.7139352306182531,0.02665781631660943,0.7345436702649657,0.0068624666288703015,0.7789990186457311,0.0038586071150809595,0.7031403336604515,0.007954419677785853,
1711,0.7186457311089304,0.02542181138885507,0.7370951913640824,0.006076477166010876,0.778900883218842,0.003666642137835014,0.7039254170755643,0.008558624577199274,
1712,0.6968596663395485,0.03072344226999088,0.7377821393523062,0.006499203411108333,0.7800785083415113,0.004337985496624213,0.7042198233562316,0.008165905422066624,
1713,0.6995093228655545,0.034912772898284296,0.7371933267909716,0.004893013096101237,0.7763493621197253,0.0075020666746286125,0.7045142296368989,0.008386991410881832,
1714,0.6959764474975466,0.030077507759749593,0.7363101079489696,0.00795199787237797,0.7757605495583906,0.007801612135172441,0.7041216879293425,0.008705890133941846,
1715,0.7072620215897939,0.039774035491144694,0.7380765456329735,0.010153104735134491,0.7748773307163886,0.008518019381796948,0.7043179587831208,0.008791751287311102,
1716,0.7046123650637881,0.0349464099526373,0.73846908734053,0.013537710111527691,0.7732090284592739,0.008697035933701486,0.7040235525024534,0.0070452761906958095,
1717,0.7066732090284593,0.03315380166029323,0.7406280667320903,0.012053491547826695,0.7729146221786064,0.009176580747839816,0.7039254170755642,0.0064171865453471295,
1718,0.6994111874386654,0.0075736138887437495,0.7411187438665359,0.014280643582791954,0.7729146221786065,0.013367327614248949,0.7033366045142296,0.005659615644866046,
1719,0.700883218842002,0.01596503849589403,0.7383709519136408,0.014293451035181938,0.7723258096172718,0.01428873383568306,0.7034347399411187,0.005744066978081212,
1720,0.7011776251226693,0.016412398345137795,0.7366045142296369,0.013768368916424408,0.771540726202159,0.015000923702965293,0.7026496565260059,0.005534002818399105,
1721,0.7141315014720314,0.02587241471367175,0.7342492639842984,0.013432729053792877,0.7707556427870461,0.015542619389169279,0.7028459273797841,0.005802451618879091,
1722,0.7115799803729146,0.02065838146957505,0.7364082433758586,0.012588139946957105,0.7740922473012758,0.017487942337851517,0.7047105004906771,0.0070452761906958155,
1723,0.7130520117762512,0.01802435515820742,0.7373895976447498,0.012024693677127865,0.7757605495583906,0.016104379371722048,0.7042198233562316,0.006948930703474186,
1724,0.7118743866535819,0.02244363864011432,0.7381746810598626,0.01317209949798823,0.7759568204121687,0.016791198093806935,0.7042198233562316,0.00871915457556082,
1725,0.7166830225711481,0.02696957223280852,0.7369970559371933,0.013220994686268377,0.7753680078508342,0.01755883857807179,0.7022571148184494,0.009913135465495103,
1726,0.7170755642787046,0.021035346494506724,0.7379784102060845,0.013509224629966836,0.7749754661432777,0.0190306835130706,0.7023552502453385,0.009537834594557655,
1727,0.7154072620215898,0.01852135575009003,0.7370951913640824,0.014117182801450722,0.7743866535819431,0.018633847770496564,0.7030421982335623,0.006468010619542339,
1728,0.7127576054955839,0.011337084307479544,0.7368007850834151,0.014643568340073663,0.7749754661432777,0.018237354237985996,0.7020608439646713,0.005899563636973159,
1729,0.708243375858685,0.012722076290918323,0.7363101079489696,0.011208938932463086,0.7763493621197253,0.01825266178392639,0.7023552502453385,0.006117545584105476,
1730,0.7116781157998037,0.03135054443809135,0.736702649656526,0.012372849862590372,0.7777232580961727,0.01845624496799703,0.701864573110893,0.00635687330351388,
1731,0.6943081452404318,0.018521355750090025,0.7354268891069676,0.01267201605769709,0.7771344455348381,0.01934637335482097,0.7010794896957802,0.006607947348197222,
1732,0.7006869479882237,0.01727016228851379,0.7368989205103043,0.01416825446380682,0.7773307163886163,0.018971890379932434,0.7017664376840039,0.007546863171631154,
1733,0.7003925417075565,0.022772071535733032,0.7378802747791953,0.013171368344286798,0.7758586849852797,0.020428675291657757,0.7013738959764475,0.007432422464675747,
1734,0.7228655544651619,0.00984000358006291,0.7388616290480863,0.01404879844853056,0.7765456329735034,0.018261101833754435,0.7001962708537782,0.008014726982961877,
1735,0.7187438665358195,0.013736856701509193,0.7368989205103043,0.01237207147563338,0.7762512266928361,0.015460612830860039,0.701864573110893,0.00594995344110858,
1736,0.7157998037291462,0.03298781174673239,0.7382728164867517,0.011303054261306657,0.7748773307163886,0.019239049361117685,0.6982335623159961,0.00521135153968666,
1737,0.7251226692836114,0.038527873610651714,0.7386653581943082,0.01253524031547459,0.7783120706575073,0.02082553071569104,0.6987242394504416,0.007966517661472982,
1738,0.7049067713444553,0.027915346239271135,0.737487733071639,0.013544822121533137,0.7802747791952895,0.020376752698348006,0.6967615309126595,0.008678190763271507,
1739,0.7150147203140333,0.02309083010982491,0.73954857703631,0.013226092709583076,0.7818449460255152,0.022362391709474756,0.6992149165848871,0.008859406322506284,
1740,0.7224730127576054,0.017646921917950153,0.7400392541707557,0.01067558292716186,0.7813542688910697,0.02145690209428825,0.7,0.006156776110444804,
1741,0.7177625122669283,0.023059528417970543,0.7375858684985279,0.008088883625120663,0.7804710500490677,0.021312791647201422,0.7012757605495584,0.0038058330578341995,
1742,0.7149165848871443,0.01797513158391973,0.7368989205103043,0.008489707067274649,0.7787046123650638,0.020302414980939352,0.6994111874386654,0.005599741950024381,
1743,0.7221786064769382,0.024339564324914402,0.7390578999018645,0.007153796651072661,0.7790971540726203,0.019171352810290455,0.7013738959764475,0.004609232017985239,
1744,0.7172718351324828,0.02646456105184204,0.7373895976447498,0.009348139905091155,0.7802747791952895,0.016215821445130403,0.7001962708537782,0.007801612135172441,
1745,0.7267909715407261,0.026526352609250965,0.7370951913640824,0.008624758603619177,0.7795878312070658,0.016393022977680943,0.6999018645731109,0.006565546097616373,
1746,0.7408243375858685,0.02040980963191798,0.7368007850834151,0.009663225613418,0.7823356231599607,0.013932465965787086,0.7002944062806673,0.007160524571915493,
1747,0.7252208047105004,0.015784252887514092,0.7371933267909716,0.009250793156651201,0.781648675171737,0.01339827137654643,0.7011776251226693,0.008951328165645832,
1748,0.7162904808635917,0.018721502979667,0.7373895976447498,0.008915753408230722,0.7798822374877331,0.015100105501800477,0.6994111874386654,0.012164835216990312,
1749,0.7226692836113837,0.02394464196319181,0.7368989205103043,0.007685952600275293,0.780667320902846,0.01421101281980039,0.7004906771344455,0.013472103460625181,
1750,0.7211972522080471,0.024595408558114377,0.7371933267909715,0.007419453649238794,0.7809617271835132,0.014337851187697455,0.7000981354268891,0.012368178806035848,
1751,0.7224730127576054,0.021391722336005718,0.7354268891069676,0.006928110930215021,0.780667320902846,0.01557542477911007,0.7028459273797841,0.013172099497988237,
1752,0.6964671246319922,0.01546248144632091,0.7360157016683022,0.006720664835432366,0.7797841020608439,0.016325323062172842,0.702747791952895,0.013156736737521674,
1753,0.6975466143277724,0.020581785651467892,0.7361138370951914,0.005792484617614811,0.778900883218842,0.015396944971505544,0.7019627085377822,0.012939743085477249,
1754,0.6980372914622179,0.027923969699147785,0.7352306182531894,0.006117545584105489,0.7801766437684003,0.014694121283018483,0.7031403336604514,0.01156583357690762,
1755,0.688027477919529,0.015163114371514345,0.7337585868498528,0.00969804457592185,0.780667320902846,0.016074451118071684,0.7034347399411187,0.010360610221958121,
1756,0.6938174681059863,0.012229580042923958,0.7328753680078509,0.014226590990712551,0.7812561334641805,0.014467571832920396,0.7011776251226692,0.011532478544002038,
1757,0.6971540726202159,0.008478355668873474,0.7318940137389598,0.01611513993674061,0.7812561334641805,0.013432012087121931,0.7012757605495583,0.013002110810785894,
1758,0.6968596663395485,0.016896401399274525,0.728361138370952,0.015509123662522797,0.7791952894995093,0.014366034382857934,0.7001962708537782,0.013344253129267939,
1759,0.7050049067713444,0.013127424599653817,0.7285574092247301,0.015156761732092074,0.7771344455348381,0.01189181115580068,0.7009813542688911,0.01299173698162241,
1760,0.6918547595682041,0.007224793844673583,0.7272816486751718,0.01596745122652529,0.7764474975466144,0.011328586379362826,0.7013738959764475,0.012485202309346355,
1761,0.6985279685966634,0.019584349941686275,0.7277723258096173,0.015739649842465793,0.776153091265947,0.010725084272670651,0.7007850834151128,0.013105397471994242,
1762,0.7060843964671246,0.024311059018420077,0.7277723258096173,0.01736303870822098,0.7776251226692836,0.010986785892252784,0.7015701668302257,0.015207508544305472,
1763,0.7042198233562316,0.021334921674898838,0.7277723258096173,0.01618907392531726,0.7756624141315015,0.011492324717603463,0.7001962708537782,0.015263135164146614,
1764,0.6994111874386654,0.018099535832617874,0.7279685966633955,0.015309126594700682,0.7751717369970559,0.009218464035970458,0.699018645731109,0.015378168965612499,
1765,0.6977428851815506,0.01696068652088783,0.7280667320902846,0.01407277077153551,0.7749754661432777,0.00924037676650311,0.6997055937193327,0.015050276359317603,
1766,0.6905789990186457,0.020795913484452186,0.7285574092247302,0.01506115060678295,0.7723258096172718,0.009803724234537528,0.6979391560353287,0.011708999990794621,
1767,0.7067713444553484,0.02860879135933512,0.7280667320902846,0.014747766354598,0.7707556427870461,0.010014622947445668,0.6969578017664377,0.011530808259607155,
1768,0.7142296368989205,0.027414057289419085,0.7309126594700687,0.012820108083582214,0.7720314033366045,0.009801759363441628,0.698135426889107,0.011940303179003034,
1769,0.7170755642787047,0.028107877634399592,0.7305201177625122,0.01353201781226982,0.7741903827281649,0.011988599061099472,0.699018645731109,0.011811364073937663,
1770,0.7303238469087341,0.05262346989633836,0.7297350343473994,0.015235979348439916,0.7746810598626104,0.009990552771442125,0.6976447497546614,0.011061042436589105,
1771,0.7149165848871443,0.03995931908047564,0.7309126594700687,0.01578608319340364,0.7763493621197253,0.010507367076996402,0.7009813542688911,0.014337851187697445,
1772,0.7227674190382728,0.03820355576019967,0.7300294406280667,0.01596443525626124,0.7750736015701668,0.01136253995880945,0.7019627085377821,0.014307593302145318,
1773,0.7252208047105004,0.04364986126207419,0.7286555446516192,0.016940801277362187,0.780667320902846,0.009004961528521656,0.7026496565260059,0.0132137083838763,
1774,0.7104023552502454,0.032463994256402555,0.7328753680078508,0.01563590250685308,0.7790971540726203,0.009805688711911125,0.702747791952895,0.01366304556149724,
1775,0.7081452404317958,0.02502241712073639,0.7340529931305201,0.015209408255983804,0.7799803729146222,0.013080388552417894,0.702747791952895,0.013453504466466443,
1776,0.7144259077526988,0.024261491093797754,0.7344455348380765,0.016521762909311045,0.7791952894995093,0.012982096717686898,0.7020608439646712,0.014330460715424376,
1777,0.7057899901864573,0.03618869444437085,0.7338567222767419,0.018964782330727476,0.7750736015701668,0.018048916603890203,0.7029440628066732,0.013204959513980553,
1778,0.7097154072620215,0.03570646415356036,0.73297350343474,0.019012456824668567,0.7722276741903827,0.020793134706164233,0.7022571148184494,0.014417560488484363,
1779,0.7155053974484789,0.035585968035673,0.733954857703631,0.02234688261264229,0.7722276741903827,0.02210858530732883,0.7010794896957802,0.012426440813027687,
1780,0.7239450441609421,0.027394728968295593,0.7374877330716388,0.020741195843496905,0.7728164867517173,0.023351283070663264,0.7014720314033366,0.011941109711016468,
1781,0.7221786064769382,0.015520917438599804,0.7404317958783121,0.022220686629556737,0.7748773307163886,0.025078162244216117,0.7022571148184494,0.013200582904619685,
1782,0.7160942100098135,0.022608664473610526,0.741216879293425,0.021373706733739686,0.7731108930323847,0.024341938260351706,0.7031403336604514,0.013763471754997425,
1783,0.7161923454367026,0.024481986383836942,0.7400392541707557,0.022984230431653263,0.7729146221786065,0.024807890574013683,0.7030421982335623,0.01413763360574244,
1784,0.7253189401373896,0.0369898968247983,0.7373895976447498,0.025198838775109703,0.7716388616290482,0.025823979108445597,0.702747791952895,0.01467903928830372,
1785,0.7330716388616291,0.031843396083134204,0.7375858684985279,0.022290787702107587,0.7710500490677135,0.02388262267101643,0.7004906771344455,0.01030001316066883,
1786,0.7271835132482827,0.030204356296307636,0.7360157016683022,0.02063879254543691,0.7680078508341511,0.026698247445487645,0.7013738959764475,0.011514092089235529,
1787,0.7221786064769382,0.02517972238554074,0.7352306182531894,0.019485752175221374,0.7665358194308145,0.02461889090884987,0.7001962708537782,0.010046307275422743,
1788,0.7168792934249264,0.027300351536356366,0.733954857703631,0.0191109767854514,0.7673209028459274,0.023469349450728084,0.6989205103042199,0.008692605451532309,
1789,0.7066732090284593,0.02654812705618987,0.7354268891069676,0.018662251861852504,0.7658488714425907,0.022967464021403827,0.6976447497546615,0.009922845660266561,
1790,0.7022571148184494,0.016913492068938593,0.7376840039254171,0.02165793511148991,0.7657507360157016,0.023459499071034673,0.6967615309126595,0.01236662139511156,
1791,0.7129538763493621,0.005830598931310281,0.7370951913640824,0.021944626284888195,0.7666339548577037,0.025076626109808747,0.6969578017664377,0.012168792934249256,
1792,0.7120706575073601,0.003543762529002513,0.7376840039254171,0.02194506513791716,0.7664376840039254,0.025399829706068487,0.6965652600588812,0.012045499045424199,
1793,0.7093228655544651,0.006349293864424649,0.7368007850834151,0.02066583903273284,0.7657507360157016,0.025323123860316946,0.6962708537782138,0.010714303484950873,
1794,0.7022571148184494,0.016437024872171403,0.7345436702649657,0.021950330689893587,0.7647693817468106,0.024045382527105294,0.6968596663395485,0.011458755711419227,
1795,0.7058881256133465,0.018862946324675528,0.7358194308145241,0.02083755069135399,0.7661432777232581,0.023514853782381218,0.6969578017664377,0.012133127004019655,
1796,0.7052993130520118,0.01659214409406082,0.7361138370951914,0.020471059458023064,0.7661432777232581,0.025911469683104957,0.6971540726202159,0.012072651965083883,
1797,0.7080471050049068,0.0182067005360264,0.7359175662414131,0.019333924430482076,0.7649656526005888,0.027649123176150484,0.6977428851815505,0.013459229971339507,
1798,0.7093228655544651,0.016931134303723193,0.7349362119725221,0.018913423680701237,0.7650637880274779,0.027821696408533124,0.6970559371933268,0.013284941829312653,
1799,0.716584887144259,0.017709570362961745,0.7379784102060845,0.020047028525614814,0.7654563297350343,0.02801590269601609,0.698135426889107,0.014803168849663,
1800,0.7235525024533856,0.025885439584001045,0.7382728164867517,0.019262061987869,0.7667320902845928,0.02675985928341456,0.6979391560353287,0.015287093175349658,
1801,0.7295387634936212,0.0423547318251749,0.7390578999018645,0.019939611883134496,0.7682041216879294,0.027555966546216882,0.6987242394504416,0.01601442681912575,
1802,0.7335623159960746,0.052412035907166754,0.7392541707556428,0.01965797373183817,0.7657507360157016,0.026718440066846837,0.696368989205103,0.0154649725823845,
1803,0.7360157016683023,0.05213014471667401,0.7382728164867517,0.019653074059836687,0.7671246319921492,0.027459688330174765,0.6966633954857704,0.016281019279599997,
1804,0.7209028459273797,0.030489020442144528,0.7382728164867517,0.017616880863451742,0.7707556427870461,0.027580070881955736,0.6973503434739942,0.01758350257462222,
1805,0.7204121687929342,0.034999281483909045,0.7378802747791953,0.01894649224492761,0.7702649656526006,0.02727811839543346,0.6968596663395485,0.01995168289018683,
1806,0.718253189401374,0.027086800036617873,0.7386653581943081,0.01709529276663382,0.7711481844946025,0.02391486055923934,0.6988223748773307,0.017426707733982427,
1807,0.7307163886162905,0.04891182302192215,0.7371933267909716,0.016192642814053426,0.7699705593719333,0.021343947745309347,0.6983316977428852,0.017026991477367068,
1808,0.7149165848871443,0.03981082252481218,0.7355250245338567,0.017942956501589804,0.7704612365063788,0.021469914300725368,0.697350343473994,0.017728050108723765,
1809,0.7040235525024534,0.025074321731744065,0.735721295387635,0.018673085662516166,0.7709519136408243,0.02056493374991028,0.6971540726202159,0.017279639596356394,
1810,0.7031403336604514,0.02635991367725866,0.7345436702649657,0.01814046041052616,0.7682041216879293,0.02160450921476667,0.697252208047105,0.017560483922228514,
1811,0.7044160942100098,0.022338692914913517,0.732090284592738,0.0171582714941605,0.7668302257114818,0.019672175879608744,0.6943081452404318,0.015040674906117529,
1812,0.7075564278704612,0.018299033884669746,0.7319921491658489,0.017676367100605994,0.7663395485770363,0.01944072466623083,0.6948969578017664,0.015112218484455278,
1813,0.7097154072620216,0.012608015567437014,0.7354268891069676,0.014370726208428245,0.7691854759568204,0.017949932663668178,0.6927379784102061,0.012321370846492253,
1814,0.7155053974484789,0.012290066500061455,0.7351324828263003,0.013028009244573964,0.7691854759568204,0.017154342097532353,0.6915603532875368,0.011597432002022592,
1815,0.7157016683022571,0.01915426559176582,0.735721295387635,0.012168792934249273,0.768792934249264,0.015991558511674858,0.6923454367026497,0.011158994882983185,
1816,0.7211972522080471,0.016111553880262565,0.7347399411187439,0.01304352362213351,0.7653581943081452,0.01635184771410486,0.6949950932286555,0.010526597099499801,
1817,0.7179587831207066,0.01991786563538057,0.7359175662414131,0.012372071475633387,0.7649656526005888,0.013308119152491317,0.6960745829244357,0.00922994862102257,
1818,0.7213935230618254,0.016867878468981662,0.7368007850834151,0.013500667265533412,0.7650637880274779,0.012800561786506617,0.6964671246319921,0.010443933422483615,
1819,0.7072620215897939,0.021666826619833744,0.7362119725220805,0.012891275268830637,0.7665358194308145,0.013719318639686989,0.6959764474975466,0.010585897201304643,
1820,0.7124631992149166,0.025938216246843362,0.7353287536800786,0.014458249513838508,0.7652600588812561,0.012676575156983902,0.6984298331697743,0.009487214161811145,
1821,0.7115799803729146,0.021710785961177377,0.7344455348380766,0.014069348654720194,0.7662414131501472,0.012684170014268784,0.6986261040235525,0.009023124250420095,
1822,0.7061825318940138,0.018352636752316433,0.7351324828263003,0.012725103915018996,0.7664376840039254,0.012922613716491877,0.6983316977428852,0.008495377078637558,
1823,0.7021589793915604,0.01471704248892441,0.7341511285574093,0.012826867169769985,0.7678115799803729,0.010014622947445666,0.6993130520117763,0.007883885286906749,
1824,0.703631010794897,0.01379143211241922,0.7371933267909715,0.011430144541398183,0.7683022571148184,0.009947079676870309,0.6994111874386654,0.007484072998994165,
1825,0.7106967615309127,0.012392293646566716,0.7375858684985279,0.012360389789074605,0.7691854759568204,0.009618273164911356,0.699018645731109,0.007541757038995436,
1826,0.7181550539744848,0.006195758240496415,0.7366045142296369,0.01204869668260435,0.7693817468105987,0.009877124741971444,0.699116781157998,0.008619173704630619,
1827,0.73846908734053,0.022159926825826015,0.7368007850834152,0.011680177286483243,0.7710500490677135,0.010471560488003354,0.7006869479882237,0.008527059468588205,
1828,0.7311089303238469,0.024518150026222343,0.7369970559371933,0.012571297570088215,0.7710500490677135,0.009948047809597009,0.701864573110893,0.006901649056925318,
1829,0.7286555446516192,0.02222718675742124,0.7349362119725221,0.010589535591926358,0.7710500490677135,0.009182875419265615,0.7013738959764475,0.006030340135716274,
1830,0.7142296368989205,0.007617989674219967,0.7347399411187439,0.00898140230708345,0.7694798822374878,0.011458755711419225,0.7038272816486751,0.005701997662937765,
1831,0.7253189401373896,0.017423944353260997,0.7355250245338567,0.009605247735616995,0.7691854759568204,0.012887539425222236,0.7042198233562316,0.005615199019006853,
1832,0.730225711481845,0.013432012087121938,0.7371933267909716,0.008178868120123502,0.7708537782139352,0.012102927256777902,0.7052993130520118,0.004619667240800715,
1833,0.7277723258096173,0.010796681090853822,0.7391560353287536,0.010267235838783565,0.7730127576054956,0.009816486310240381,0.7049067713444553,0.004853488918107259,
1834,0.7162904808635917,0.01796012371857802,0.7366045142296369,0.007748349732346183,0.7709519136408244,0.010863374562225438,0.7056918547595682,0.004575679382482744,
1835,0.7152109911678116,0.016186694229004935,0.7382728164867517,0.008808167094138127,0.771540726202159,0.011286000759950982,0.7056918547595682,0.005750769508923875,
1836,0.7134445534838076,0.014605373960880476,0.737487733071639,0.0074220492251968785,0.7702649656526006,0.012430315237345637,0.7041216879293425,0.006590435089452726,
1837,0.723846908734053,0.02138226603745067,0.7368989205103043,0.012195671350662213,0.7695780176643768,0.014270524316871322,0.7013738959764475,0.010716999698595426,
1838,0.7143277723258096,0.013879832940716106,0.7359175662414131,0.015321074324243027,0.7718351324828263,0.014779077995695151,0.7016683022571149,0.011906379499982802,
1839,0.7235525024533856,0.03101390029295571,0.7357212953876349,0.016440539936161163,0.771540726202159,0.014411547464547746,0.7023552502453385,0.011626459838759493,
1840,0.7080471050049068,0.02652744175608307,0.7362119725220805,0.014478218561862304,0.7701668302257115,0.016296391564001627,0.7030421982335623,0.009888818263914112,
1841,0.6944062806673209,0.033537916743270495,0.7355250245338567,0.014023411719643762,0.7704612365063788,0.015235979348439926,0.7021589793915604,0.009366665357401383,
1842,0.6954857703631011,0.03385970887539726,0.7362119725220805,0.015807421103070873,0.7704612365063788,0.014900435449839893,0.7057899901864573,0.009193356960651898,
1843,0.69450441609421,0.03168057213037458,0.7362119725220804,0.015324845356254254,0.7668302257114818,0.01602765145221237,0.7052993130520118,0.008231684779395782,
1844,0.696270853778214,0.029828972898328962,0.736702649656526,0.013461376407836899,0.7704612365063788,0.011517437264230337,0.7061825318940137,0.008312018519277601,
1845,0.7029440628066732,0.04133890064517875,0.7420019627085377,0.01914873410948274,0.7726202158979392,0.013331978565449806,0.7035328753680079,0.008404197866930963,
1846,0.7072620215897939,0.04071686048672236,0.7428851815505397,0.020235896241463405,0.7749754661432777,0.010779719904579784,0.7039254170755642,0.006476938174681062,
1847,0.7011776251226692,0.04388420541927506,0.7426889106967616,0.01959418243047807,0.7764474975466144,0.011750052637562926,0.7053974484789008,0.005244509996422921,
1848,0.7070657507360157,0.03740620743320095,0.7424926398429833,0.017933292720121376,0.7758586849852798,0.012935276741300435,0.7056918547595682,0.006851230490954673,
1849,0.7051030421982335,0.0274446033831319,0.7401373895976447,0.016533999311598397,0.774288518155054,0.012482888020536096,0.7041216879293425,0.005437446585748803,
1850,0.7169774288518155,0.03175769160391395,0.741216879293425,0.016225321048432093,0.7781157998037291,0.015693692773271286,0.7026496565260059,0.004198086287773787,
1851,0.7317958783120707,0.025970869084069825,0.741216879293425,0.015642060556206424,0.7792934249263984,0.017640917799649606,0.7033366045142296,0.005843797813919284,
1852,0.7240431795878312,0.02657024611773302,0.7405299313052012,0.016260302870548183,0.7787046123650638,0.01721430780105498,0.7030421982335623,0.006393129528911611,
1853,0.7203140333660452,0.02431303963343974,0.7404317958783121,0.015250510567144309,0.776153091265947,0.01927405766830176,0.7032384690873406,0.006279133767633513,
1854,0.7072620215897939,0.023647583676006476,0.7393523061825319,0.01599456936752057,0.7764474975466144,0.02093208181808817,0.7028459273797841,0.006109669250745193,
1855,0.7094210009813543,0.025360746308479846,0.7380765456329735,0.016448738830950223,0.7766437684003925,0.02055790804721816,0.7028459273797841,0.006249924760781416,
1856,0.7160942100098135,0.012661371775215872,0.7392541707556428,0.014226590990712558,0.7757605495583906,0.02027630864425507,0.705397448478901,0.0067034470492396605,
1857,0.7341511285574092,0.032579483750484604,0.7399411187438665,0.016116335111580875,0.7746810598626104,0.018752342287270806,0.7045142296368989,0.007379105474821363,
1858,0.7314033366045143,0.039135738908762666,0.7368007850834151,0.020139532011517726,0.7749754661432777,0.015940891104782112,0.7052011776251227,0.00861917370463061,
1859,0.715603532875368,0.022026102511597197,0.7371933267909716,0.02046682499113438,0.774288518155054,0.015618647051880475,0.7060843964671246,0.007021999536800126,
1860,0.7151128557409225,0.02652126933263217,0.7382728164867517,0.020640192370848832,0.7744847890088322,0.018321650292624083,0.706476938174681,0.007667134439499366,
1861,0.706378802747792,0.021713447303369066,0.7393523061825319,0.021114858221728178,0.77252208047105,0.018363653214078218,0.7047105004906772,0.007914365124104402,
1862,0.7087340529931305,0.02145914614107417,0.7380765456329735,0.020489868723219586,0.7714425907752699,0.018767742937807072,0.7033366045142296,0.008857231968240495,
1863,0.7087340529931305,0.016472726404990996,0.73846908734053,0.020169158121554676,0.7719332679097154,0.01853538964170894,0.7039254170755642,0.00823753239310434,
1864,0.7191364082433759,0.030130293037096915,0.7392541707556428,0.01993284892617558,0.7735034347399411,0.020074872300965097,0.7038272816486751,0.008096024026945163,
1865,0.7217860647693818,0.0304947055692278,0.7390578999018647,0.020298619782293064,0.7751717369970559,0.019123570843192376,0.7041216879293425,0.006706319750056877,
1866,0.7161923454367026,0.01511922682831857,0.7377821393523062,0.018554084985111553,0.775171736997056,0.01980391393952323,0.7047105004906771,0.006347776890597142,
1867,0.7328753680078508,0.01667898121113187,0.7358194308145241,0.017173980090238856,0.7739941118743866,0.01913665987102123,0.7025515210991168,0.0049106951926189656,
1868,0.7258096172718351,0.014822673230975423,0.7379784102060845,0.02161431384845258,0.7731108930323847,0.018210931700512065,0.704612365063788,0.005348155679465636,
1869,0.6967615309126595,0.02152725351630424,0.7383709519136408,0.02216079599594756,0.7704612365063788,0.014964928633207258,0.7034347399411187,0.005076552367567237,
1870,0.7026496565260059,0.021729851711067352,0.7390578999018645,0.022106407185956953,0.7689892051030421,0.015358742978846394,0.7020608439646713,0.005177980749076699,
1871,0.6999018645731109,0.02174225763019048,0.7390578999018645,0.02193804243598513,0.7643768400392542,0.01845207005532292,0.7031403336604514,0.0038260232953126307,
1872,0.6946025515210991,0.03266244230455075,0.737487733071639,0.02060142878083627,0.7647693817468106,0.017313603701866184,0.7042198233562316,0.0046487612491960635,
1873,0.700981354268891,0.022911207147499002,0.7365063788027478,0.019197958437025715,0.765161923454367,0.017545670270305107,0.7027477919528949,0.0037676847537688775,
1874,0.6996074582924436,0.031696983313953146,0.7371933267909715,0.019544970522277945,0.7671246319921492,0.017763867676911863,0.7035328753680079,0.004881189446691223,
1875,0.7002944062806673,0.02549519861367383,0.7363101079489696,0.019677560219765466,0.7686947988223749,0.017920399571690473,0.7035328753680078,0.005858611013385407,
1876,0.7009813542688911,0.021559886502688204,0.7390578999018647,0.02084863990267139,0.76702649656526,0.016859312180039086,0.7049067713444553,0.006991761778432536,
1877,0.7058881256133465,0.018613680423204982,0.7396467124631992,0.02037722531783104,0.7680078508341511,0.019772279440232736,0.7052993130520118,0.006845605506023663,
1878,0.7111874386653582,0.012588904974150805,0.7373895976447498,0.01952722387468181,0.7683022571148185,0.020480466249925656,0.7031403336604514,0.005463949325642819,
1879,0.7168792934249264,0.022024790770387003,0.7349362119725221,0.019723511904843644,0.7668302257114818,0.021775010678187077,0.702747791952895,0.0072207937739537376,
1880,0.7175662414131502,0.009653254270742245,0.7354268891069676,0.019975803021446834,0.7663395485770363,0.019121052695249045,0.7029440628066732,0.008107910722565198,
1881,0.7159960745829245,0.005168672848778682,0.7337585868498528,0.019316981018442387,0.7637880274779195,0.017644193026549078,0.7031403336604514,0.007689710706245226,
1882,0.7368007850834151,0.0431713347452234,0.7331697742885182,0.0195050178587711,0.7631010794896957,0.017103177789908598,0.6998037291462218,0.003093990730212846,
1883,0.718253189401374,0.017187433174166357,0.7344455348380765,0.016669740137655032,0.7631992149165849,0.015327987174225259,0.701864573110893,0.0028711950614971277,
1884,0.7167811579980372,0.024028955757376215,0.7368989205103043,0.018394568918139627,0.7645731108930324,0.015067543556944278,0.7016683022571149,0.0018876726262680344,
1885,0.7158979391560353,0.020161994506297087,0.7366045142296369,0.017849860323325754,0.7657507360157016,0.015287093175349672,0.6984298331697743,0.004535513251537336,
1886,0.7109911678115799,0.02418197107950766,0.7354268891069676,0.01608163897852244,0.7651619234543671,0.013006554204710927,0.6982335623159961,0.004654972021837654,
1887,0.6949950932286555,0.027858364456565927,0.7365063788027478,0.017497301686842565,0.7657507360157016,0.014444921478636834,0.696270853778214,0.001671186100679732,
1888,0.6919528949950933,0.03340556454288257,0.7369970559371933,0.018627644758417054,0.7658488714425908,0.014192025010263037,0.6966633954857704,0.002267756625768666,
1889,0.6918547595682042,0.03769218099048575,0.7363101079489696,0.017597737127719077,0.7683022571148184,0.012024693677127869,0.6949950932286555,0.005539221115474032,
1890,0.703631010794897,0.0375385646156947,0.7372914622178607,0.017523701100892228,0.7689892051030423,0.0125881399469571,0.6950932286555447,0.0065435066057584566,
1891,0.7108930323846909,0.01492949185926328,0.7356231599607459,0.01877800302108922,0.7686947988223749,0.0133716496473244,0.696270853778214,0.007645751199522059,
1892,0.721099116781158,0.020125181140111623,0.7360157016683022,0.018547336062692762,0.7689892051030423,0.013655995122118902,0.6979391560353287,0.005599741950024387,
1893,0.7269872423945044,0.019775201667916787,0.7351324828263003,0.018331634700746665,0.7701668302257114,0.01544690274382807,0.6978410206084396,0.005606617019464458,
1894,0.7200196270853778,0.013776060938562868,0.7337585868498528,0.01751820450369266,0.7685966633954858,0.015217637599491811,0.6977428851815506,0.005032730679080692,
1895,0.7102060843964672,0.022345158715192163,0.7330716388616291,0.019636896468350554,0.7695780176643768,0.015421944086801333,0.6951913640824336,0.003954748121611346,
1896,0.7186457311089303,0.0287598756751764,0.7335623159960746,0.018275335579171395,0.7703631010794897,0.013605124102550237,0.6952894995093228,0.0038134169239892827,
1897,0.7081452404317958,0.025294204012368638,0.7331697742885182,0.01893123700835368,0.7723258096172718,0.016752151413833676,0.6950932286555447,0.0027337366589173903,
1898,0.7050049067713444,0.02712233117978364,0.7333660451422964,0.017998155010782325,0.7698724239450442,0.013430578038958233,0.6949950932286555,0.002570324014466881,
1899,0.708243375858685,0.04241063008836054,0.7322865554465162,0.019252059877947602,0.7720314033366045,0.01373054557989614,0.6943081452404318,0.002559058844044216,
1900,0.6881256133464181,0.010531170500723308,0.7298331697742885,0.01868855162607069,0.771540726202159,0.01808889092442624,0.6927379784102061,0.0030939907302128355,
1901,0.6819430814524043,0.013945593183662794,0.7300294406280667,0.020409809631917977,0.7722276741903827,0.01833163470074667,0.6923454367026497,0.0034972580336026567,
1902,0.7031403336604514,0.03377484374750349,0.7327772325809617,0.01996422899525877,0.7727183513248282,0.019615796557259597,0.6912659470068695,0.005476273377155517,
1903,0.7074582924435722,0.026938844996674118,0.732188420019627,0.017997619916759213,0.7736997055937194,0.01960597490805722,0.6908734052993131,0.005321076236202548,
1904,0.6947988223748773,0.015069460913134125,0.7325809617271836,0.01886141459900414,0.776153091265947,0.014096702328166453,0.6917566241413151,0.005767491758553537,
1905,0.6906771344455349,0.014022038154654953,0.7345436702649657,0.019875755424114374,0.7766437684003925,0.014825921466552506,0.6916584887144259,0.00469206401879566,
1906,0.6899901864573111,0.015232818553569803,0.7344455348380765,0.019910611608103694,0.7764474975466144,0.014917230500981133,0.6908734052993131,0.004613408939565531,
1907,0.689990186457311,0.024943392474555903,0.7336604514229637,0.018788257501441263,0.7757605495583906,0.017650741657119683,0.6901864573110893,0.005142521101697303,
1908,0.6987242394504416,0.041092855132704165,0.7358194308145241,0.019239549928299886,0.7753680078508342,0.019728394083166602,0.6904808635917566,0.0042482553134275585,
1909,0.6923454367026496,0.025936359737787074,0.7360157016683023,0.019001309685950984,0.7748773307163886,0.01888284745170669,0.6912659470068695,0.004791582184782606,
1910,0.7070657507360157,0.03399794188660668,0.7349362119725221,0.01967707079517869,0.7741903827281649,0.019186417130284496,0.690775269872424,0.004910695192618962,
1911,0.7201177625122669,0.05069870292630498,0.7353287536800786,0.018329533172056888,0.7724239450441609,0.017668192805577625,0.6905789990186457,0.005317455224394131,
1912,0.6977428851815505,0.047540512120430284,0.737585868498528,0.014711806504594697,0.771540726202159,0.01712343689152366,0.6905789990186457,0.006796188299580287,
1913,0.7015701668302258,0.04437457865667289,0.7361138370951914,0.014803168849662998,0.7689892051030423,0.016395960111164044,0.689990186457311,0.007187373277173916,
1914,0.6844946025515211,0.034019180425558335,0.7373895976447498,0.015258086578822307,0.7695780176643768,0.016405355404599586,0.6912659470068695,0.008613585184491344,
1915,0.6810598626104023,0.031048659508452158,0.7368989205103043,0.014510775575485402,0.7678115799803729,0.01539631947354784,0.6908734052993131,0.009847830189834834,
1916,0.6914622178606477,0.04382095710459737,0.7361138370951914,0.01521383999407573,0.7671246319921492,0.015343686614166427,0.6907752698724239,0.009751521383544397,
1917,0.6803729146221785,0.03648553226269313,0.7366045142296369,0.01720423473558406,0.7673209028459274,0.015443161516773517,0.6909715407262021,0.010521106393867012,
1918,0.6805691854759568,0.03347986129640052,0.7382728164867517,0.0168513130481786,0.7683022571148185,0.01757254507210944,0.6914622178606477,0.010707110262599295,
1919,0.6700686947988224,0.03593499043784057,0.7369970559371933,0.017166688601114716,0.7663395485770363,0.020253497433383335,0.6909715407262021,0.009932546362221776,
1920,0.6786064769381747,0.03334150225913553,0.7358194308145241,0.017120624560975743,0.7684985279685966,0.021924868806960793,0.6898920510304221,0.008711419439125467,
1921,0.6819430814524043,0.03291181902588019,0.734838076545633,0.01666453978184679,0.76702649656526,0.017170615172316692,0.6895976447497547,0.00893301946828284,
1922,0.6860647693817468,0.026974571028229092,0.733954857703631,0.016266224536817725,0.7671246319921492,0.016908366681907976,0.687242394504416,0.00951255804989411,
1923,0.6839057899901865,0.026029762958991745,0.7342492639842984,0.015540140700151174,0.7689892051030423,0.014945609899778072,0.6875368007850835,0.00899104763183228,
1924,0.6970559371933267,0.026249346460779966,0.733954857703631,0.016448738830950216,0.7678115799803729,0.018313238147877338,0.6889106967615308,0.009237249558979463,
1925,0.6997055937193326,0.019698105071589898,0.7355250245338567,0.016029453965923778,0.7672227674190383,0.016751001604201662,0.6903827281648675,0.010473399701241023,
1926,0.7066732090284593,0.022752609308023513,0.733954857703631,0.016687062952406857,0.7661432777232581,0.015261873174383468,0.6903827281648676,0.009650260858833774,
1927,0.7025515210991168,0.01769814676276143,0.7331697742885182,0.014692154944322921,0.7645731108930324,0.016579950604076844,0.6897939156035329,0.009317182297482176,
1928,0.6971540726202159,0.020019146023583814,0.7347399411187439,0.012462040081169103,0.7655544651619235,0.018284291882369744,0.6916584887144259,0.01231824399176699,
1929,0.6974484789008832,0.010850956231729398,0.7369970559371933,0.014756253151192934,0.7638861629048086,0.017681814531195612,0.6926398429833169,0.012180658370422995,
1930,0.6878312070657507,0.009830211554968528,0.735721295387635,0.01583785396229177,0.7626104023552502,0.018368372532239167,0.6933267909715407,0.013462807175381767,
1931,0.6941118743866536,0.012880064487278135,0.7361138370951914,0.016093611611939722,0.7631010794896957,0.017580763839254505,0.693523061825319,0.013677839654711522,
1932,0.6984298331697743,0.028903507264358273,0.7369970559371933,0.015618647051880487,0.7626104023552502,0.017148165512232947,0.6933267909715407,0.012768923793385017,
1933,0.6961727183513249,0.032242229849744966,0.7347399411187439,0.01357890791842264,0.7621197252208047,0.01906556929472956,0.6922473012757605,0.012124392707737398,
1934,0.6921491658488714,0.03329178366450581,0.7350343473994112,0.014095335905216678,0.7606476938174681,0.020196356686330706,0.6930323846908734,0.012500619952055822,
1935,0.6960745829244357,0.03705388918343782,0.7371933267909715,0.011876414071967113,0.7591756624141315,0.018992184433314394,0.6932286555446516,0.011238113285085474,
1936,0.7099116781157998,0.05148360708842083,0.7351324828263003,0.01370175812940541,0.7606476938174681,0.01945310524437502,0.6952894995093228,0.011918506183995209,
1937,0.6984298331697743,0.01978980633375227,0.7344455348380765,0.013149414828814175,0.761432777232581,0.01862350826921746,0.6974484789008832,0.009240376766503118,
1938,0.7105004906771344,0.027822734847973693,0.7322865554465162,0.013043523622133499,0.7609421000981355,0.017176223002627975,0.6979391560353287,0.009899525191692616,
1939,0.6949950932286555,0.02217643523289477,0.7315996074582924,0.013409048912577824,0.7600588812561335,0.017336950145690956,0.6988223748773307,0.010562217112521068,
1940,0.6949950932286555,0.02055134855773648,0.7315014720314034,0.013845096831048788,0.7598626104023553,0.01747692492206772,0.6993130520117763,0.010845629737307938,
1941,0.6941118743866537,0.022260956826312586,0.7319921491658489,0.014470899777167236,0.7584887144259077,0.015748825163286143,0.6996074582924436,0.010863374562225431,
1942,0.6948969578017664,0.024918283550002807,0.7350343473994112,0.013380289525232559,0.7570166830225711,0.017086276855786346,0.6996074582924436,0.011074094845374324,
1943,0.7038272816486753,0.033119216336917064,0.734838076545633,0.013150147203140332,0.7564278704612365,0.014202878295482012,0.7004906771344456,0.009471975279304155,
1944,0.6988223748773308,0.03016990119108755,0.7351324828263003,0.01193626970147723,0.758783120706575,0.010890821903046194,0.6988223748773307,0.009028459273797853,
1945,0.6992149165848871,0.029722238361909716,0.7354268891069676,0.011483941665413723,0.76153091265947,0.008951328165645832,0.699018645731109,0.009266395787331023,
1946,0.6998037291462218,0.028073250819672053,0.7341511285574092,0.01253062979353278,0.7610402355250245,0.006120693279494668,0.698135426889107,0.010223997264485963,
1947,0.700883218842002,0.02826675092366186,0.7336604514229637,0.012076639892376975,0.7594700686947988,0.009908276799582744,0.6986261040235525,0.011250960273182743,
1948,0.699018645731109,0.02920679134482949,0.732090284592738,0.010117948120731702,0.7623159960745829,0.011786877770065452,0.6997055937193326,0.008739013488083676,
1949,0.6980372914622179,0.023247120634453826,0.7304219823356232,0.011268921451194264,0.762414131501472,0.011875603146147874,0.6995093228655545,0.007768210962576369,
1950,0.7038272816486753,0.013069339991824545,0.7300294406280667,0.009118677118992996,0.76153091265947,0.01198297457143448,0.6994111874386654,0.0077059746533466415,
1951,0.7019627085377822,0.008922232096314589,0.7304219823356232,0.009683137494440849,0.7602551521099117,0.013292189084136418,0.6985279685966634,0.0076179896742199485,
1952,0.7061825318940137,0.020274883695474775,0.7295387634936212,0.00922368607459014,0.7627085377821393,0.012744765940282652,0.6974484789008832,0.008709208138305707,
1953,0.7021589793915604,0.02207501840863983,0.7288518155053975,0.009683137494440837,0.7624141315014721,0.014106946281504535,0.697252208047105,0.00515561355704169,
1954,0.7105986261040236,0.021984087971651977,0.7298331697742885,0.009214284274233963,0.7631010794896957,0.014360670419492447,0.6979391560353287,0.004170466999190535,
1955,0.7050049067713444,0.019534620270490653,0.7315014720314033,0.008124522879614998,0.7625122669283612,0.015896727561386912,0.7004906771344456,0.006187981460425675,
1956,0.7031403336604514,0.019962781770160858,0.7297350343473994,0.008730192881760246,0.7638861629048086,0.0149327168591625,0.6981354268891069,0.004371159460514251,
1957,0.6987242394504416,0.02805197358288523,0.7300294406280667,0.009430196689723443,0.7665358194308145,0.015327358862152106,0.6974484789008832,0.004863400075903385,
1958,0.7124631992149166,0.027765563004504626,0.7309126594700687,0.010239057478526003,0.7672227674190383,0.017460385763520485,0.6979391560353287,0.005591136225022238,
1959,0.7012757605495584,0.01280056178650662,0.7304219823356232,0.00972283892168859,0.7675171736997056,0.018501586313302395,0.6975466143277723,0.005216892584887935,
1960,0.6982335623159961,0.015082237058636422,0.7305201177625122,0.009776180102384516,0.7654563297350343,0.019526237476889915,0.6977428851815506,0.0054815466315089045,
1961,0.7047105004906772,0.032869362157017634,0.7299313052011775,0.009668207428263239,0.7691854759568204,0.02096655988808711,0.6966633954857704,0.006415685624604972,
1962,0.6946025515210991,0.025561594437328132,0.7309126594700687,0.010234353542283574,0.7684985279685966,0.021210423705531653,0.6980372914622178,0.006873684399543647,
1963,0.693621197252208,0.024097393365208723,0.7290480863591757,0.009450599562318739,0.7700686947988223,0.023120423330171037,0.6976447497546614,0.006534669995912258,
1964,0.6927379784102061,0.03427217333455672,0.7267909715407261,0.010331754416684472,0.7707556427870461,0.021858881572469124,0.6960745829244357,0.006710626495497054,
1965,0.6989205103042199,0.025674373359146827,0.7308145240431796,0.01342914383765786,0.7728164867517173,0.02081304108585799,0.699116781157998,0.006225221404182016,
1966,0.693523061825319,0.023207731707575695,0.7287536800785084,0.010916435971528964,0.7720314033366045,0.021477090074421973,0.6967615309126595,0.005904458864177171,
1967,0.6901864573110893,0.02222415360100655,0.7287536800785084,0.01072957307053709,0.7723258096172718,0.020538223293872764,0.6975466143277723,0.005785830411377297,
1968,0.6986261040235525,0.010621318345357358,0.729440628066732,0.010206084396467127,0.7708537782139352,0.02107285491606943,0.6976447497546614,0.004791582184782613,
1969,0.7034347399411187,0.025053572791317733,0.7282630029440629,0.009296486620443597,0.7712463199214916,0.021203611883541397,0.697252208047105,0.004592486342216913,
1970,0.6941118743866536,0.017801777257463174,0.7287536800785084,0.008230514758100787,0.770657507360157,0.022276093422404712,0.6977428851815506,0.0037880783249497063,
1971,0.6961727183513249,0.025476304601523465,0.7287536800785084,0.00840419786693098,0.7707556427870461,0.022565600717776954,0.6984298331697743,0.003692814076982689,
1972,0.6951913640824338,0.026938844996674136,0.7315014720314034,0.005554846593948937,0.771638861629048,0.022314968951930667,0.700883218842002,0.005271982735451735,
1973,0.6818449460255153,0.0345021049777471,0.7302257114818449,0.005140648028933773,0.7730127576054956,0.021312791647201408,0.7009813542688911,0.0046300789448814345,
1974,0.7003925417075564,0.026006073286136997,0.7300294406280667,0.0047714409346980265,0.774386653581943,0.023588049720284235,0.7006869479882237,0.003800768740144675,
1975,0.7031403336604515,0.026531071922607903,0.7292443572129539,0.006076477166010869,0.7735034347399411,0.024476085071719608,0.7003925417075565,0.003546479097074115,
1976,0.7001962708537782,0.025750032901672087,0.730225711481845,0.006542034666339138,0.7708537782139352,0.02543014429803717,0.7000981354268891,0.005306577363923755,
1977,0.7059862610402355,0.0235635401025677,0.7307163886162905,0.00662977262180748,0.768792934249264,0.0258776254484935,0.6992149165848871,0.004529138668975201,
1978,0.718253189401374,0.03503915762932956,0.7306182531894013,0.008436222689043168,0.7720314033366045,0.026996340691328568,0.6989205103042199,0.003757446461055281,
1979,0.7172718351324828,0.03469805584188482,0.7311089303238469,0.009744605760397578,0.7718351324828263,0.025618797806097368,0.6977428851815506,0.006412682729226514,
1980,0.6976447497546614,0.013747368799087313,0.7316977428851816,0.012770432141839087,0.7722276741903827,0.02436329327016221,0.6958783120706575,0.006794771098376367,
1981,0.6839057899901865,0.014877796787632758,0.7296368989205103,0.012201987079387279,0.7720314033366045,0.024413048981940567,0.6941118743866536,0.006873684399543655,
1982,0.6873405299313052,0.01976740810077123,0.7285574092247302,0.010493609771209637,0.7726202158979392,0.022444067735864062,0.6939156035328754,0.006600656220137491,
1983,0.6892051030421982,0.03292673911758315,0.7277723258096173,0.009893686485675027,0.7752698724239451,0.02101335927906169,0.6948969578017664,0.006324978623875183,
1984,0.7023552502453385,0.03449652193214634,0.7281648675171737,0.008459023332486736,0.7711481844946025,0.013769068368730798,0.6927379784102061,0.00564939664950904,
1985,0.6952894995093228,0.020556971105438533,0.7286555446516193,0.00903698876013451,0.773405299313052,0.013869421242498427,0.6932286555446516,0.0060127472745987835,
1986,0.6985279685966634,0.01279755201411925,0.725613346418057,0.011724616929385612,0.7730127576054956,0.01546248144632091,0.6934249263984299,0.004930267590610592,
1987,0.6906771344455349,0.019423874416075373,0.7250245338567223,0.012531398331654465,0.7730127576054956,0.017906959337322146,0.6957801766437685,0.00538404974459086,
1988,0.6852796859666339,0.024250771116520197,0.726594700686948,0.013750871045800202,0.7696761530912659,0.018094214161328035,0.6959764474975466,0.004216398637672405,
1989,0.696270853778214,0.025501997031273073,0.7286555446516192,0.013763471754997423,0.770559371933268,0.014881680147020503,0.6968596663395485,0.004425896872926275,
1990,0.6842983316977429,0.021691259474615896,0.72747791952895,0.013522050522583042,0.771638861629048,0.014458249513838521,0.6957801766437685,0.00553400281839909,
1991,0.6833169774288518,0.021450168545341323,0.7263002944062806,0.012834373090694259,0.7684003925417076,0.013940758278374692,0.6947006869479883,0.0045014111643492515,
1992,0.6950932286555447,0.02929732871383149,0.7280667320902846,0.01136592973810886,0.7675171736997056,0.014320376652029804,0.6969578017664377,0.006894668526104146,
1993,0.6988223748773307,0.03743374540178887,0.7263002944062806,0.009726800151806776,0.7658488714425908,0.014793407015671264,0.695387634936212,0.006935057799432691,
1994,0.693621197252208,0.029719970144231753,0.7263984298331698,0.008780790366346424,0.7684985279685966,0.018997254559257864,0.6953876349362119,0.006324978623875183,
1995,0.6919528949950933,0.0201055517168126,0.7271835132482827,0.00949938766659867,0.7685966633954857,0.018891005951742434,0.6947988223748773,0.006450118439707547,
1996,0.6826300294406281,0.013327643667411147,0.7268891069676153,0.009943206203329015,0.7685966633954857,0.017285769203139432,0.6940137389597645,0.005769161317644384,
1997,0.681648675171737,0.02046400152642669,0.7261040235525025,0.010124608735253332,0.7678115799803729,0.015405699276302578,0.69450441609421,0.0057941469751228636,
1998,0.6874386653581943,0.015975290084494317,0.7264965652600589,0.011066265247505761,0.7686947988223749,0.015691237948796198,0.6948969578017665,0.00436012951747263,
1999,0.6820412168792934,0.008956705954154763,0.7266928361138371,0.011557503843326624,0.7698724239450442,0.018217276604612774,0.6923454367026497,0.004034309085592628,
2000,0.7003925417075565,0.023726865214307245,0.7255152109911678,0.011366777024981558,0.7690873405299313,0.018418636686497018,0.6932286555446516,0.00535175591930754,
2001,0.6909715407262021,0.022069346232489753,0.7255152109911678,0.01027661145560226,0.767909715407262,0.01902916528917107,0.6938174681059863,0.00533011800353298,
2002,0.6765456329735033,0.014147847922229716,0.7279685966633955,0.006922548415524404,0.7672227674190383,0.018957163606182017,0.69450441609421,0.005752443921394645,
2003,0.677036310107949,0.01607265365069537,0.7308145240431796,0.006638482639955948,0.7702649656526006,0.018839446179296393,0.6937193326790971,0.007704724799368222,
2004,0.6834151128557409,0.010845629737307953,0.728459273797841,0.0098849219602704,0.7723258096172718,0.01748629016801321,0.6942100098135427,0.007352956896930012,
2005,0.6856722276741903,0.01069901210669783,0.7317958783120707,0.009962558510862004,0.7710500490677135,0.018611093285379483,0.6942100098135426,0.007326714997028498,
2006,0.6872423945044162,0.010828745220124615,0.7307163886162904,0.009541872628013153,0.7678115799803729,0.0163783294095045,0.6933267909715407,0.008572116899675148,
2007,0.6808635917566241,0.02494377856828739,0.7277723258096173,0.007565980477878847,0.7661432777232581,0.017979417244488205,0.6937193326790971,0.007495645320482154,
2008,0.6776251226692837,0.02512918524429462,0.7282630029440629,0.006607947348197229,0.7663395485770363,0.017142548503496252,0.6957801766437683,0.008722467534166436,
2009,0.677036310107949,0.025827335269238045,0.7271835132482827,0.006590435089452739,0.7634936211972522,0.016315291415599932,0.696368989205103,0.008501043308226786,
2010,0.7089303238469087,0.05775284463484277,0.7290480863591757,0.009572103581233787,0.7668302257114818,0.018109642699750454,0.6989205103042199,0.00919859325256171,
2011,0.7081452404317958,0.039917602720097804,0.7300294406280667,0.010783292897685742,0.7666339548577036,0.0162253210484321,0.6984298331697743,0.008536089981543727,
2012,0.6887144259077527,0.02126302810407453,0.7308145240431796,0.010068331327717851,0.7688910696761531,0.0165293388931247,0.698233562315996,0.009148201127710628,
2013,0.6882237487733072,0.021964804449127042,0.7297350343473994,0.009425089070494958,0.7680078508341511,0.018721502979666994,0.6988223748773307,0.008369749582029589,
2014,0.685279685966634,0.021938481420716097,0.7302257114818449,0.009840003580062895,0.7684985279685967,0.01695614337836451,0.6977428851815506,0.009650260858833781,
2015,0.6934249263984299,0.02636429749795708,0.7344455348380765,0.0031860025673695696,0.7658488714425908,0.012819356854019963,0.6985279685966634,0.012231942257807963,
2016,0.6893032384690874,0.02670365768056519,0.7349362119725221,0.002867838900137879,0.7657507360157016,0.013237737961858483,0.6984298331697743,0.012384519796202184,
2017,0.6847890088321884,0.022793207282644848,0.7322865554465162,0.0070943158280383995,0.7658488714425908,0.012860609315731762,0.697252208047105,0.0091376677895857,
2018,0.686261040235525,0.020483287445097094,0.7333660451422964,0.004546117692600781,0.7667320902845928,0.011981367089426915,0.6984298331697743,0.014049483939684618,
2019,0.6954857703631011,0.023856397309416945,0.7330716388616291,0.004926359331898387,0.7688910696761531,0.012575127363800861,0.6994111874386654,0.013564715912121907,
2020,0.6929342492639843,0.024493391555580817,0.7304219823356232,0.0077805984859331875,0.7682041216879294,0.013073023882867,0.6970559371933268,0.009757445159356615,
2021,0.6886162904808636,0.02331744001550105,0.7309126594700687,0.0027860784232734827,0.7684985279685966,0.01194433529446563,0.6986261040235525,0.011806470875878902,
2022,0.6910696761530912,0.029796023048706682,0.7293424926398431,0.0031433988965744756,0.7690873405299313,0.010974507210162333,0.7007850834151129,0.012542152920567214,
2023,0.6894013738959764,0.02759159159864483,0.7295387634936212,0.0022248840134945253,0.7675171736997056,0.011203782631216939,0.7005888125613347,0.012766660936564795,
2024,0.6866535819430815,0.02173118125544584,0.7302257114818449,0.0033481299527442655,0.7685966633954858,0.011387938708835055,0.7040235525024534,0.015530221987986936,
2025,0.7077526987242395,0.02684968062889207,0.7301275760549558,0.003149520419211229,0.768792934249264,0.0114755524892883,0.7028459273797841,0.01624608206508398,
2026,0.7099116781157998,0.022321010171180183,0.7290480863591756,0.0038810048936771704,0.7652600588812561,0.00944652251313749,0.7031403336604514,0.014857068394720762,
2027,0.7090284592737979,0.025373274727866327,0.7276741903827282,0.004288866218530347,0.7631992149165849,0.009177630159558922,0.7029440628066732,0.014364693579795357,
2028,0.7066732090284593,0.030352892517720602,0.7269872423945044,0.005000093897097931,0.7624141315014721,0.01012460873525334,0.7019627085377822,0.014884915505918445,
2029,0.6967615309126595,0.026923825926972848,0.725711481844946,0.005127517361182779,0.7634936211972522,0.010003076491322477,0.7011776251226692,0.014026845043656448,
2030,0.6993130520117763,0.02204096345598615,0.7263002944062806,0.005691854759568201,0.7637880274779195,0.010163533250147117,0.7024533856722276,0.013146484923512914,
2031,0.6819430814524042,0.018987112953496005,0.7250245338567223,0.0066746520404835944,0.7625122669283612,0.009600233249378292,0.7009813542688911,0.012431089977303232,
2032,0.6823356231599608,0.02437356863884498,0.7241413150147203,0.006907228402264093,0.7622178606476938,0.009688109070213504,0.7025515210991168,0.014848639219576042,
2033,0.6947988223748773,0.021822724198171824,0.7248282630029441,0.004586190950166012,0.7648675171736997,0.011765615085574842,0.7024533856722277,0.01522712746941419,
2034,0.7077526987242395,0.028470438742548163,0.7251226692836115,0.0035708352107282062,0.7684985279685966,0.015386933952910417,0.7020608439646712,0.016189073925317276,
2035,0.6898920510304221,0.016011419697360606,0.7246319921491658,0.002950597915284191,0.766045142296369,0.012092578450048559,0.7043179587831208,0.01624904575923,
2036,0.6934249263984299,0.01398352355686507,0.72747791952895,0.004362337737172301,0.767909715407262,0.01268189203466152,0.7069676153091267,0.015809857887593304,
2037,0.6883218842001962,0.027448813969745058,0.726594700686948,0.00432687098823329,0.76702649656526,0.012239026166919523,0.7052011776251227,0.0153116426809359,
2038,0.7065750736015701,0.01944221075187335,0.7268891069676153,0.0034640554651075134,0.7688910696761531,0.01025972917659283,0.7065750736015701,0.013300880577491552,
2039,0.701864573110893,0.010535741916704864,0.7283611383709518,0.003858607115080963,0.767909715407262,0.008848529208125492,0.7056918547595682,0.01357819867040468,
2040,0.7007850834151128,0.01669283322919761,0.7259077526987243,0.004216398637672393,0.7662414131501472,0.0073411596503493775,0.7052993130520118,0.014059762296417993,
2041,0.6954857703631011,0.024191129182876882,0.725711481844946,0.0037110246125984393,0.7667320902845927,0.006908622534562529,0.7052993130520118,0.014541272967216055,
2042,0.687144259077527,0.025950465875600702,0.7254170755642787,0.0036797513757119995,0.7668302257114818,0.007993068771068593,0.7051030421982336,0.014349265339693206,
2043,0.7098135426889107,0.012073449655921251,0.7277723258096173,0.007099743767492021,0.7669283611383709,0.009084817908563785,0.7044160942100098,0.013698946358776703,
2044,0.6974484789008832,0.020541974225014227,0.7268891069676153,0.010802031721936821,0.7678115799803729,0.00798704217836145,0.7041216879293425,0.013679247781513509,
2045,0.6939156035328753,0.017201435614999403,0.7264965652600589,0.009114451596468152,0.7681059862610402,0.0076053372993120935,0.7037291462217861,0.014242828307381156,
2046,0.6867517173699706,0.02816435460957545,0.7259077526987243,0.00790340592412204,0.7676153091265947,0.008119780017051072,0.7058881256133465,0.016756749863388817,
2047,0.6851815505397448,0.02440318488423375,0.7268891069676153,0.009177630159558924,0.7652600588812561,0.009040185242729364,0.7059862610402355,0.016298755243985625,
2048,0.6764474975466144,0.020726332262356702,0.7262021589793916,0.008470400638681087,0.7630029440628067,0.01200304993242053,0.7072620215897939,0.012999147704363924,
2049,0.6873405299313052,0.010598626104023547,0.7283611383709518,0.008933019468282842,0.7629048086359176,0.012044699503486758,0.706378802747792,0.011601583282537112,
2050,0.6813542688910698,0.0169992542099141,0.7290480863591757,0.009348139905091155,0.7630029440628067,0.01275005438187377,0.7068694798822375,0.0111831336516669,
2051,0.6759568204121688,0.012512170716788389,0.7285574092247301,0.009171331888091126,0.7616290480863592,0.013503520322891035,0.7085377821393524,0.0109718742762502,
2052,0.6790971540726202,0.015845149151053724,0.7300294406280667,0.008904945120334178,0.7628066732090285,0.016851313048178603,0.7106967615309127,0.010761837145244564,
2053,0.6736997055937193,0.02017631919336617,0.7271835132482827,0.010231530142475652,0.7589793915603533,0.013708785032851806,0.7077526987242394,0.008243375858684988,
2054,0.6832188420019627,0.028803374715029275,0.7300294406280667,0.007920447016283052,0.7563297350343474,0.015198640083534592,0.7081452404317958,0.00678058279494591,
2055,0.670559371933268,0.021443432881962463,0.7290480863591757,0.008277186608031218,0.7564278704612365,0.014669851352050718,0.7085377821393523,0.006677537129030025,
2056,0.673307163886163,0.023630880382009674,0.728459273797841,0.009161876362695822,0.7573110893032384,0.016019237039800162,0.7083415112855741,0.007811481351180539,
2057,0.6759568204121688,0.027704102042934463,0.7285574092247301,0.010317762958430392,0.7562315996074582,0.010872236114039329,0.7077526987242395,0.007155142741337843,
2058,0.6713444553483807,0.02175731245062921,0.7286555446516192,0.008999612575552794,0.7584887144259077,0.011567498803836843,0.7080471050049068,0.00890818898363904,
2059,0.6793915603532875,0.02292801469635927,0.7273797841020608,0.010323361817280588,0.7608439646712464,0.013755072564779692,0.706476938174681,0.008421369166997034,
2060,0.6925417075564279,0.035430286985115564,0.7259077526987242,0.011307313617926662,0.7613346418056919,0.014337851187697452,0.705397448478901,0.0076306210701840025,
2061,0.7012757605495584,0.03844028682971628,0.724828263002944,0.011065394950209964,0.7610402355250245,0.012027096133349192,0.7048086359175663,0.0105220217104457,
2062,0.6857703631010795,0.030615422228904416,0.7254170755642787,0.009668207428263248,0.7623159960745829,0.01297319165429695,0.7041216879293425,0.01066023600706597,
2063,0.6925417075564279,0.02824289165611128,0.7281648675171737,0.006994516067205276,0.7624141315014721,0.013053856296798056,0.7051030421982336,0.013210063725584954,
2064,0.6929342492639843,0.02746284459604517,0.7288518155053975,0.00785451336752257,0.7623159960745829,0.013190365168767601,0.7050049067713444,0.013309566395076489,
2065,0.6941118743866536,0.024511471632686244,0.728361138370952,0.007347716014655506,0.7621197252208047,0.013324030175040044,0.7042198233562316,0.012777971213362901,
2066,0.6896957801766438,0.026912377200411893,0.7268891069676153,0.006521392630357671,0.761432777232581,0.013215165965744262,0.7047105004906771,0.013673614404241141,
2067,0.6882237487733072,0.032073323989504215,0.729342492639843,0.008747825200418663,0.7643768400392541,0.017448799024760972,0.7045142296368989,0.01393868566271614,
2068,0.6821393523061825,0.027074353120305057,0.726594700686948,0.006340186577119958,0.7621197252208047,0.01633711711302643,0.7038272816486753,0.014121275331700898,
2069,0.671540726202159,0.025480462486262696,0.7272816486751718,0.008495377078637555,0.7639842983316978,0.018632814078554973,0.7048086359175663,0.013522050522583024,
2070,0.6728164867517175,0.028370135521051842,0.7252208047105004,0.008924390613848612,0.7623159960745829,0.02043621667912951,0.7043179587831208,0.013642589249073227,
2071,0.6829244357212954,0.03375544865254822,0.7241413150147203,0.008518019381796955,0.7623159960745829,0.01951044832993889,0.7036310107948969,0.013344253129267937,
2072,0.6791952894995092,0.02910075325227049,0.7253189401373896,0.009917991751224854,0.763297350343474,0.02012996590067948,0.7020608439646712,0.012935276741300428,
2073,0.6860647693817468,0.019664831221699798,0.7251226692836114,0.008931941317356428,0.7638861629048086,0.019845206042413938,0.7020608439646713,0.014384122991619432,
2074,0.6974484789008832,0.0241472981407917,0.7230618253189401,0.0074776361929533896,0.7621197252208047,0.01838671392130381,0.7016683022571149,0.014703949032160647,
2075,0.696270853778214,0.022590340434517096,0.7244357212953877,0.005326503138414887,0.7578999018645731,0.012333870338264944,0.6992149165848872,0.017124561694421142,
2076,0.6985279685966634,0.013324752951908684,0.723846908734053,0.006248383662308764,0.7567222767419038,0.011996629471981246,0.6979391560353287,0.015437547976183328,
2077,0.7051030421982336,0.018317444703152275,0.7245338567222768,0.002937513159390722,0.7565260058881256,0.013424840314446029,0.698135426889107,0.015099467707223445,
2078,0.688027477919529,0.010148360958425915,0.7224730127576056,0.0056681174006648245,0.7534838076545632,0.013870115598865357,0.6971540726202159,0.014751031084975717,
2079,0.6913640824337586,0.011926583789926861,0.7206084396467125,0.0065213926303576706,0.7532875368007851,0.015570477451174845,0.6986261040235525,0.012538313054904375,
2080,0.6872423945044162,0.01618074345705683,0.7194308145240431,0.00637049356903533,0.7533856722276742,0.01584393351952397,0.6975466143277723,0.013723529818577706,
2081,0.6988223748773307,0.0285309239842144,0.720117762512267,0.007927739128015962,0.7537782139352306,0.016242524918291316,0.6960745829244357,0.013021354567037641,
2082,0.6857703631010794,0.012427215794525402,0.7207065750736016,0.0073003787687526125,0.7537782139352306,0.01743775687770853,0.6955839057899902,0.013371649647324409,
2083,0.6748773307163887,0.026428509991835606,0.7190382728164868,0.007854513367522575,0.7504416094210009,0.016493175999619882,0.6952894995093228,0.013015436441715694,
2084,0.7025515210991168,0.04500170109962028,0.7212953876349362,0.008988905120749366,0.7544651619234544,0.01867308566251618,0.6958783120706575,0.011964475489011318,
2085,0.6952894995093228,0.03688247394105228,0.7196270853778215,0.007535369507537783,0.7506378802747792,0.022091154323180585,0.6950932286555447,0.01321225064120718,
2086,0.6842001962708537,0.03951166771104089,0.7182531894013738,0.006194203665577822,0.7488714425907752,0.018711211915246207,0.6937193326790971,0.013517776577202305,
2087,0.6795878312070658,0.024058195627342994,0.7173699705593719,0.005780834730136652,0.7430814524043179,0.014923685103204775,0.6927379784102061,0.014897203461547352,
2088,0.6911678115799804,0.03628304431295201,0.718351324828263,0.009084817908563777,0.7439646712463199,0.011887761225105344,0.6933267909715407,0.013947664772867418,
2089,0.6900883218842002,0.01277118624926196,0.7178606476938174,0.009489244163794756,0.7415112855740922,0.012301814965128267,0.6932286555446516,0.014089868888272876,
2090,0.6905789990186457,0.025105412989089568,0.7194308145240432,0.008449910457950646,0.7437684003925418,0.010266297806180187,0.6942100098135427,0.015105844441198836,
2091,0.6866535819430815,0.020888327899980484,0.7196270853778214,0.007630621070184012,0.7426889106967616,0.0104347081460411,0.6929342492639843,0.013708785032851797,
2092,0.6707556427870461,0.02765086468865033,0.7186457311089303,0.006536143593855429,0.7436702649656526,0.010248458873839197,0.6916584887144259,0.013677839654711534,
2093,0.6834151128557409,0.015622962702361064,0.7191364082433759,0.007412960733276244,0.7442590775269873,0.011621488787507326,0.6918547595682041,0.013213708383876303,
2094,0.6711481844946026,0.01707500027268379,0.7200196270853778,0.007412960733276252,0.7450441609421001,0.012125186994659379,0.6925417075564279,0.014018603653377622,
2095,0.6817468105986261,0.025693121717415716,0.7222767419038273,0.004432419937443065,0.748675171736997,0.011855311973299629,0.6918547595682042,0.0142718739668783,
2096,0.6834151128557409,0.02673609610026744,0.7226692836113837,0.00473090119458055,0.7499509322865554,0.012684170014268784,0.6955839057899902,0.013564715912121899,
2097,0.6692836113837095,0.01070980828715078,0.7248282630029441,0.004761338359453669,0.7549558390578999,0.013776060938562849,0.697350343473994,0.01419541755328241,
2098,0.6685966633954857,0.014997713369780046,0.7263984298331697,0.007528976556944711,0.7532875368007851,0.013862475765953668,0.6984298331697743,0.014381444633344358,
2099,0.6778213935230619,0.016493175999619872,0.7242394504416094,0.00915346325131386,0.7535819430814524,0.013360121118704294,0.6976447497546614,0.013606539754611988,
2100,0.678900883218842,0.0274982400679151,0.723846908734053,0.009065716529837887,0.7527968596663396,0.014444254754052276,0.6969578017664377,0.012372849862590369,
2101,0.680667320902846,0.026144206014869477,0.7250245338567223,0.00842251267561348,0.7525024533856722,0.015813512360320987,0.6967615309126595,0.013052380701213525,
2102,0.6796859666339549,0.02518163467753847,0.7240431795878312,0.009151358764965476,0.7526987242394505,0.016628091752435254,0.6947006869479883,0.012136301553263937,
2103,0.6789990186457311,0.0275905444595489,0.7251226692836114,0.00754686317163116,0.7522080471050049,0.017353606947110904,0.6942100098135426,0.01289799706051127,
2104,0.6764474975466144,0.014758210949642758,0.7235525024533856,0.007182011565665151,0.7510304219823356,0.012485202309346358,0.6941118743866536,0.012477486344015515,
2105,0.6855740922473013,0.015089897553700032,0.7242394504416094,0.007473771448345351,0.7502453385672228,0.01267429581233597,0.6956820412168793,0.014945609899778067,
2106,0.6883218842001962,0.01489397077191409,0.7244357212953877,0.007982217628130622,0.7481844946025515,0.013399708882196892,0.6970559371933268,0.016719350852314466,
2107,0.6838076545632974,0.01690266998463975,0.7235525024533856,0.007891211184680922,0.7499509322865554,0.011973326442195936,0.6971540726202159,0.017981559691736582,
2108,0.6992149165848871,0.03459047591766077,0.7240431795878312,0.008237532393104346,0.7511285574092248,0.010303752501202508,0.696368989205103,0.017218223512825353,
2109,0.6948969578017664,0.016767666126822418,0.7254170755642787,0.01000596435448942,0.751324828263003,0.011395547294991003,0.6971540726202159,0.016961822116384445,
2110,0.6863591756624141,0.023467297629260236,0.7245338567222768,0.009791929093830358,0.7506378802747792,0.011289413521069195,0.6959764474975466,0.01399109729183653,
2111,0.6722276741903828,0.0274971893738365,0.7242394504416094,0.009655249363100167,0.7487733071638861,0.009605247735617,0.6958783120706575,0.011666977477450458,
2112,0.6799803729146221,0.027399650198180886,0.7246319921491658,0.01092084611834627,0.7498527968596663,0.009435301544040748,0.6960745829244357,0.012009466960375546,
2113,0.6853778213935231,0.034721639862604084,0.7243375858684985,0.011208079713655932,0.7512266928361139,0.009906332665982247,0.696368989205103,0.011242397245628805,
2114,0.6744847890088321,0.024881927365466027,0.7229636898920511,0.011989402344229537,0.7493621197252208,0.011250960273182743,0.6951913640824338,0.010484428205210465,
2115,0.6749754661432776,0.027271409604911867,0.7231599607458292,0.012317462154059265,0.748675171736997,0.011944335294465622,0.6950932286555447,0.010613154727847511,
2116,0.6886162904808636,0.0212267631595811,0.723846908734053,0.01215216186002248,0.7515210991167811,0.012101335708706482,0.6922473012757606,0.010138866746450974,
2117,0.6820412168792934,0.027256220455264123,0.7225711481844945,0.010921727934013935,0.7508341511285574,0.012156123703397068,0.6932286555446516,0.012016682020780305,
2118,0.6741903827281649,0.02779329737326663,0.7211972522080471,0.012112472153574357,0.7504416094210009,0.013284941829312655,0.6923454367026497,0.011176242180575413,
2119,0.6786064769381747,0.032262534651159074,0.7237487733071639,0.011054946038578177,0.7518155053974485,0.012124392707737384,0.6932286555446516,0.011871547686156605,
2120,0.6755642787046123,0.03135638049777346,0.7228655544651619,0.011289413521069191,0.7520117762512266,0.011745953829527514,0.6924435721295388,0.0114377250514885,
2121,0.6779195289499509,0.033866818764495606,0.7242394504416094,0.012700862713979175,0.7561334641805691,0.007869213031100872,0.6931305201177624,0.010712505632184635,
2122,0.6766437684003925,0.03741521741051904,0.7224730127576056,0.011534983517107052,0.7558390578999019,0.008609111756412685,0.6942100098135426,0.010452229209573578,
2123,0.6709519136408243,0.035434364008797584,0.722080471050049,0.010828745220124617,0.7564278704612365,0.00959822672134939,0.6949950932286555,0.011413280937435407,
2124,0.6758586849852797,0.03537724292060465,0.723846908734053,0.012096559808089498,0.7556427870461236,0.00715110371039713,0.6947006869479881,0.009160825146312045,
2125,0.6795878312070658,0.038193471009608806,0.7227674190382728,0.013333423218275797,0.7528949950932287,0.008090074129744825,0.6943081452404318,0.008315493685697692,
2126,0.6891069676153091,0.03328310420984816,0.7235525024533856,0.013949736054433098,0.7551521099116781,0.008234024323220035,0.6948969578017664,0.007908278554624453,
2127,0.693621197252208,0.021078795243703798,0.7243375858684985,0.015601372512013658,0.7560353287536801,0.006962775966660156,0.6932286555446516,0.008669308272956925,
2128,0.6946025515210991,0.021108471806063595,0.7229636898920511,0.01462711747508278,0.7558390578999019,0.011362539958809446,0.6934249263984298,0.0074505408816888385,
2129,0.6924435721295388,0.022820232473990804,0.7239450441609421,0.015502912808218012,0.7556427870461236,0.01100255263448398,0.6938174681059863,0.006539089793506458,
2130,0.6918547595682041,0.03763464832989298,0.7224730127576054,0.015045796443647801,0.7536800785083415,0.012308076227763021,0.6944062806673209,0.00882891663312462,
2131,0.6879293424926398,0.027062968072890457,0.722080471050049,0.015274488380020913,0.7530912659470068,0.013083333259468363,0.696368989205103,0.00948112154799956,
2132,0.6957801766437683,0.033331391113411234,0.7223748773307164,0.015022735774781975,0.754170755642787,0.013675727192655434,0.6970559371933268,0.009250793156651185,
2133,0.6986261040235525,0.043483407890943855,0.7229636898920511,0.014471565274179561,0.754170755642787,0.0131845229073056,0.6989205103042199,0.009943206203329018,
2134,0.6923454367026497,0.04240313582034996,0.7227674190382728,0.01432911658366554,0.7549558390578999,0.016936821427024792,0.6969578017664377,0.009981873299274907,
2135,0.6900883218842002,0.03535409624246747,0.7223748773307164,0.013574651874463411,0.7548577036310108,0.014073455095043496,0.6978410206084397,0.009218464035970465,
2136,0.6888125613346417,0.03428481610939257,0.7218842001962709,0.014350607584244088,0.7574092247301276,0.016156918451927356,0.696368989205103,0.008985690396278388,
2137,0.6983316977428852,0.042872267049825157,0.7225711481844945,0.01575249379520217,0.7591756624141315,0.01831060856008785,0.6949950932286556,0.0077620097873543435,
2138,0.6850834151128558,0.04228532446553949,0.7228655544651619,0.016224727486175903,0.7584887144259078,0.0187523422872708,0.6966633954857704,0.009511545590942826,
2139,0.68351324828263,0.04201067476347187,0.7237487733071639,0.017155464874121427,0.7582924435721295,0.020079669049570266,0.6967615309126595,0.009428153974072961,
2140,0.6779195289499509,0.030561899272958375,0.7229636898920511,0.01758952629140369,0.7580961727183513,0.019914480751476425,0.6961727183513249,0.010396798930833395,
2141,0.6909715407262021,0.03916992923370957,0.7232580961727184,0.0179429565015898,0.7574092247301276,0.019956991820282172,0.6951913640824338,0.008921152641698534,
2142,0.7033366045142296,0.04088091497373921,0.7273797841020608,0.016325912967069676,0.7585868498527969,0.023060781301405528,0.6947988223748773,0.007330657270650864,
2143,0.69450441609421,0.0346955577717143,0.7254170755642787,0.015425066127460646,0.7558390578999019,0.020658847646141905,0.6926398429833169,0.0061332679065749796,
2144,0.6786064769381747,0.029628123924338615,0.7219823356231599,0.014607351981424625,0.7557409224730127,0.019951682890186825,0.6920510304219823,0.007032962852666891,
2145,0.6832188420019627,0.025059338109179534,0.7210009813542689,0.012279091124331338,0.7591756624141315,0.018556161082800157,0.6901864573110893,0.007308289602320262,
2146,0.6925417075564279,0.033519533820463146,0.7218842001962709,0.013785844577656364,0.7636898920510304,0.018929202047904024,0.6903827281648676,0.006344741854855588,
2147,0.6864573110893032,0.02998996809234632,0.7207065750736016,0.014000730665430847,0.7652600588812561,0.02036540654033498,0.6901864573110893,0.006117545584105474,
2148,0.6916584887144259,0.030587098213007508,0.7212953876349362,0.013365886625982579,0.7652600588812561,0.022010794000004615,0.6891069676153092,0.006070134286238311,
2149,0.6860647693817469,0.027164907205960282,0.7205103042198233,0.01517961879192564,0.7641805691854759,0.022587356044460525,0.6894013738959764,0.005879941974070754,
2150,0.6887144259077527,0.030280146743227574,0.7219823356231599,0.016287524709020156,0.7635917566241414,0.024751536755303335,0.6894995093228655,0.004669431699065883,
2151,0.6975466143277723,0.039164028000159834,0.7233562315996074,0.015961418716118246,0.7638861629048086,0.023914457853855684,0.68900883218842,0.00432687098823329,
2152,0.6983316977428852,0.03685164950687926,0.7233562315996075,0.014633041917047375,0.7641805691854759,0.023557817522619044,0.6881256133464181,0.004295597375513101,
2153,0.6858684985279686,0.03154928059488264,0.7223748773307164,0.01445425239368275,0.7631992149165849,0.02587241471367176,0.6884200196270853,0.004117012161610022,
2154,0.7010794896957802,0.035032285670113926,0.7280667320902846,0.009486198997915269,0.7639842983316978,0.02220984885559615,0.6896957801766438,0.00449284519813918,
2155,0.6799803729146222,0.022971656771219033,0.7268891069676153,0.010374543895114819,0.7631992149165849,0.02256602749440311,0.6905789990186457,0.0037829902389394272,
2156,0.6852796859666339,0.023700467502488463,0.7279685966633955,0.008868098408308036,0.764278704612365,0.019431310151191275,0.6921491658488714,0.0038586071150809747,
2157,0.6837095191364082,0.022666097172278896,0.7279685966633955,0.008012323406064845,0.7637880274779195,0.017804481995959333,0.6894995093228655,0.004831612806709,
2158,0.6997055937193327,0.0539057462195887,0.7272816486751718,0.011091474163733801,0.7628066732090284,0.016399483976973505,0.6883218842001964,0.004086489266664776,
2159,0.6778213935230618,0.02125396766898441,0.7245338567222768,0.010144564339902318,0.7594700686947988,0.015961418716118236,0.6878312070657507,0.003290099041067762,
2160,0.676153091265947,0.019442210751873364,0.7230618253189401,0.009369749371760562,0.7561334641805691,0.013791432112419228,0.6892051030421982,0.0050289020511556275,
2161,0.6699705593719333,0.019053442354483377,0.7204121687929342,0.011382863492639079,0.7558390578999019,0.014719005502848034,0.6868498527968596,0.00371621123233788,
2162,0.6729146221786065,0.0182821849116457,0.7202158979391561,0.011331986315327539,0.7566241413150148,0.012700862713979189,0.6848871442590776,0.0047207118629266805,
2163,0.6728164867517173,0.019532155116426794,0.718253189401374,0.010634910448788268,0.7553483807654563,0.014134908541413808,0.6846908734052993,0.004395327905114556,
2164,0.675269872423945,0.01157998037291462,0.7198233562315997,0.011219244425537036,0.7564278704612365,0.01552463992754615,0.6883218842001964,0.004337985496624202,
2165,0.6939156035328754,0.03905666702528476,0.7204121687929342,0.009966424463087774,0.7565260058881256,0.014048798448530547,0.6879293424926398,0.0051742595982194614,
2166,0.6897939156035329,0.014974578653748748,0.7200196270853778,0.007347716014655492,0.7558390578999019,0.013109805858329172,0.6892051030421982,0.004588290373919901,
2167,0.6934249263984298,0.016833587157912906,0.7219823356231599,0.010489938109175914,0.7551521099116781,0.015416947506697141,0.6851815505397448,0.00536254213633532,
2168,0.6866535819430815,0.014952696333457045,0.7232580961727184,0.012716018880128117,0.7589793915603533,0.016933409382247796,0.6869479882237488,0.00684138373226041,
2169,0.6947988223748773,0.013129625279940781,0.7262021589793916,0.013011736246490473,0.7590775269872424,0.014402857553646578,0.6881256133464181,0.007817643284260815,
2170,0.6885181550539745,0.017271277535829434,0.7225711481844945,0.010342002789156209,0.7580961727183513,0.016587500011933876,0.6866535819430815,0.010369901417639282,
2171,0.6855740922473013,0.01777145606243714,0.7215897939156035,0.012156915917135948,0.7561334641805691,0.014827870066346224,0.6869479882237488,0.008251549758421158,
2172,0.6957801766437683,0.019049398325497034,0.7208047105004907,0.011681826213898312,0.7568204121687929,0.016848455294999815,0.6869479882237488,0.008826734768113383,
2173,0.7017664376840039,0.013324030175040052,0.7207065750736016,0.011575821345242878,0.7558390578999019,0.01680266514294367,0.686162904808636,0.0073477160146555,
2174,0.6992149165848871,0.01973229895609972,0.7207065750736016,0.011276610341293992,0.7547595682041217,0.01840765313082371,0.6855740922473013,0.006651526281778414,
2175,0.6957801766437683,0.020815354545664595,0.719234543670265,0.008768717528435197,0.7558390578999019,0.013087749077761212,0.6867517173699705,0.006484368414791666,
2176,0.689892051030422,0.02299177132731885,0.7198233562315997,0.007198084718701569,0.7534838076545632,0.012160876211705326,0.6855740922473013,0.009234121292402545,
2177,0.6850834151128558,0.02601310840942187,0.721099116781158,0.007321455330164678,0.7543670264965653,0.011183133651666885,0.6839057899901865,0.00932751291635286,
2178,0.693523061825319,0.02524313304644368,0.7218842001962709,0.009023124250420098,0.7540726202158979,0.010787757474905828,0.683415112855741,0.008801604445447952,
2179,0.6983316977428852,0.029734224638133237,0.7205103042198233,0.010948149377189862,0.7534838076545634,0.009816486310240381,0.6841020608439647,0.008563124380126975,
2180,0.6892051030421983,0.032050796049928304,0.7203140333660452,0.012134714382453088,0.7526005888125613,0.01056677509707384,0.6831207065750736,0.008461300017585816,
2181,0.68351324828263,0.031099796506333117,0.7203140333660452,0.012229580042923948,0.7518155053974485,0.010345726953046868,0.6832188420019627,0.00874782520041866,
2182,0.6812561334641806,0.02730493707410646,0.7201177625122669,0.015378168965612511,0.7536800785083415,0.011330286474874655,0.6832188420019627,0.008868098408308026,
2183,0.6848871442590776,0.03968288946912493,0.7219823356231599,0.017084022134629027,0.7532875368007851,0.010792220205198431,0.6825318940137389,0.01058316758747236,
2184,0.6852796859666339,0.0393981657268172,0.7199214916584887,0.015251773497092832,0.7525024533856722,0.006660207851209874,0.6829244357212954,0.011790145548827987,
2185,0.6796859666339549,0.03126102444697723,0.7226692836113837,0.015327358862152115,0.7535819430814524,0.0073921450776315845,0.6831207065750736,0.012056687065260318,
2186,0.6853778213935231,0.031282581865249036,0.720117762512267,0.017509956372671987,0.7561334641805693,0.004675615014552142,0.6836113837095191,0.011794228999076443,
2187,0.6760549558390578,0.029874783744494027,0.7194308145240431,0.01665818158673146,0.7552502453385672,0.004144987651019204,0.6846908734052993,0.010716999698595442,
2188,0.6749754661432777,0.03086760896297821,0.718351324828263,0.016223540296514495,0.7545632973503434,0.001996760544590356,0.6853778213935231,0.008823460958975095,
2189,0.6792934249263984,0.035900133588120664,0.7211972522080471,0.014893970771914096,0.757801766437684,0.004395327905114558,0.6882237487733072,0.006447131582200914,
2190,0.6799803729146221,0.03601102188205404,0.7232580961727184,0.016494343782111492,0.7576054955839058,0.004355709719562733,0.6878312070657507,0.00634018657711997,
2191,0.6684985279685967,0.03858182794719528,0.7221786064769382,0.01620096716371636,0.7583905789990186,0.0028374548174290404,0.6881256133464181,0.006349293864424672,
2192,0.6599607458292444,0.03622247601060365,0.7243375858684986,0.014497495829338087,0.7591756624141315,0.0028845806588221937,0.687144259077527,0.0076746672408310665,
2193,0.6645731108930324,0.03408083863204309,0.7268891069676153,0.012485202309346355,0.7617271835132483,0.004124023825211127,0.6888125613346419,0.0057171782781666545,
2194,0.6643768400392542,0.0375744646105528,0.7263984298331697,0.012267320896565459,0.7595682041216879,0.0036980262377658115,0.6896957801766438,0.005290218634717778,
2195,0.6618253189401374,0.03805251004280636,0.7255152109911678,0.013769068368730805,0.7592737978410207,0.0036797513757120003,0.6892051030421982,0.004773458884009941,
2196,0.6822374877330717,0.03871140958733115,0.7273797841020608,0.010649389571148594,0.7610402355250245,0.004163533549675455,0.6904808635917565,0.003650848918103695,
2197,0.6733071638861629,0.021409272952101877,0.7267909715407261,0.010525682180798374,0.7610402355250245,0.005419706092829862,0.6911678115799804,0.0032930248744970593,
2198,0.6713444553483807,0.03261936561601069,0.7267909715407261,0.01077882647124317,0.7602551521099117,0.006394635743923414,0.6937193326790971,0.004168157130833234,
2199,0.6717369970559373,0.023778357715549307,0.7272816486751718,0.010447621252196896,0.7599607458292443,0.007153796651072654,0.6944062806673209,0.0070110190773274746,
2200,0.662414131501472,0.021794020243362217,0.7298331697742885,0.012267320896565471,0.7597644749754662,0.005142521101697308,0.6942100098135426,0.009023124250420093,
2201,0.6674190382728165,0.026014959441452937,0.7275760549558391,0.012364284910902319,0.7607458292443572,0.0060383199461884795,0.6944062806673209,0.011017422728703572,
2202,0.6763493621197252,0.020462119000179538,0.7250245338567223,0.01067648500016419,0.7601570166830226,0.007079367535572695,0.6916584887144259,0.01168017728648323,
2203,0.6813542688910696,0.01679693259692614,0.7227674190382729,0.011219244425537046,0.758684985279686,0.005666418069971365,0.6886162904808636,0.01086426104266775,
2204,0.6682041216879293,0.0153806737573818,0.7226692836113837,0.009394385039273277,0.7581943081452405,0.009081637135434167,0.6867517173699705,0.010680994222395138,
2205,0.6648675171736997,0.020321380342366684,0.7250245338567223,0.0055218076139883065,0.7547595682041217,0.0031708526832980393,0.6875368007850834,0.011773797585406347,
2206,0.6860647693817468,0.013792828642432664,0.728459273797841,0.011547500231662818,0.7580961727183513,0.006904439293165004,0.686261040235525,0.011488972230741691,
2207,0.6803729146221786,0.01319401526850505,0.7277723258096173,0.012356493439392624,0.7578999018645731,0.00925079315665121,0.6860647693817469,0.011504887842789283,
2208,0.7050049067713444,0.038487858671468415,0.7290480863591756,0.012036701163071222,0.7589793915603533,0.00871915457556082,0.6869479882237488,0.005585966426205198,
2209,0.6822374877330716,0.014128093581015052,0.7306182531894013,0.009105994669018297,0.7578999018645731,0.0053445530144023866,0.6877330716388617,0.0046508324282915885,
2210,0.7118743866535819,0.043691099990619695,0.7308145240431796,0.008714735338289828,0.7630029440628067,0.00970003045585991,0.6894013738959764,0.004117012161610034,
2211,0.6920510304219823,0.011196043726753013,0.731207065750736,0.008937330771366016,0.7629048086359176,0.010429169063205745,0.6898920510304221,0.004571467987773166,
2212,0.6854759568204122,0.026492930365294536,0.7323846908734053,0.00916187636269582,0.7621197252208047,0.010760942227181792,0.6900883218842002,0.005281108556260535,
2213,0.6825318940137389,0.029891864166582516,0.732090284592738,0.010839412185659729,0.7643768400392542,0.011679352735475448,0.6909715407262021,0.006068547530418167,
2214,0.6731108930323847,0.03227954501207323,0.729342492639843,0.008411070593607885,0.7631010794896957,0.01135321284708896,0.6895976447497547,0.005909350036241262,
2215,0.6701668302257114,0.03345597762930326,0.7286555446516192,0.00808650209006973,0.7630029440628067,0.011958839653536746,0.6903827281648676,0.005838851729398825,
2216,0.6714425907752699,0.0362949866399838,0.7292443572129539,0.007932596811761032,0.763297350343474,0.01114863369701363,0.6900883218842002,0.005966117430253448,
2217,0.6778213935230618,0.03515057017639542,0.7291462217860647,0.0077520775890604415,0.7649656526005888,0.01301913558530088,0.690775269872424,0.006941997716909688,
2218,0.6784102060843965,0.03234392414310741,0.7276741903827282,0.008286489433791778,0.7645731108930324,0.01273266982561968,0.6910696761530912,0.005735677800275743,
2219,0.6813542688910696,0.04057944400756115,0.7279685966633955,0.007484072998994155,0.7645731108930324,0.014764082787303396,0.6908734052993131,0.006214382806275789,
2220,0.6906771344455349,0.03271841608119463,0.728459273797841,0.008149377621992816,0.761432777232581,0.010903194828130453,0.6909715407262021,0.007099743767492021,
2221,0.6965652600588813,0.025911469683104947,0.7281648675171737,0.006691943914124565,0.7571148184494603,0.009828251979237902,0.689892051030422,0.008239870276617595,
2222,0.6971540726202159,0.022595455614694615,0.7260058881256134,0.004351285432266001,0.7555446516192346,0.008818001909415223,0.6913640824337586,0.006932279887124379,
2223,0.6909715407262021,0.023383017931736128,0.7257114818449459,0.0033853166458607162,0.7569185475956821,0.008922232096314582,0.6922473012757606,0.007287174962016479,
2224,0.6914622178606477,0.023172016622317805,0.7248282630029441,0.0022248840134945344,0.7555446516192346,0.010256912761887275,0.6937193326790971,0.00708616612307584,
2225,0.6967615309126595,0.034949165652673336,0.7233562315996074,0.0054409877431321405,0.7542688910696762,0.00938925793905004,0.6939156035328754,0.006279133767633527,
2226,0.6937193326790971,0.028512352789130595,0.7234543670264966,0.006030340135716269,0.7524043179587832,0.00627299580549436,0.6944062806673209,0.0066442829753918615,
2227,0.695387634936212,0.027724604168907256,0.7250245338567223,0.005651101098680262,0.7570166830225712,0.0055635084526235055,0.6930323846908735,0.006689065039431587,
2228,0.6891069676153091,0.027566449281996166,0.7226692836113837,0.006225221404182029,0.7553483807654564,0.005495583905789989,0.6924435721295388,0.0066442829753918615,
2229,0.6877330716388617,0.028739776989571756,0.7226692836113837,0.007385628153965362,0.7554465161923454,0.0033653441019592233,0.6936211972522079,0.0070055223935524095,
2230,0.6833169774288518,0.026258517051017883,0.7210009813542688,0.006859659319843491,0.7549558390578999,0.004743099498957627,0.6916584887144259,0.007878997570822,
2231,0.6828263002944064,0.02256816125647511,0.7198233562315997,0.007363427470973137,0.7549558390578999,0.0045461176926007655,0.6918547595682041,0.0073960524755316065,
2232,0.674386653581943,0.024907072940868004,0.7191364082433759,0.00678909933520234,0.7563297350343474,0.006172398505796419,0.691756624141315,0.007591395331035811,
2233,0.6689892051030422,0.025043960978833213,0.7227674190382729,0.008110285971106726,0.7589793915603533,0.007326714997028499,0.6928361138370952,0.006932279887124384,
2234,0.6703631010794897,0.02219770426678907,0.7239450441609421,0.006866675440445887,0.7617271835132483,0.008439646712463186,0.6938174681059862,0.006827292298695215,
2235,0.6657507360157017,0.02652635260925095,0.7246319921491658,0.006355358138838946,0.7623159960745829,0.009119733193710653,0.6929342492639843,0.007346405209897119,
2236,0.6618253189401374,0.0240889992194187,0.7252208047105004,0.005099266361831826,0.7600588812561335,0.009655249363100174,0.6924435721295388,0.007398656261028751,
2237,0.6629048086359175,0.024076202512532376,0.7264965652600589,0.005659615644866041,0.7590775269872424,0.008228174216390416,0.6943081452404318,0.007493075238006308,
2238,0.6621197252208048,0.022390367036504273,0.7277723258096173,0.005817370102170348,0.7578999018645731,0.008938408272216458,0.6954857703631011,0.008243375858684995,
2239,0.6689892051030422,0.02585565881069857,0.7274779195289499,0.0059580409172367114,0.7610402355250245,0.008622525078111402,0.6949950932286556,0.00912501173394176,
2240,0.6739941118743866,0.030531948519352974,0.729342492639843,0.007121414153690571,0.7608439646712464,0.01103576400560486,0.6961727183513248,0.00970697783621451,
2241,0.6767419038272816,0.023904388014406575,0.7296368989205103,0.00860015791961007,0.7627085377821393,0.008456746034469291,0.697252208047105,0.008886540861763909,
2242,0.6645731108930324,0.028721340838984883,0.7291462217860647,0.009289232240391946,0.7641805691854759,0.010439321803314779,0.6977428851815506,0.00850444123387372,
2243,0.6634936211972522,0.01695330329604078,0.7283611383709518,0.007496930031318655,0.763297350343474,0.011965280391665466,0.6955839057899902,0.010304687124316689,
2244,0.6617271835132483,0.010369901417639295,0.7285574092247301,0.007508482537149588,0.7635917566241414,0.011182272450044453,0.6954857703631011,0.009806670803026005,
2245,0.6696761530912659,0.01833163470074665,0.7290480863591757,0.007200760089438332,0.7645731108930324,0.009129232368641986,0.6964671246319922,0.010690006960664357,
2246,0.6740922473012757,0.02251432879016307,0.7278704612365063,0.006093886043674208,0.7648675171736997,0.00998573177382924,0.6952894995093228,0.01093230417400087,
2247,0.683415112855741,0.0281349322712544,0.7277723258096173,0.0062560853583941995,0.7662414131501472,0.009385154242202333,0.696270853778214,0.009784057766920136,
2248,0.6643768400392542,0.023006427104365235,0.7269872423945044,0.008347858809867225,0.7678115799803729,0.009546917768019872,0.6966633954857704,0.011458755711419227,
2249,0.6723258096172718,0.014417560488484367,0.7274779195289499,0.008496510626855096,0.7689892051030423,0.010419930715158983,0.6987242394504416,0.011611540300489925,
2250,0.6898920510304221,0.03014690924374245,0.7281648675171737,0.009325447708109608,0.767909715407262,0.011557503843326626,0.6962708537782138,0.013756472785943276,
2251,0.6650637880274779,0.01675387598032388,0.728459273797841,0.008439646712463196,0.768792934249264,0.011004303100270965,0.6951913640824336,0.013406894098479342,
2252,0.6629048086359175,0.02369518443110821,0.7291462217860648,0.008605755159330226,0.7707556427870461,0.010792220205198448,0.6954857703631011,0.012928574331991726,
2253,0.66702649656526,0.021771029831383005,0.7308145240431796,0.007301697836207363,0.7701668302257115,0.011083656842783509,0.6947988223748773,0.012948671152145808,
2254,0.6759568204121689,0.01947339235299307,0.7304219823356232,0.007854513367522575,0.7709519136408244,0.011169346457456757,0.6961727183513249,0.012100539856171424,
2255,0.6626104023552501,0.0252622014520019,0.7280667320902846,0.008124522879615,0.7718351324828263,0.00997897846428747,0.6930323846908734,0.009977048107665434,
2256,0.6606476938174681,0.024582091935468748,0.7275760549558391,0.008386991410881851,0.7697742885181551,0.008352472161316278,0.6922473012757605,0.010729573070537093,
2257,0.6585868498527969,0.018675148531022527,0.7277723258096173,0.008195336445971715,0.767909715407262,0.009184972684433834,0.6923454367026496,0.011845559864185597,
2258,0.6487733071638861,0.010359680644079812,0.7263984298331697,0.007712220884941508,0.7689892051030423,0.009521665335895716,0.6916584887144259,0.008659304580355548,
2259,0.6628066732090284,0.01853798734464122,0.7245338567222767,0.010554007779788693,0.7684003925417076,0.009610259605373962,0.6931305201177624,0.010908493214202359,
2260,0.671540726202159,0.024401211586189464,0.7244357212953876,0.011584969235229618,0.7676153091265947,0.009933515911383367,0.6927379784102061,0.009404630854336366,
2261,0.6779195289499509,0.022087230455953212,0.7246319921491658,0.010876664182529874,0.7657507360157016,0.01463699021282017,0.6934249263984298,0.009976082789284017,
2262,0.6821393523061825,0.020026360737135755,0.7241413150147203,0.012875577441509762,0.7657507360157016,0.015249247532600993,0.6936211972522079,0.010485346723605958,
2263,0.6768400392541707,0.02098951380432177,0.7260058881256133,0.01284262453688389,0.7631992149165849,0.014428244121286831,0.6955839057899902,0.009125011733941776,
2264,0.6872423945044162,0.017221579128574166,0.7267909715407261,0.013396114828841945,0.7641805691854759,0.014748419358488354,0.6946025515210992,0.009477057629446811,
2265,0.6754661432777233,0.027827234304417105,0.7280667320902846,0.013986966672066801,0.7622178606476938,0.013382448623144878,0.6941118743866536,0.008659304580355555,
2266,0.6786064769381747,0.027462143234978677,0.7268891069676153,0.01540632439343957,0.7650637880274779,0.010625850978323187,0.6956820412168793,0.0108500686642475,
2267,0.6914622178606477,0.027719393201552367,0.7269872423945044,0.01698791986126771,0.765063788027478,0.009692084494701773,0.6936211972522079,0.010806488557428637,
2268,0.6928361138370952,0.026603571229571344,0.7268891069676153,0.018313764020126803,0.765161923454367,0.007026112784953385,0.6950932286555447,0.009972220581323054,
2269,0.683415112855741,0.027543381996978034,0.7263984298331698,0.01678833010770752,0.7684985279685967,0.0073856281539653726,0.6949950932286555,0.010300013160668841,
2270,0.6736997055937193,0.01935284363075373,0.7269872423945044,0.016948189948527096,0.7717369970559372,0.010734059991266191,0.6949950932286555,0.010531170500723299,
2271,0.6752698724239451,0.020107946574862735,0.7248282630029441,0.014626459055624184,0.7704612365063788,0.011160720812137878,0.6934249263984298,0.00950141506768175,
2272,0.6737978410206085,0.023465245628379358,0.7242394504416094,0.01476277813632331,0.7688910696761531,0.012791530344799101,0.6932286555446516,0.01174923299034784,
2273,0.6758586849852797,0.021737827757560377,0.7243375858684985,0.012542152920567193,0.7725220804710501,0.008524800345626691,0.6914622178606478,0.012379853142844448,
2274,0.6701668302257116,0.019070619910541684,0.7255152109911678,0.013447060359537306,0.7733071638861629,0.009925756866331913,0.6910696761530912,0.01306565506210067,
2275,0.6710500490677134,0.023795766934090273,0.7267909715407261,0.01314575234515435,0.7737978410206084,0.007801612135172437,0.6911678115799804,0.01286884393938019,
2276,0.6690873405299314,0.02338548896944475,0.7263984298331698,0.01312082034414781,0.7735034347399411,0.008249215184952894,0.6905789990186457,0.013021354567037641,
2277,0.6766437684003925,0.0288474758574336,0.7266928361138371,0.012959822586236845,0.7731108930323847,0.005616913845438343,0.6904808635917566,0.014540610660596996,
2278,0.6707556427870461,0.020238275675446747,0.7228655544651619,0.011509072503693245,0.7724239450441609,0.006815998176323981,0.6914622178606477,0.013517776577202299,
2279,0.6688910696761531,0.021913884733244054,0.722865554465162,0.010511948844569933,0.7724239450441609,0.006123839356947088,0.6909715407262021,0.012868095554980178,
2280,0.6605495583905789,0.019888833651770292,0.7231599607458292,0.009790945524032918,0.7702649656526006,0.00654939105533408,0.6905789990186457,0.013248646089587805,
2281,0.6613346418056919,0.022097692553542814,0.7240431795878313,0.009507494676963968,0.7707556427870461,0.007313558737541406,0.68900883218842,0.01309069212908642,
2282,0.6581943081452404,0.022829093143868717,0.7211972522080471,0.009460784498524066,0.7675171736997056,0.006123839356947086,0.6876349362119725,0.012585079373134345,
2283,0.6683022571148185,0.014362682140510858,0.7218842001962709,0.011575821345242893,0.7662414131501473,0.005701997662937768,0.6865554465161924,0.011936269701477225,
2284,0.6750736015701668,0.024642350882639736,0.7241413150147203,0.009602239358113876,0.768792934249264,0.007597735760881617,0.6876349362119725,0.010833191065539222,
2285,0.669774288518155,0.029667104040646358,0.7205103042198233,0.005642573704206109,0.7681059862610402,0.006703447049239677,0.6867517173699705,0.009380022096446334,
2286,0.6930323846908735,0.02471883163362163,0.7208047105004907,0.008633686927545736,0.7696761530912659,0.007039806254940513,0.6877330716388617,0.009683137494440837,
2287,0.6718351324828263,0.01518215634105603,0.7214916584887143,0.009040185242729365,0.7690873405299312,0.005170535769310886,0.6889106967615309,0.007557065086625506,
2288,0.6665358194308145,0.016931134303723186,0.7224730127576056,0.00991896272305655,0.7688910696761531,0.005229798859459952,0.6925417075564279,0.005710436320304662,
2289,0.676054955839058,0.019435770226774698,0.7236506378802747,0.00678058279494591,0.7699705593719333,0.00796289019631042,0.6925417075564279,0.005974183024621959,
2290,0.6755642787046123,0.018247384770377167,0.7226692836113837,0.010907610328586063,0.7694798822374878,0.008568745810772545,0.6916584887144259,0.006454596134408387,
2291,0.6615309126594701,0.01116072081213788,0.7271835132482827,0.014565757141181544,0.7701668302257114,0.008272531272112898,0.6944062806673209,0.00598062766837786,
2292,0.664180569185476,0.006528772278107899,0.7267909715407261,0.014480879021010416,0.7682041216879294,0.008659304580355562,0.6916584887144259,0.010210801355815178,
2293,0.6837095191364082,0.02293011477373311,0.7278704612365063,0.014189310391835316,0.7701668302257115,0.007380410471820672,0.6916584887144259,0.012041500804850216,
2294,0.6737978410206085,0.023805478171170145,0.7278704612365063,0.014394831441263129,0.7696761530912659,0.008084119853432378,0.6918547595682041,0.01114172088673993,
2295,0.680765456329735,0.023716715725356424,0.7274779195289499,0.010992043985825982,0.7691854759568204,0.008597918003458094,0.6938174681059863,0.0111891602070573,
2296,0.674386653581943,0.014151931584581244,0.7273797841020608,0.011044487241498271,0.7683022571148185,0.009033791146508386,0.6948969578017664,0.009976082789284026,
2297,0.6773307163886163,0.017774707235936757,0.7252208047105004,0.011414968418916864,0.7665358194308145,0.007944728026696407,0.6937193326790971,0.01162563147782802,
2298,0.6847890088321884,0.0075225781734001105,0.7231599607458292,0.009903415749984587,0.7647693817468106,0.008433939234490827,0.6948969578017664,0.010521106393867006,
2299,0.6942100098135426,0.01194836604924391,0.7228655544651619,0.00858558801888102,0.766045142296369,0.006139545562165669,0.6959764474975466,0.010332686506940043,
2300,0.6875368007850835,0.014705258902461415,0.7215897939156035,0.01097011863590352,0.764278704612365,0.009374887141172116,0.6946025515210991,0.01155583717609706,
2301,0.6877330716388617,0.010881975486264262,0.7194308145240431,0.00801112134718686,0.7639842983316978,0.012059083147639364,0.6940137389597645,0.011337084307479551,
2302,0.6892051030421982,0.01615393785558567,0.7198233562315997,0.008978184896159112,0.7641805691854759,0.013922093629461564,0.6924435721295388,0.00886701236355369,
2303,0.6949950932286555,0.01598011208583699,0.7218842001962709,0.012227217371676176,0.7683022571148185,0.012725103915018998,0.69450441609421,0.008479491492533039,
2304,0.691756624141315,0.010129363635593053,0.7217860647693818,0.012170375660787039,0.7680078508341511,0.010858941074483262,0.6948969578017664,0.008432797275344774,
2305,0.704612365063788,0.02096518185393771,0.7200196270853778,0.01418252157254245,0.7684003925417076,0.010879320158520568,0.6940137389597645,0.009747570199677343,
2306,0.7043179587831208,0.015071378025401044,0.7211972522080471,0.016893551273349815,0.7701668302257115,0.00773092929979632,0.6930323846908735,0.010082668921720371,
2307,0.7031403336604514,0.018169635817127577,0.7179587831207066,0.017550609543558915,0.7694798822374878,0.009254956430109776,0.6920510304219823,0.009229948621022575,
2308,0.6942100098135426,0.009927697196106366,0.7179587831207066,0.016681290679601966,0.7690873405299313,0.010039594713137685,0.6910696761530912,0.009395410123573254,
2309,0.7071638861629048,0.014812924250530489,0.7185475956820412,0.01639361044647569,0.7694798822374878,0.010796681090853832,0.6911678115799804,0.00792773912801598,
2310,0.6926398429833169,0.017834207046168827,0.7185475956820413,0.016736622318838153,0.7661432777232581,0.01387705725166911,0.6920510304219823,0.005966117430253449,
2311,0.683415112855741,0.011013051255798599,0.7179587831207066,0.015083514077990853,0.7664376840039254,0.012738719318692023,0.6909715407262021,0.007220793773953739,
2312,0.6852796859666339,0.007046643011193806,0.7185475956820412,0.01794724984531377,0.7648675171736997,0.016245489261374115,0.690775269872424,0.007392145077631591,
2313,0.69450441609421,0.016597947369427702,0.7198233562315997,0.01839613951502469,0.7685966633954857,0.016393610446475693,0.6908734052993131,0.008187106423793618,
2314,0.6872423945044162,0.014250264227647622,0.7182531894013738,0.019850058289740017,0.7661432777232581,0.018670506756367392,0.6901864573110893,0.008648175794648985,
2315,0.6827281648675172,0.015856085640899003,0.7191364082433759,0.01944369672393405,0.766045142296369,0.01865450958065894,0.6919528949950932,0.008663752091989507,
2316,0.6865554465161924,0.014553851066418646,0.7177625122669283,0.0160906192887612,0.7663395485770363,0.01870091518768062,0.6903827281648676,0.008611348760934385,
2317,0.6888125613346419,0.01041993071515899,0.7179587831207066,0.016606068547810805,0.7663395485770363,0.01853798734464121,0.6904808635917566,0.008148195782000812,
2318,0.6989205103042199,0.012725860708496422,0.7181550539744849,0.01530598090526918,0.767909715407262,0.015969260535276152,0.6930323846908734,0.009119733193710648,
2319,0.7041216879293425,0.018823080947972352,0.7176643768400393,0.0150009237029653,0.7665358194308145,0.014855123624976875,0.6905789990186457,0.009952887060654066,
2320,0.7093228655544651,0.023674040355949378,0.7201177625122669,0.014787546822076982,0.7673209028459274,0.01324791916049947,0.6916584887144259,0.01035131068662945,
2321,0.715603532875368,0.03356690681317995,0.7208047105004907,0.014248236634254395,0.7675171736997056,0.010612247271582517,0.6916584887144259,0.009240376766503113,
2322,0.7198233562315997,0.028984028777828564,0.7210009813542689,0.01581655710924889,0.7664376840039254,0.00967019943558391,0.691756624141315,0.009055087241940941,
2323,0.7148184494602552,0.028971399715601937,0.7199214916584887,0.01591307630565305,0.76153091265947,0.010555832627693702,0.6905789990186457,0.00817886812012352,
2324,0.7157998037291462,0.014731431849934933,0.7201177625122669,0.015138324002570099,0.7604514229636898,0.008495377078637546,0.6893032384690874,0.007405161719298717,
2325,0.7105004906771344,0.025543503601217616,0.7189401373895976,0.013244283916581603,0.7620215897939157,0.008837638706511814,0.6878312070657507,0.006163029820650667,
2326,0.7143277723258097,0.021076053762074668,0.7174681059862611,0.011976543348874668,0.7631992149165849,0.007341159650349372,0.6853778213935231,0.005351755919307544,
2327,0.6928361138370952,0.020561655387396415,0.7196270853778214,0.010881975486264264,0.7649656526005888,0.005229798859459954,0.6857703631010795,0.005958040917236725,
2328,0.7006869479882238,0.01725063378925118,0.719332679097154,0.011330286474874654,0.7667320902845928,0.006022349751743382,0.6872423945044162,0.0071078779047033585,
2329,0.6921491658488714,0.024493784742644797,0.7175662414131502,0.012184610948120709,0.7651619234543671,0.00592562478486773,0.6874386653581943,0.010700812226523242,
2330,0.6787046123650639,0.022908684951596002,0.7158979391560354,0.011068005636798179,0.7636898920510304,0.0068315227807486225,0.6859666339548578,0.010785971865777497,
2331,0.6753680078508342,0.025298391826034355,0.7149165848871443,0.010236235376176886,0.7625122669283612,0.006590435089452725,0.6857703631010794,0.01032336181728059,
2332,0.677919528949951,0.02056306046390258,0.716584887144259,0.009167130636433183,0.7628066732090284,0.0053804711135908906,0.6851815505397448,0.009527732023568176,
2333,0.6824337585868498,0.020956911746158928,0.7213935230618254,0.011859372985296011,0.7618253189401374,0.006660207851209877,0.6873405299313052,0.009756458113159235,
2334,0.6892051030421983,0.009938362238407971,0.7216879293424927,0.012811842135715474,0.7620215897939155,0.007049375857141499,0.6875368007850834,0.009113394909710606,
2335,0.682630029440628,0.019231539289906095,0.7208047105004907,0.011930620542044456,0.7618253189401374,0.005599741950024385,0.6894995093228655,0.007956840746074376,
2336,0.6793915603532875,0.030187771710167444,0.7195289499509323,0.01548426529799099,0.7610402355250245,0.0069669241802939545,0.6898920510304221,0.012023091772947418,
2337,0.686261040235525,0.033637125447783925,0.7200196270853778,0.016519431138371586,0.7620215897939157,0.0061988662207473,0.6892051030421983,0.011725438297345514,
2338,0.6885181550539745,0.037473600961600524,0.7207065750736016,0.016069657424945455,0.7613346418056919,0.006943384868030902,0.68900883218842,0.01159244850311654,
2339,0.6783120706575073,0.03955308175593087,0.7228655544651619,0.01565067775466381,0.7651619234543671,0.004823633259055746,0.6901864573110893,0.014209657389131124,
2340,0.6931305201177625,0.04612845275985015,0.7224730127576056,0.015816557109248897,0.7656526005888126,0.007438898393816381,0.6893032384690874,0.014093286022387628,
2341,0.6838076545632974,0.03412743247487119,0.723846908734053,0.014855123624976875,0.7637880274779195,0.007854513367522568,0.688027477919529,0.012740231243131358,
2342,0.6819430814524043,0.030804833990187786,0.7249263984298332,0.01516692467798774,0.766045142296369,0.00921846403597046,0.6876349362119725,0.011480586730587404,
2343,0.68900883218842,0.021750671902586897,0.7241413150147203,0.016753301144552157,0.7631010794896957,0.008602397252526442,0.6878312070657507,0.011525795954106433,
2344,0.6930323846908734,0.017369138883301483,0.726594700686948,0.016183124028418414,0.7626104023552502,0.00847835566887347,0.6889106967615309,0.012166418458386608,
2345,0.6811579980372915,0.027475115516541113,0.7258096172718351,0.016183124028418414,0.7624141315014721,0.00898569039627839,0.6896957801766438,0.01291739592168305,
2346,0.6795878312070658,0.026888032470669794,0.7234543670264966,0.016586338788227604,0.758783120706575,0.008992118695941362,0.6885181550539745,0.013266080437855949,
2347,0.68351324828263,0.03271458934863615,0.7236506378802747,0.016437024872171403,0.7582924435721295,0.007964099534945418,0.6884200196270854,0.012617178370657648,
2348,0.6903827281648676,0.026456553950547,0.7226692836113837,0.015121774511684578,0.7563297350343474,0.00880269855999572,0.6904808635917566,0.011604903237758193,
2349,0.6985279685966634,0.030984386464788412,0.7245338567222768,0.014162135588780008,0.7563297350343474,0.008681519354110483,0.6911678115799804,0.01150990925330383,
2350,0.6915603532875367,0.02886683232601831,0.7246319921491658,0.013986966672066798,0.7564278704612365,0.008769815745926939,0.6901864573110893,0.011543329501497633,
2351,0.6844946025515211,0.03653354060399729,0.7262021589793916,0.01523155405196521,0.7572129538763493,0.007444075080868633,0.6900883218842002,0.010917318143413832,
2352,0.6855740922473013,0.02503780748238508,0.7234543670264966,0.015211307730410713,0.7576054955839058,0.006946158339229196,0.6900883218842002,0.011476391682860633,
2353,0.6955839057899902,0.024416993505238193,0.7249263984298332,0.015431308313838713,0.7584887144259078,0.007333284275670025,0.6902845927379784,0.011108826292871923,
2354,0.6947988223748773,0.027749950240967144,0.7210009813542688,0.013028748443374216,0.7598626104023553,0.005460423059173122,0.691756624141315,0.01375787286459794,
2355,0.6904808635917566,0.03177285055216761,0.7228655544651619,0.012762888616966873,0.7589793915603533,0.008591194751026213,0.6930323846908735,0.014046056149373346,
2356,0.6888125613346417,0.03064654841139887,0.7224730127576054,0.013709487525103292,0.7570166830225711,0.008641491643867055,0.6929342492639843,0.014685598580506628,
2357,0.687242394504416,0.027569942641526853,0.7218842001962709,0.013002110810785875,0.7570166830225712,0.007987042178361464,0.6926398429833169,0.014134908541413796,
2358,0.690775269872424,0.029156958533653212,0.7208047105004907,0.014136271139242327,0.7574092247301276,0.007951997872377983,0.6934249263984298,0.012777971213362884,
2359,0.6937193326790971,0.01731026592520016,0.7205103042198233,0.012546759208139016,0.7562315996074582,0.008183576737738715,0.6927379784102061,0.012333089491166054,
2360,0.6977428851815506,0.014618555709015652,0.721099116781158,0.012592729412971031,0.7537782139352306,0.009751521383544393,0.6928361138370952,0.012432639312384624,
2361,0.6873405299313052,0.0276550438712056,0.7224730127576056,0.014243504460544789,0.7533856722276742,0.008900618130224327,0.6916584887144259,0.01363552823247836,
2362,0.6864573110893032,0.025947496799663433,0.7217860647693818,0.014238094336159867,0.752306182531894,0.008985690396278388,0.690775269872424,0.013729844165087378,
2363,0.6828263002944063,0.026533975698239502,0.7204121687929342,0.014424238686298814,0.7536800785083415,0.0087555281739727,0.6886162904808637,0.013230460880355434,
2364,0.695387634936212,0.031916501470564566,0.7222767419038273,0.015655599738512077,0.7532875368007851,0.007902187297035287,0.6893032384690874,0.013363724852246683,
2365,0.688027477919529,0.03333485813744295,0.7197252208047105,0.014045370490924303,0.7542688910696762,0.007565980477878858,0.6889106967615309,0.013268258120632445,
2366,0.6863591756624141,0.03830224580020185,0.7205103042198233,0.013628463557514485,0.7539744847890089,0.0058355520107236615,0.6896957801766438,0.012782492521948113,
2367,0.6814524043179588,0.03643640343700293,0.719332679097154,0.015538281423903724,0.7560353287536801,0.009076333369791446,0.6896957801766438,0.014709187813490907,
2368,0.681648675171737,0.023888267442040406,0.7194308145240431,0.013750871045800203,0.7549558390578999,0.009436322183509802,0.6906771344455348,0.01572189570525172,
2369,0.6773307163886162,0.021450168545341316,0.7209028459273797,0.013251553407175942,0.7539744847890089,0.009103879209663674,0.6915603532875368,0.014097385489974888,
2370,0.6801766437684004,0.030699923788437233,0.7204121687929342,0.0131347587667155,0.7548577036310108,0.009135559664562932,0.6912659470068695,0.01475103108497571,
2371,0.6794896957801766,0.0288347869878104,0.7195289499509323,0.011655415381831598,0.7522080471050049,0.014081664383177952,0.6916584887144259,0.013922093629461557,
2372,0.6784102060843964,0.02722015648110374,0.7189401373895976,0.011638050700980248,0.7519136408243376,0.014032336614795148,0.6915603532875367,0.013303052563556845,
2373,0.6684003925417076,0.018936323452736926,0.7178606476938174,0.010866033786587946,0.7499509322865554,0.014080296500870278,0.6883218842001962,0.008991047631832266,
2374,0.6768400392541707,0.020487988573764063,0.7185475956820413,0.010295337075095902,0.7496565260058882,0.011250960273182743,0.6887144259077527,0.009787010256380377,
2375,0.6710500490677135,0.022559624997278566,0.7186457311089304,0.011900716151957461,0.7494602551521099,0.010323361817280568,0.6887144259077527,0.011157268686842768,
2376,0.6706575073601571,0.014246208752283693,0.7173699705593719,0.010362469127548023,0.7478900883218842,0.009460784498524052,0.6895976447497547,0.011725438297345498,
2377,0.6784102060843965,0.009845874120654767,0.718253189401374,0.010630381678643481,0.748577036310108,0.007314875428296056,0.6901864573110893,0.01175415001629665,
2378,0.6822374877330717,0.01422659099071256,0.7168792934249264,0.008286489433791773,0.7492639842983317,0.006167715942088583,0.6889106967615309,0.01002711660407835,
2379,0.6822374877330717,0.026164826219433144,0.7158979391560354,0.0070288536131383715,0.7483807654563297,0.005476273377155523,0.6886162904808636,0.01153080825960714,
2380,0.6918547595682041,0.024849781410035562,0.7173699705593719,0.006932279887124381,0.753189401373896,0.009148201127710635,0.6891069676153091,0.01084651766802598,
2381,0.695387634936212,0.026974571028229095,0.7188420019627085,0.006784842401351753,0.7553483807654563,0.010608616670288597,0.6903827281648676,0.009940300107635405,
2382,0.6942100098135426,0.027913276212481044,0.7188420019627085,0.0064650320282632345,0.7553483807654563,0.010544878803268714,0.6904808635917565,0.009270552053872071,
2383,0.6892051030421983,0.02535163084195097,0.7211972522080471,0.008484033266555845,0.7592737978410207,0.005958040917236723,0.6911678115799804,0.011514092089235508,
2384,0.6889106967615309,0.022285602592081125,0.7225711481844946,0.010351310686629438,0.7607458292443572,0.005067058152473248,0.6915603532875367,0.009717885113387332,
2385,0.6921491658488714,0.026188740026097626,0.7224730127576054,0.010355961498153429,0.7630029440628067,0.0039376648965140145,0.6905789990186457,0.009302700157922724,
2386,0.6912659470068695,0.016779149257963474,0.7225711481844946,0.011196043726753022,0.7657507360157016,0.0047935916552776445,0.6916584887144259,0.010173004441513832,
2387,0.6904808635917566,0.015684485200398068,0.7207065750736016,0.009781104386231943,0.7603532875368008,0.004428072295457697,0.6904808635917566,0.00900710022028167,
2388,0.6797841020608439,0.016822713670708537,0.7196270853778214,0.010096986156539344,0.7599607458292443,0.00478152216489885,0.6910696761530912,0.010309358968925533,
2389,0.6722276741903828,0.020780625605599876,0.721099116781158,0.011101021191269307,0.7608439646712464,0.005933745420149542,0.6921491658488714,0.008840907265597817,
2390,0.6705593719332679,0.017799072107956247,0.7244357212953876,0.012962051721806976,0.7610402355250245,0.007284531328712713,0.6920510304219823,0.006447131582200922,
2391,0.6783120706575073,0.010239057478526003,0.7236506378802747,0.012796799460414565,0.7570166830225712,0.010539397621851904,0.6914622178606477,0.007072562412846812,
2392,0.6583905789990186,0.024176793225691995,0.7230618253189401,0.011961255336755726,0.7575073601570167,0.009440403637932278,0.6904808635917566,0.007379105474821379,
2393,0.6636898920510304,0.02397117253975823,0.7243375858684986,0.012687206684174475,0.7574092247301276,0.011717222026770786,0.689990186457311,0.007616725382505295,
2394,0.6662414131501472,0.050111950336620914,0.7232580961727184,0.016406529437978903,0.7544651619234544,0.013368048050133712,0.6909715407262021,0.012503701199317813,
2395,0.6580961727183513,0.030666967613274164,0.7226692836113837,0.01687644040977411,0.7578999018645731,0.013803995796285001,0.6915603532875367,0.013284941829312672,
2396,0.6589793915603532,0.027853870028823214,0.7221786064769382,0.01690494889391055,0.7578999018645731,0.014196095964597458,0.6909715407262021,0.013603000348222056,
2397,0.6689892051030422,0.024542883520925093,0.7197252208047105,0.016108564890035877,0.7570166830225711,0.014124003026401197,0.6907752698724239,0.012572829627563908,
2398,0.6736015701668302,0.028816411622740654,0.7225711481844946,0.01275986995831137,0.7619234543670265,0.013869421242498427,0.689892051030422,0.012575127363800849,
2399,0.6730127576054956,0.02611508911243164,0.7203140333660452,0.01178851177267537,0.760549558390579,0.012459721490169873,0.6888125613346419,0.011353212847088975,
2400,0.6791952894995094,0.03481996516046475,0.7195289499509323,0.010508283590328597,0.7603532875368008,0.010680994222395136,0.6874386653581943,0.012190142403811907,
2401,0.6677134445534838,0.02072122044391624,0.719234543670265,0.008958856165673953,0.7598626104023553,0.012592729412971028,0.6876349362119725,0.011148633697013645,
2402,0.6638861629048086,0.023542277793709813,0.7187438665358195,0.009726800151806764,0.7598626104023553,0.013146484923512919,0.6873405299313052,0.011100153618981524,
2403,0.6695780176643769,0.024454434743352352,0.7182531894013738,0.009358436350447207,0.7611383709519136,0.013705272031478772,0.6873405299313052,0.010115092229028563,
2404,0.6585868498527969,0.014076192056386943,0.7180569185475957,0.009333705799352039,0.7557409224730127,0.010969240710358054,0.686261040235525,0.010917318143413837,
2405,0.6478900883218842,0.011396392379889273,0.7177625122669283,0.008674860895234377,0.7551521099116781,0.012142648161909656,0.6844946025515211,0.009299593908131225,
2406,0.656918547595682,0.025702116071686654,0.7186457311089304,0.009395410123573252,0.7554465161923454,0.011324335023946338,0.6857703631010795,0.00941077298899851,
2407,0.6579980372914622,0.024741029109569254,0.7180569185475957,0.00859231565842887,0.7548577036310108,0.011568331327412267,0.685279685966634,0.009628280735160774,
2408,0.6647693817468106,0.032234761633727786,0.7177625122669283,0.008872441257935782,0.7539744847890089,0.010886399593243102,0.6836113837095191,0.009012444729278788,
2409,0.6663395485770364,0.030207544595920278,0.7188420019627085,0.00829810329994493,0.7553483807654564,0.010734957150362686,0.6830225711481845,0.006001524966210272,
2410,0.6549558390578999,0.021246716539030014,0.7186457311089304,0.009240376766503114,0.7554465161923454,0.012184610948120709,0.6815505397448479,0.00825154975842116,
2411,0.6542688910696761,0.02606710442737093,0.7191364082433759,0.008976039314841306,0.7561334641805691,0.012941231524325615,0.6828263002944063,0.009292341953888773,
2412,0.6597644749754662,0.021454657812786587,0.7232580961727184,0.009195451835228652,0.7573110893032384,0.011247535844470571,0.6829244357212954,0.009898552313188817,
2413,0.6551521099116782,0.02029861978229308,0.7210009813542689,0.008541729203921086,0.7568204121687929,0.011843933731998083,0.6805691854759568,0.009529753394551694,
2414,0.6638861629048087,0.011869925114197113,0.7212953876349363,0.0074608745078501276,0.7576054955839058,0.013067129158688217,0.680667320902846,0.00944550297587122,
2415,0.662414131501472,0.020304786619868172,0.7226692836113837,0.0076419714755375035,0.7563297350343474,0.012786259057823223,0.6827281648675172,0.010229647443013135,
2416,0.6555446516192345,0.01864831344134475,0.7216879293424927,0.0075532409832753025,0.7561334641805691,0.012727374160450227,0.6804710500490677,0.00856312438012698,
2417,0.6665358194308145,0.01672798881465163,0.7217860647693818,0.008902781888158365,0.7556427870461236,0.013078179587012904,0.6791952894995094,0.00963228085196615,
2418,0.6613346418056918,0.015455628751803759,0.7219823356231599,0.009380022096446337,0.7584887144259078,0.011056688209582374,0.6793915603532875,0.008889791440740535,
2419,0.6524043179587832,0.015660520175417882,0.7208047105004907,0.01100255263448397,0.7568204121687929,0.012101335708706484,0.6775269872423945,0.007648269977781633,
2420,0.6580961727183513,0.019529689651196468,0.7199214916584886,0.012495996656593965,0.7576054955839058,0.011524124701149885,0.6783120706575073,0.008802698559995721,
2421,0.6561334641805692,0.020735158798668857,0.7188420019627085,0.012343236650465246,0.7564278704612365,0.010761837145244552,0.6785083415112856,0.008719154575560831,
2422,0.6637880274779195,0.021590686037416085,0.7209028459273797,0.009546917768019861,0.7564278704612365,0.009061466310884241,0.6795878312070658,0.006960009117368854,
2423,0.654170755642787,0.010228705963332972,0.7226692836113837,0.01347138858951696,0.7562315996074582,0.01241481028527455,0.6780176643768401,0.007685952600275286,
2424,0.6573110893032384,0.012228004979482182,0.7226692836113837,0.01368769350023221,0.7552502453385672,0.012630147629594628,0.6778213935230618,0.00716858974200184,
2425,0.6525024533856723,0.014926266162563961,0.72198233562316,0.013755072564779685,0.7530912659470068,0.012492142603312705,0.6779195289499509,0.007854513367522574,
2426,0.6535819430814525,0.013394676937480669,0.7213935230618254,0.014454252393682738,0.7530912659470068,0.013652468537053231,0.6782139352306182,0.007908278554624438,
2427,0.6535819430814525,0.015075850339290682,0.7206084396467125,0.014073455095043501,0.7532875368007851,0.01407277077153551,0.6777232580961727,0.008011121347186855,
2428,0.6464180569185476,0.01431432280409407,0.7207065750736016,0.01389716843686957,0.7538763493621198,0.012577424680270503,0.6775269872423945,0.0071940697970996085,
2429,0.6452404317958783,0.011544997974369189,0.7200196270853778,0.014719005502848043,0.7562315996074582,0.01264158004387411,0.6769381746810599,0.008006311306917025,
2430,0.6488714425907752,0.012661371775215872,0.718253189401374,0.013123755979120024,0.7584887144259077,0.0135106503304225,0.6751717369970559,0.008038723225229583,
2431,0.6419038272816486,0.02390438801440658,0.718351324828263,0.012926339423277228,0.7581943081452405,0.013655995122118911,0.6738959764474975,0.009369749371760569,
2432,0.6576054955839058,0.023896329087599963,0.7185475956820412,0.012345577118201206,0.7583905789990186,0.013751571388108627,0.6726202158979392,0.007932596811761035,
2433,0.6626104023552503,0.021733396981998658,0.7187438665358195,0.011323484561324591,0.7608439646712463,0.01175005263756291,0.6714425907752699,0.00797014347566122,
2434,0.6611383709519136,0.02230201797158694,0.7178606476938174,0.009585174050696582,0.7601570166830226,0.01091202404232984,0.6713444553483807,0.00709974376749202,
2435,0.6498527968596663,0.020372498629609482,0.7175662414131502,0.009487214161811154,0.7589793915603533,0.010634910448788278,0.6718351324828263,0.006787680653892288,
2436,0.6551521099116782,0.024050989098395117,0.7187438665358195,0.011263792608578056,0.7598626104023553,0.011413280937435405,0.6721295387634936,0.007352956896930014,
2437,0.657899901864573,0.025998295408727824,0.7199214916584887,0.012607251699903213,0.7601570166830225,0.010765416073559403,0.67252208047105,0.007503350286011891,
2438,0.6561334641805693,0.017895661739764174,0.7199214916584887,0.012048696682604361,0.7620215897939155,0.01094110989767908,0.6727183513248283,0.007954419677785832,
2439,0.6544651619234544,0.016328272373537258,0.7213935230618254,0.013410485262955529,0.7613346418056919,0.012434962953057625,0.6731108930323847,0.008856144590915388,
2440,0.6616290480863591,0.004449768026989051,0.7204121687929342,0.014829168990624184,0.7612365063788027,0.012267320896565456,0.673405299313052,0.008405343711624684,
2441,0.6525024533856723,0.008899536053978127,0.7203140333660452,0.01680381141747125,0.7607458292443572,0.013274063528094935,0.674288518155054,0.00913977542836118,
2442,0.665161923454367,0.019804400229445563,0.7223748773307164,0.01654797269191759,0.7576054955839058,0.013798413349065994,0.6753680078508342,0.008976039314841314,
2443,0.6564278704612365,0.02055790804721816,0.7210009813542688,0.015261873174383461,0.7565260058881256,0.013396114828841949,0.676054955839058,0.008839817880187282,
2444,0.6574092247301275,0.023793338505502238,0.7225711481844946,0.013061969092816357,0.7551521099116781,0.012859111544886913,0.6759568204121689,0.007885106742532148,
2445,0.6483807654563297,0.016390672891943448,0.7234543670264966,0.013109805858329169,0.7561334641805691,0.013140623153107357,0.6751717369970559,0.007727191240443393,
2446,0.6560353287536801,0.008163546356461404,0.7239450441609421,0.014093969349790996,0.7545632973503434,0.015045156346800235,0.6746810598626104,0.007376494788210454,
2447,0.6526005888125613,0.02087080064933518,0.7211972522080471,0.01608163897852245,0.758684985279686,0.016375389113732017,0.6766437684003926,0.007670901764813648,
2448,0.6565260058881257,0.021309176399026953,0.7240431795878313,0.01656309721751964,0.7594700686947988,0.01712568642344238,0.6791952894995094,0.0069072284022641045,
2449,0.6623159960745829,0.028172560010592377,0.7228655544651619,0.017640917799649596,0.7598626104023553,0.01767691191920714,0.6783120706575074,0.0068596593198434865,
2450,0.668792934249264,0.0208569529419723,0.7253189401373896,0.014923039768612652,0.76153091265947,0.016511850608672635,0.679882237487733,0.005642573704206094,
2451,0.6812561334641806,0.019470919447049793,0.7223748773307164,0.015383804173582045,0.7618253189401374,0.015236611428730106,0.6795878312070658,0.007363427470973138,
2452,0.6739941118743866,0.03331780846223507,0.7225711481844945,0.015293391677193003,0.7620215897939155,0.015269443548447415,0.6805691854759568,0.007645751199522065,
2453,0.668792934249264,0.03080420872080609,0.7207065750736016,0.0161831240284184,0.7606476938174681,0.014007607590382788,0.6808635917566241,0.007945940129537643,
2454,0.6691854759568204,0.027790525181915122,0.7205103042198233,0.016422957092797487,0.7600588812561335,0.014482874044650249,0.679882237487733,0.008981402307083448,
2455,0.666928361138371,0.025544257641854834,0.7197252208047105,0.022460796076027436,0.7584887144259077,0.014858364766469206,0.6798822374877331,0.009767310135245325,
2456,0.6622178606476938,0.02139847427647791,0.7213935230618254,0.020456941159745102,0.7577036310107949,0.014437585814801175,0.6812561334641806,0.01019192041999389,
2457,0.6617271835132483,0.024623193577318236,0.721099116781158,0.020405562454755794,0.7575073601570167,0.01348210767610498,0.6815505397448478,0.011024413479869375,
2458,0.6640824337585869,0.025621804971973992,0.7198233562315995,0.01839875687856003,0.7572129538763493,0.015656829992707424,0.682630029440628,0.011691714894744012,
2459,0.6626104023552503,0.02744741051264374,0.7190382728164867,0.019050914936966,0.7574092247301276,0.015409449598736432,0.6832188420019627,0.010965728305301509,
2460,0.654072620215898,0.020323749768171088,0.7169774288518155,0.016836447434751715,0.7554465161923454,0.014597459198398492,0.6827281648675172,0.011191742023083739,
2461,0.6519136408243376,0.020132357854524278,0.7170755642787046,0.0166876400698724,0.7554465161923455,0.014300860633520604,0.6836113837095191,0.011454552668431699,
2462,0.6512266928361138,0.023896329087599966,0.7160942100098135,0.016753875980323896,0.7537782139352306,0.011509072503693244,0.6823356231599608,0.011446983302061862,
2463,0.644946025515211,0.017823403672845135,0.7162904808635917,0.016698601512043415,0.7526005888125613,0.011374399766662026,0.6815505397448479,0.011804839359132924,
2464,0.6573110893032384,0.01429075568327506,0.7185475956820412,0.014636990212820179,0.7496565260058882,0.012946439712691259,0.681648675171737,0.011806470875878917,
2465,0.6703631010794897,0.005324694785574298,0.722080471050049,0.01832165029262408,0.7500490677134446,0.014897849915298507,0.684396467124632,0.0125075516909557,
2466,0.6751717369970559,0.013184522907305594,0.7221786064769382,0.017550609543558904,0.7503434739941118,0.014434250189727249,0.6842001962708538,0.01206147875402282,
2467,0.6713444553483808,0.021164970148007226,0.721099116781158,0.018873154652257224,0.7508341511285574,0.01515676173209207,0.6866535819430815,0.012392293646566726,
2468,0.6757605495583906,0.0245287531492517,0.7204121687929342,0.01787412275171016,0.7511285574092248,0.016378329409504493,0.686162904808636,0.011638878178012195,
2469,0.6720314033366045,0.022435484261580485,0.7197252208047106,0.017159394013640566,0.7472031403336604,0.014052225569906769,0.6874386653581943,0.011833358425894301,
2470,0.6758586849852797,0.027083599947339516,0.7203140333660452,0.0172590058517626,0.7472031403336604,0.014011044787104805,0.6876349362119725,0.012275168969082496,
2471,0.6686947988223749,0.030843888173602656,0.7189401373895976,0.012503701199317803,0.7438665358194309,0.011894240452306718,0.6846908734052993,0.009796845461612046,
2472,0.6666339548577036,0.04745697745933634,0.7184494602551521,0.010938468924901088,0.7444553483807654,0.010720593595308995,0.6840039254170756,0.008750026741966135,
2473,0.6648675171736997,0.048850352717592034,0.7178606476938174,0.010866033786587946,0.7425907752698724,0.011799127273946322,0.6840039254170756,0.008355930503398622,
2474,0.6625122669283612,0.049109305238104875,0.7175662414131502,0.009865417359656282,0.745829244357213,0.011673579247664686,0.6833169774288518,0.010234353542283558,
2475,0.6638861629048086,0.049728620663652134,0.7143277723258096,0.00990341574998459,0.7437684003925417,0.010317762958430371,0.6801766437684004,0.0067020102370810184,
2476,0.6646712463199215,0.05087978824494236,0.7147203140333661,0.009836087939804382,0.7436702649656526,0.011332836139942725,0.6809617271835132,0.0064156856246049615,
2477,0.6663395485770363,0.04152299985281555,0.7160942100098135,0.010063547590417492,0.7439646712463199,0.010832302042431121,0.6805691854759568,0.007893651639721375,
2478,0.6548577036310108,0.023514853782381197,0.7168792934249264,0.009833150186359453,0.7453385672227674,0.011507398821941692,0.6803729146221786,0.008547364705757288,
2479,0.6488714425907753,0.02313707889788973,0.7159960745829245,0.010836746428636423,0.7448478900883219,0.01174349385801892,0.6806673209028459,0.008607993036148546,
2480,0.6501472031403337,0.02153172671188838,0.713738959764475,0.011589124979968213,0.7442590775269873,0.011195183518252145,0.6789990186457311,0.006752116746523867,
2481,0.6500490677134445,0.020291501871615585,0.7145240431795878,0.01241481028527456,0.7480863591756625,0.0051612144425141155,0.6788027477919529,0.006901649056925306,
2482,0.6542688910696761,0.02740703038614587,0.7148184494602552,0.013046476649932739,0.747693817468106,0.007859416310177008,0.6782139352306182,0.0068932715716726,
2483,0.6717369970559373,0.009930606979920322,0.7141315014720313,0.01276364317007978,0.7447497546614328,0.006415685624604972,0.6768400392541708,0.00795199787237797,
2484,0.664180569185476,0.014946254259859416,0.7129538763493621,0.01174759352435361,0.7402355250245338,0.00962828073516078,0.6778213935230618,0.007674667240831071,
2485,0.6646712463199215,0.019901419377832002,0.7121687929342493,0.011070615707731012,0.7422963689892051,0.010827855831989546,0.6784102060843964,0.007630621070183994,
2486,0.6631992149165848,0.013915174443293205,0.7117762512266927,0.010992043985825985,0.7457311089303238,0.014410879195902357,0.6782139352306182,0.00944040363793227,
2487,0.6655544651619234,0.0241751998167912,0.7121687929342493,0.012290850080444147,0.7470068694798823,0.01375157138810863,0.6777232580961727,0.00925495643010978,
2488,0.6661432777232581,0.025239317636581268,0.7123650637880274,0.012329184513868045,0.7497546614327772,0.014224560022895603,0.6769381746810599,0.00992866721879626,
2489,0.6821393523061825,0.030016288883699574,0.713738959764475,0.011277464338821921,0.755937193326791,0.012585079373134345,0.6767419038272817,0.009097529880138793,
2490,0.6836113837095191,0.03299219060168903,0.7130520117762512,0.01398696667206679,0.7582924435721295,0.010253156338849054,0.6757605495583906,0.008807073658953713,
2491,0.6835132482826299,0.02861956147481391,0.7129538763493621,0.01443958681998249,0.7588812561334641,0.009762378893382452,0.676054955839058,0.008619173704630622,
2492,0.6751717369970559,0.025203806661420223,0.7123650637880274,0.014929491859263285,0.7560353287536801,0.010138866746450979,0.6757605495583906,0.007968935054234261,
2493,0.677134445534838,0.027696105577370136,0.7115799803729146,0.015900967738760693,0.7573110893032384,0.009816486310240388,0.6754661432777233,0.00828997530203842,
2494,0.6741903827281649,0.021816103560653364,0.7113837095191364,0.013862475765953657,0.7589793915603533,0.008363994407325815,0.6774288518155054,0.008202384178200923,
2495,0.6842983316977429,0.01793114450584437,0.712757605495584,0.012774956118650472,0.761432777232581,0.009511545590942826,0.6763493621197252,0.008564248961441196,
2496,0.6748773307163887,0.02177545294957564,0.7140333660451423,0.014816174623433034,0.76153091265947,0.01000788913364629,0.6766437684003925,0.008216461506941898,
2497,0.6722276741903828,0.023951880489386033,0.7145240431795878,0.01458359802807452,0.7619234543670265,0.00920801107418245,0.677036310107949,0.00822466215495857,
2498,0.6701668302257114,0.026691032092822083,0.7149165848871443,0.014271873966878304,0.7618253189401374,0.006984871304916286,0.6778213935230618,0.008725779234925181,
2499,0.6657507360157017,0.019321467485236627,0.7149165848871443,0.013048690982213684,0.7591756624141315,0.005632323788923149,0.6778213935230618,0.008986762098875825,
2500,0.6654563297350344,0.019193944856584207,0.7129538763493621,0.013738959764474978,0.7590775269872424,0.005481546631508899,0.6784102060843964,0.009537834594557657,
2501,0.6755642787046123,0.01294643971269125,0.7141315014720314,0.013628463557514493,0.7576054955839058,0.004665304935821276,0.6815505397448478,0.010852731148929741,
2502,0.6762512266928361,0.013680655763379363,0.7136408243375859,0.012831371249209939,0.7561334641805691,0.008436222689043165,0.6821393523061825,0.010792220205198454,
2503,0.6740922473012758,0.019625613291212728,0.7131501472031403,0.012876325391055331,0.7573110893032384,0.00806025876285813,0.6832188420019627,0.009836087939804386,
2504,0.6882237487733072,0.011366777024981558,0.7136408243375858,0.014617238069127533,0.7578999018645731,0.010948149377189855,0.684396467124632,0.01000500182605136,
2505,0.6783120706575074,0.018992691506815217,0.7131501472031403,0.014508120598686027,0.7581943081452405,0.010148360958425912,0.6837095191364082,0.010855392980588683,
2506,0.6721295387634937,0.013567555500997908,0.7138370951913641,0.01330956639507648,0.759666339548577,0.010024234834625502,0.6842001962708537,0.009693078096067316,
2507,0.6716388616290481,0.017122874462366756,0.7144259077526988,0.013763471754997425,0.7585868498527969,0.011444459067409802,0.6845927379784102,0.009358436350447212,
2508,0.6712463199214916,0.015155490884671744,0.7146221786064769,0.013328366248325636,0.7557409224730127,0.010096032305877673,0.686162904808636,0.013677839654711536,
2509,0.6728164867517175,0.015742708876922702,0.7157998037291462,0.012702379144372502,0.7560353287536801,0.009160825146312048,0.6863591756624141,0.013388923827825175,
2510,0.6567222767419038,0.03715122642829604,0.7154072620215898,0.012245319534692106,0.7563297350343474,0.008959931077929998,0.686261040235525,0.011721330881975385,
2511,0.6592737978410206,0.024230906783378497,0.7154072620215898,0.012154539121013568,0.7564278704612365,0.008753328016085483,0.6860647693817469,0.010716101036089267,
2512,0.6693817468105987,0.019840352608400093,0.7142296368989205,0.008933019468282847,0.7552502453385672,0.009551960243292502,0.6856722276741903,0.011770525268059823,
2513,0.6670264965652601,0.023490267792545122,0.7154072620215898,0.009978978464287455,0.7546614327772326,0.009665218647493713,0.6867517173699705,0.01184393373199807,
2514,0.6686947988223749,0.023339732422923046,0.7193326790971541,0.011094078713297404,0.7540726202158979,0.009521665335895714,0.6896957801766438,0.011328586379362814,
2515,0.6720314033366045,0.023514853782381218,0.7219823356231599,0.009948047809596993,0.7557409224730127,0.008730192881760246,0.6914622178606477,0.012702379144372495,
2516,0.6878312070657507,0.027952925037940536,0.7213935230618254,0.009301664856583156,0.7538763493621197,0.008439646712463205,0.6914622178606477,0.012770432141839075,
2517,0.6787046123650637,0.0401245507585814,0.718351324828263,0.011694185758403313,0.753189401373896,0.00645757953929817,0.6911678115799804,0.012101335708706485,
2518,0.677134445534838,0.0346780662418915,0.7191364082433759,0.010034797276674563,0.7539744847890089,0.007464745929631646,0.6903827281648676,0.012268890912684592,
2519,0.7024533856722277,0.04819698476413908,0.7205103042198233,0.009390283583046673,0.7527968596663396,0.010317762958430373,0.6909715407262021,0.011716400082816462,
2520,0.6931305201177625,0.05215193956906973,0.7204121687929342,0.010228705963332987,0.7538763493621198,0.013956638106240517,0.689892051030422,0.012284580037908612,
2521,0.6763493621197252,0.028524509847438453,0.7215897939156035,0.00830158429148444,0.7516192345436703,0.0161473786070027,0.6909715407262021,0.012293983902545168,
2522,0.6784102060843964,0.025711856404915825,0.7255152109911678,0.006803269877306006,0.755152109911678,0.013096576247657114,0.6937193326790971,0.010783292897685717,
2523,0.6780176643768401,0.03139474858035692,0.7250245338567223,0.006462052064044875,0.7555446516192346,0.012972449289748594,0.6943081452404318,0.011364234974849124,
2524,0.6741903827281649,0.03601984611408663,0.7255152109911678,0.007611666115668432,0.7578999018645731,0.017676911919207144,0.69450441609421,0.01210133570870649,
2525,0.6723258096172718,0.02101198431416851,0.7287536800785084,0.007405161719298718,0.7590775269872424,0.018858861446424038,0.6947988223748773,0.011902334526365155,
2526,0.6744847890088321,0.006915588980352437,0.7282630029440628,0.007981011034876336,0.7597644749754662,0.020642525202255495,0.6931305201177625,0.011000801890159988,
2527,0.6788027477919529,0.01228693167881415,0.728459273797841,0.008006311306917036,0.7612365063788028,0.021887940464663254,0.6920510304219823,0.011659546017883531,
2528,0.6730127576054956,0.01226339497688975,0.7283611383709518,0.0079761828365912,0.7621197252208047,0.020255874799775295,0.6912659470068695,0.012060680271432552,
2529,0.6805691854759568,0.020022994194319268,0.7279685966633955,0.008786272536054721,0.763297350343474,0.02320358161514295,0.6908734052993131,0.012300249151468887,
2530,0.6681059862610402,0.01901549581930522,0.7260058881256133,0.009395410123573252,0.7626104023552502,0.021808156142525383,0.6908734052993131,0.012432639312384622,
2531,0.6732090284592738,0.01697771247784778,0.7267909715407261,0.010484428205210455,0.7623159960745829,0.021709011551795037,0.6902845927379784,0.014117182801450707,
2532,0.6860647693817468,0.029940795483832328,0.7259077526987243,0.010868692360322623,0.7599607458292443,0.025010868134542626,0.6901864573110893,0.014689532749951821,
2533,0.6842983316977429,0.040362899463533386,0.7253189401373896,0.008506705763599352,0.7592737978410206,0.022593750683309512,0.6905789990186457,0.015000923702965279,
2534,0.6635917566241413,0.016577627017686884,0.7248282630029441,0.0083697495820296,0.759666339548577,0.02249079009395597,0.6901864573110893,0.014669851352050728,
2535,0.6736997055937194,0.02842033138156586,0.7251226692836114,0.009409749578306674,0.7612365063788028,0.02258095959473172,0.6895976447497547,0.013396833716648885,
2536,0.6671246319921492,0.013546954996457226,0.7249263984298332,0.00975744515935662,0.7610402355250245,0.022238016081697072,0.6906771344455348,0.012546759208138995,
2537,0.6627085377821393,0.012999147704363905,0.7249263984298332,0.009261197831131713,0.7618253189401374,0.020294349335465433,0.6919528949950933,0.012387629921765087,
2538,0.6685966633954857,0.019964228995258765,0.7211972522080471,0.013785844577656348,0.7611383709519136,0.01849117285701884,0.6922473012757605,0.010138866746450967,
2539,0.6619234543670265,0.01614618573006781,0.7188420019627085,0.013686286242376213,0.76153091265947,0.018975950926905998,0.6922473012757606,0.010129363635593061,
2540,0.6564278704612365,0.009810598184362078,0.7181550539744848,0.015299687586099606,0.7622178606476938,0.018397709977829243,0.691756624141315,0.010313094920839766,
2541,0.6461236506378802,0.013872892676798655,0.7163886162904809,0.012126775412429295,0.7610402355250245,0.018782105485067615,0.6906771344455349,0.008586709658185424,
2542,0.6375858684985279,0.01707838402941801,0.715603532875368,0.013709487525103304,0.7621197252208047,0.018271119329125857,0.6906771344455349,0.00942611081574925,
2543,0.6402355250245338,0.019338904961858774,0.7149165848871443,0.013868032425467717,0.7606476938174681,0.018239466387421292,0.6903827281648675,0.008853969435634903,
2544,0.66702649656526,0.044805674132904115,0.7159960745829245,0.014454252393682738,0.7639842983316978,0.014452919774642092,0.6891069676153091,0.010631287587007524,
2545,0.6688910696761531,0.05461780941290686,0.7173699705593719,0.011330286474874666,0.7631992149165849,0.01502017129272593,0.6865554465161924,0.00997608278928401,
2546,0.6713444553483808,0.047381629695104524,0.7189401373895976,0.010756466520035146,0.7629048086359176,0.015061150606782958,0.6867517173699706,0.010125559893951024,
2547,0.6601570166830225,0.03868278949320552,0.7178606476938175,0.01160739258101467,0.7633954857703631,0.01500349147492914,0.6858684985279686,0.010247519122438962,
2548,0.6702649656526005,0.033231559484438906,0.719234543670265,0.010693609929071564,0.765063788027478,0.015815948206355204,0.6882237487733072,0.008631455712383128,
2549,0.6596663395485771,0.029261147382218966,0.7195289499509323,0.009292341953888776,0.7658488714425908,0.016021641608567807,0.68900883218842,0.006393129528911606,
2550,0.6554465161923455,0.03496486899571085,0.7193326790971541,0.00908481790856379,0.7657507360157016,0.014341209234254413,0.6893032384690874,0.0063855931246309785,
2551,0.658684985279686,0.030775432596553645,0.7189401373895976,0.007004147548598823,0.7673209028459274,0.013439180032606303,0.6895976447497547,0.005966117430253448,
2552,0.6617271835132483,0.0413831405298828,0.7239450441609421,0.00545159741406524,0.768792934249264,0.01530220522435692,0.6906771344455349,0.005530521218294555,
2553,0.6711481844946026,0.033923360342210405,0.7203140333660452,0.0069945160672052935,0.7644749754661433,0.0164826622340583,0.6893032384690874,0.005279284654097266,
2554,0.6698724239450442,0.030646548411398876,0.7213935230618254,0.006340186577119969,0.7646712463199214,0.015626660882718777,0.6874386653581943,0.0032100936670846156,
2555,0.6738959764474975,0.028659241295700397,0.7194308145240432,0.007031593372982481,0.7640824337585869,0.016445811123465524,0.6865554465161923,0.004659107937377514,
2556,0.6714425907752699,0.028741452416856505,0.7190382728164868,0.00792166283439079,0.7646712463199214,0.017761156753509248,0.6877330716388617,0.005752443921394645,
2557,0.6685966633954858,0.025567245198471544,0.7186457311089304,0.008502176100997254,0.7631992149165849,0.016902669984639743,0.687144259077527,0.006046289225024284,
2558,0.6672227674190383,0.015386933952910414,0.7181550539744848,0.009024191507417184,0.7622178606476938,0.0175374350568704,0.6866535819430815,0.005819025350490121,
2559,0.6625122669283612,0.014414220229308224,0.7180569185475957,0.008675970993248409,0.7638861629048086,0.018085696230216334,0.6868498527968596,0.006201972643503428,
2560,0.6580961727183514,0.01573964984246579,0.7200196270853778,0.009752508929385556,0.7643768400392542,0.01770086733627338,0.6865554465161924,0.006302097883416031,
2561,0.6855740922473013,0.03505976542526504,0.7229636898920511,0.011896669252751128,0.7681059862610402,0.01717398009023885,0.6853778213935231,0.005866824407315054,
2562,0.6650637880274779,0.022655472471847814,0.7227674190382728,0.012463585568876574,0.7649656526005888,0.0164651243724853,0.6846908734052993,0.0053625421363353324,
2563,0.6718351324828262,0.024418571136144086,0.7230618253189401,0.012812593805881612,0.7656526005888126,0.01560198978921075,0.6832188420019627,0.006514004622286974,
2564,0.6631992149165848,0.021874736662734953,0.7224730127576054,0.015029785844221122,0.7665358194308145,0.013453504466466436,0.6822374877330717,0.006528772278107904,
2565,0.6677134445534838,0.02424441630069709,0.7244357212953876,0.013013956489872622,0.7673209028459274,0.013229732952051362,0.6827281648675172,0.005244509996422919,
2566,0.6686947988223749,0.026656732496651278,0.7247301275760549,0.013290015322653743,0.7678115799803729,0.013813759650441066,0.6819430814524043,0.006527297016021939,
2567,0.6665358194308145,0.030446664462673714,0.7248282630029441,0.013810273352111695,0.7677134445534838,0.015384430180385022,0.6810598626104023,0.005136899834466106,
2568,0.6651619234543671,0.019254560892531063,0.7231599607458292,0.015622962702361062,0.7676153091265947,0.01535937000707663,0.6802747791952894,0.005990281633771096,
2569,0.6747791952894995,0.021648595097351182,0.7221786064769382,0.014320376652029796,0.7674190382728165,0.014703949032160636,0.6802747791952894,0.007927739128015976,
2570,0.6674190382728165,0.01929403389553046,0.7202158979391561,0.013592376599160573,0.7656526005888126,0.010846517668025977,0.6799803729146221,0.008029133334281758,
2571,0.6645731108930324,0.01801954574213806,0.7215897939156035,0.01204549904542421,0.7639842983316978,0.012347137183553757,0.6780176643768401,0.009790945524032918,
2572,0.6616290480863591,0.011638878178012192,0.7202158979391561,0.011327736235923914,0.7677134445534838,0.011446983302061847,0.6787046123650637,0.00956707172282939,
2573,0.6605495583905789,0.012645388551791658,0.7181550539744848,0.011013925689184068,0.7665358194308145,0.011314976419345393,0.6781157998037292,0.00937694146071934,
2574,0.6545632973503435,0.01746975987583439,0.7162904808635917,0.01061224727158252,0.7649656526005888,0.010496362674874133,0.6794896957801766,0.007273947187519695,
2575,0.66045142296369,0.007720957119831575,0.7152109911678116,0.012887539425222232,0.7640824337585869,0.014718351193963582,0.6796859666339549,0.007816411286257057,
2576,0.657899901864573,0.01113047841315629,0.7153091265947007,0.013363724852246685,0.7608439646712463,0.01569430641939455,0.6809617271835133,0.008265543352010032,
2577,0.6579980372914622,0.006260701828355861,0.7146221786064769,0.012759869958311368,0.7569185475956821,0.016466878999175087,0.6805691854759568,0.008493109528329252,
2578,0.6608439646712463,0.0075148929221105715,0.7143277723258097,0.014447588069296186,0.7556427870461236,0.016546808694259067,0.6807654563297351,0.007939877764933772,
2579,0.6655544651619235,0.00614111397337077,0.7171736997055937,0.014093969349790996,0.7569185475956821,0.015109669189821014,0.6823356231599608,0.008906026539382477,
2580,0.663199214916585,0.018992691506815214,0.7178606476938174,0.014506129047197733,0.7557409224730127,0.012875577441509758,0.6817468105986262,0.007528976556944703,
2581,0.6594700686947988,0.019931399422561235,0.7175662414131502,0.013852746248500794,0.7556427870461236,0.012205932750332564,0.6810598626104023,0.007807781857081874,
2582,0.6600588812561334,0.02170191246345878,0.7200196270853778,0.011298793299018065,0.755937193326791,0.012976902840016456,0.6820412168792934,0.008002701879440669,
2583,0.6575073601570167,0.021059140072497477,0.7200196270853778,0.01191689000578125,0.7568204121687929,0.013371649647324403,0.6820412168792934,0.00803872322522959,
2584,0.6583905789990186,0.025559333783068676,0.7187438665358195,0.010986785892252778,0.7591756624141315,0.010368972672716229,0.6814524043179587,0.007865540690682585,
2585,0.6640824337585869,0.026851473991079313,0.7200196270853778,0.01009698615653933,0.76153091265947,0.010491774100807925,0.6828263002944063,0.005802451618879086,
2586,0.6665358194308145,0.027158170449277805,0.7204121687929342,0.009460784498524069,0.7617271835132483,0.00979684546161204,0.6830225711481845,0.005780834730136673,
2587,0.6671246319921491,0.025164801520696854,0.7193326790971541,0.008572116899675158,0.7590775269872424,0.007758286703062753,0.6831207065750735,0.006370493569035313,
2588,0.6712463199214916,0.029957838269438097,0.719234543670265,0.00894809994116183,0.7597644749754662,0.009487214161811143,0.68351324828263,0.006691943914124555,
2589,0.6690873405299314,0.02533833157502304,0.7181550539744848,0.00860351670041362,0.7583905789990186,0.008507837802431103,0.6840039254170756,0.007396052475531603,
2590,0.6628066732090285,0.021805948012335073,0.7159960745829245,0.009726800151806762,0.7574092247301276,0.006894668526104141,0.6829244357212954,0.009647266518111498,
2591,0.6672227674190383,0.02749788984101635,0.7185475956820412,0.0095781383219286,0.7623159960745829,0.010049182715239892,0.6841020608439646,0.0103364140274462,
2592,0.6690873405299314,0.026127993009241915,0.7188420019627085,0.00918497268443383,0.7626104023552502,0.011203782631216939,0.6831207065750736,0.01095166742013966,
2593,0.6693817468105986,0.02352263398863263,0.7176643768400393,0.010824297548675595,0.7625122669283612,0.013679247781513502,0.6837095191364082,0.0086426060279898,
2594,0.677134445534838,0.03191589798004291,0.7185475956820412,0.01220435463503082,0.7633954857703631,0.014494173991696386,0.6836113837095191,0.00811266052421604,
2595,0.6748773307163887,0.032974963751017446,0.7194308145240431,0.011859372985296006,0.7621197252208047,0.014367375060793093,0.6838076545632974,0.00809602402694518,
2596,0.6666339548577036,0.027461441855999524,0.7196270853778214,0.011920930040479064,0.7620215897939155,0.013063443605333654,0.68351324828263,0.006749263538390358,
2597,0.6717369970559371,0.03357034951401256,0.7222767419038273,0.011085394501623502,0.7633954857703631,0.014380774965832956,0.6819430814524043,0.006393129528911611,
2598,0.669774288518155,0.027289766585443572,0.7212953876349362,0.00930994404367531,0.7626104023552502,0.013768368916424412,0.6818449460255153,0.006572876172577163,
2599,0.6772325809617272,0.019261562005727543,0.7221786064769382,0.009337832106273045,0.7617271835132483,0.012581252608861518,0.6820412168792934,0.004817639924880687,
2600,0.673405299313052,0.01826110183375444,0.7218842001962709,0.008785176375793947,0.7628066732090285,0.013113478381542738,0.6827281648675172,0.005271982735451744,
2601,0.6718351324828263,0.015163114371514363,0.7230618253189401,0.006550861341816932,0.7636898920510304,0.012392293646566722,0.6822374877330717,0.005608334469962535,
2602,0.674288518155054,0.02053447167756713,0.7233562315996075,0.00620197264350343,0.7665358194308145,0.010303752501202502,0.6812561334641806,0.005469234462450554,
2603,0.6759568204121689,0.02179534587337733,0.7225711481844946,0.006674652040483594,0.7647693817468106,0.01418252157254244,0.6809617271835132,0.00559802186337653,
2604,0.665161923454367,0.029323614369446478,0.7237487733071639,0.008826734768113393,0.7674190382728165,0.014040569944242918,0.6819430814524042,0.005297495417572432,
2605,0.6659470068694799,0.028606771511267025,0.7248282630029441,0.00847267426659446,0.76702649656526,0.013127424599653792,0.6847890088321884,0.007780598485933198,
2606,0.6668302257114818,0.025220995634732877,0.7223748773307164,0.010341071538621781,0.7656526005888126,0.014669851352050725,0.6841020608439646,0.0076734122874679515,
2607,0.6699705593719332,0.026035682009228046,0.7237487733071639,0.00961025960537397,0.7637880274779195,0.015731081381365176,0.6855740922473013,0.005996708976428728,
2608,0.663297350343474,0.0262342997530558,0.7237487733071638,0.00959019641103635,0.7643768400392541,0.018997254559257864,0.6856722276741904,0.0055130802375615885,
2609,0.6595682041216879,0.021178616458274124,0.7261040235525025,0.008551870433379523,0.7659470068694799,0.014319031573676956,0.6850834151128558,0.005875026318781461,
2610,0.6510304219823356,0.021454208928313862,0.7240431795878312,0.010039594713137683,0.7610402355250245,0.01702303177762942,0.682531894013739,0.006191093344685966,
2611,0.6529931305201178,0.025487642689551476,0.7225711481844946,0.010005964354489404,0.7592737978410206,0.015995171470679803,0.6817468105986261,0.006660207851209879,
2612,0.6534838076545633,0.031328726382654305,0.7244357212953876,0.009098588409420409,0.7574092247301276,0.017078384029418008,0.682630029440628,0.007685952600275284,
2613,0.6563297350343474,0.027128011844036896,0.7240431795878313,0.009623278250937199,0.7579980372914622,0.016111553880262558,0.6824337585868498,0.0075977357608816186,
2614,0.6637880274779195,0.0210440434208914,0.7237487733071639,0.008098402761836222,0.7569185475956821,0.014764735069562525,0.682630029440628,0.007735910569191895,
2615,0.6635917566241414,0.021666826619833737,0.7215897939156035,0.00736081122378771,0.7570166830225712,0.015483643327542339,0.6808635917566241,0.00641718654534714,
2616,0.6590775269872424,0.0294821427938061,0.7212953876349362,0.008139918097478995,0.7548577036310108,0.013786543143345188,0.6812561334641806,0.007255387787742683,
2617,0.6536800785083415,0.03130720073845186,0.7210009813542688,0.007903405924122043,0.7549558390578999,0.014952696333457034,0.6808635917566241,0.007268649337445033,
2618,0.651422963689892,0.03409213995665593,0.7188420019627085,0.010222113177624958,0.7553483807654563,0.013779555892811062,0.6815505397448478,0.008104346544479911,
2619,0.6539744847890088,0.033282814855711815,0.7187438665358195,0.010228705963332984,0.7564278704612365,0.014148528614472996,0.6808635917566241,0.007921662834390795,
2620,0.6622178606476938,0.027142208303140368,0.719234543670265,0.00840419786693098,0.7522080471050049,0.012300249151468884,0.6815505397448479,0.00856649768117574,
2621,0.6594700686947988,0.029278256856805067,0.718351324828263,0.007356885108534366,0.7517173699705594,0.010727777776778927,0.6812561334641806,0.010332686506940043,
2622,0.6613346418056918,0.031722798532709,0.7218842001962709,0.004479965538965001,0.7526987242394505,0.009397459956721574,0.6813542688910696,0.012588904974150803,
2623,0.6654563297350343,0.030083590782920253,0.7213935230618254,0.005261010855222836,0.7544651619234544,0.00975744515935662,0.6827281648675172,0.010864261042667751,
2624,0.6673209028459274,0.030256920278472373,0.7224730127576056,0.0056511010986802605,0.7525024533856722,0.009177630159558931,0.6810598626104024,0.01124924818913218,
2625,0.6662414131501472,0.030654403560218715,0.7215897939156035,0.008012323406064845,0.7539744847890089,0.014604055131679112,0.6803729146221786,0.012999147704363915,
2626,0.6675171736997055,0.028077024129142553,0.7214916584887144,0.008000294689769897,0.7534838076545632,0.013793526854417343,0.6791952894995094,0.013421252990994122,
2627,0.6675171736997056,0.03728061409281275,0.722080471050049,0.007121414153690572,0.7538763493621197,0.012492913509086741,0.6779195289499509,0.013624929846365916,
2628,0.6744847890088322,0.0422479566466408,0.7258096172718351,0.010091261700165083,0.7562315996074582,0.015595198396250088,0.6782139352306182,0.014229298496872893,
2629,0.6700686947988224,0.04394955403914257,0.7249263984298332,0.010106519711827673,0.7542688910696762,0.014225914033657115,0.677134445534838,0.013264628450718907,
2630,0.664278704612365,0.04083471597528135,0.7243375858684985,0.01036897267271622,0.7532875368007851,0.01381375965044107,0.6769381746810599,0.01227909112433135,
2631,0.6608439646712463,0.018257937272282993,0.7234543670264966,0.01120464217954236,0.7555446516192346,0.015828121813611946,0.6785083415112856,0.012352595860694456,
2632,0.6609421000981354,0.01703434276344731,0.7234543670264966,0.011676053949154733,0.7551521099116781,0.013679247781513498,0.6788027477919529,0.013146484923512924,
2633,0.6441609421000982,0.018286925254394168,0.7214916584887143,0.010096986156539332,0.7535819430814524,0.014540610660596991,0.6793915603532875,0.012462040081169105,
2634,0.6475956820412169,0.01874720592565066,0.7227674190382729,0.008628107807785388,0.7525024533856722,0.011230398038013711,0.6794896957801767,0.013917942530538263,
2635,0.6594700686947988,0.0030564105009612194,0.7227674190382729,0.008655967446987222,0.7507360157016683,0.015047076555654518,0.6804710500490677,0.013002110810785884,
2636,0.673307163886163,0.03560625935615178,0.7221786064769382,0.009012444729278795,0.7555446516192346,0.019490199792468448,0.6802747791952894,0.012208299540792144,
2637,0.6623159960745829,0.04014494699361049,0.7206084396467125,0.010554007779788698,0.753189401373896,0.018748746981886947,0.679882237487733,0.012160876211705331,
2638,0.6664376840039254,0.034938692836240855,0.7226692836113837,0.009171331888091128,0.753189401373896,0.01561864705188049,0.6799803729146222,0.011814625080094211,
2639,0.666928361138371,0.03701592332377195,0.7222767419038273,0.008068618171185257,0.7530912659470068,0.014327100149584163,0.6792934249263984,0.0114427759349546,
2640,0.6809617271835132,0.03472857329129594,0.7229636898920511,0.007347716014655496,0.7525024533856722,0.013935921695672758,0.6810598626104023,0.010866033786587962,
2641,0.6788027477919529,0.033248363733589116,0.7240431795878313,0.008558624577199275,0.7522080471050049,0.013829785303201428,0.6815505397448479,0.011011302180705264,
2642,0.682630029440628,0.03175920782433679,0.7237487733071639,0.008951328165645834,0.7509322865554465,0.013175754657893763,0.6808635917566241,0.010828745220124622,
2643,0.6711481844946026,0.015220168810021533,0.7219823356231599,0.006971069925486974,0.7517173699705594,0.012166418458386617,0.6815505397448479,0.01044577750008649,
2644,0.6778213935230618,0.011514092089235518,0.722080471050049,0.005974183024621956,0.7548577036310108,0.014042627522342168,0.6832188420019627,0.010956942366622025,
2645,0.6751717369970559,0.01235493455546042,0.7212953876349362,0.00550783717385762,0.7565260058881256,0.015718219931744305,0.6821393523061825,0.010511948844569933,
2646,0.6773307163886163,0.0122947672332607,0.7219823356231599,0.007548139165075344,0.7558390578999019,0.011247535844470587,0.6842001962708537,0.014117864972211541,
2647,0.677134445534838,0.01357323289658103,0.7222767419038273,0.0071779876537427754,0.7560353287536801,0.012713746607027792,0.68351324828263,0.011706532253932596,
2648,0.6765456329735035,0.011802391661136722,0.7219823356231599,0.007668390420249762,0.7566241413150148,0.012182239555393692,0.6833169774288518,0.01194514155423194,
2649,0.6621197252208046,0.017509956372671994,0.7226692836113837,0.009937393162081906,0.7578999018645731,0.01308774907776121,0.684396467124632,0.015374411012809525,
2650,0.6657507360157017,0.019276555828807412,0.7209028459273797,0.010863374562225431,0.7563297350343474,0.014577653491843822,0.6852796859666339,0.01456774054093307,
2651,0.6638861629048086,0.02042773242246788,0.7221786064769382,0.011370165541087534,0.7576054955839058,0.012555966713689458,0.6854759568204122,0.014588880026809135,
2652,0.6762512266928361,0.02713298144963996,0.7212953876349362,0.010808270777042876,0.7583905789990186,0.011856124286978574,0.6865554465161923,0.014306920177857,
2653,0.6705593719332679,0.026808400187460637,0.7198233562315997,0.010985032635097713,0.7569185475956821,0.01107931150335952,0.6854759568204122,0.014635016198082227,
2654,0.6782139352306182,0.028136643714703785,0.7205103042198233,0.011044487241498271,0.7572129538763493,0.010429169063205736,0.6850834151128558,0.014430913793642239,
2655,0.6797841020608439,0.026161145232059733,0.7194308145240431,0.011212375149261303,0.7556427870461236,0.011223535588220458,0.6857703631010794,0.014314322804094061,
2656,0.6777232580961727,0.022045332415464528,0.720117762512267,0.011027033868959953,0.7569185475956821,0.009446522513137498,0.6856722276741904,0.013543400018308928,
2657,0.6724239450441609,0.02104450105429881,0.720117762512267,0.010015584551264448,0.758684985279686,0.005733998491851437,0.6879293424926398,0.008441928623201781,
2658,0.674386653581943,0.01724114053717127,0.7213935230618254,0.010653006276829774,0.7579980372914622,0.0066515262817784275,0.6884200196270853,0.008198861069364259,
2659,0.6684003925417076,0.004144987651019219,0.7198233562315995,0.010808270777042881,0.7568204121687929,0.0076306210701840025,0.6882237487733072,0.008060258762858121,
2660,0.6709519136408243,0.012286931678814159,0.71648675171737,0.011433514277480052,0.757703631010795,0.00830622334425861,0.6865554465161924,0.00823051475810078,
2661,0.6736997055937193,0.008650402697169384,0.7168792934249264,0.012903969046968791,0.757703631010795,0.008392730815790108,0.6858684985279686,0.010261606356953726,
2662,0.6753680078508342,0.015776929540589957,0.7171736997055937,0.01304721480244967,0.7574092247301276,0.007933810767971635,0.6859666339548577,0.010785971865777509,
2663,0.6747791952894995,0.011575821345242881,0.7152109911678116,0.010182466823283762,0.7569185475956821,0.006901649056925316,0.6850834151128558,0.009995371443777218,
2664,0.6712463199214918,0.007284531328712702,0.7155053974484789,0.010190975454953616,0.7582924435721295,0.009008169375751057,0.6867517173699705,0.00953278464736479,
2665,0.6739941118743866,0.013887463225025069,0.7149165848871443,0.010468801062292123,0.7576054955839058,0.008521410538210955,0.686162904808636,0.0098946598426045,
2666,0.6703631010794897,0.0170750002726838,0.715603532875368,0.011572493046914963,0.7571148184494603,0.010772570363150224,0.6833169774288519,0.011101021191269302,
2667,0.6666339548577036,0.01746590055654627,0.7167811579980372,0.012645388551791642,0.7597644749754662,0.011696656100104313,0.6837095191364082,0.011725438297345509,
2668,0.6618253189401374,0.00864149164386705,0.716584887144259,0.009522676718907325,0.7578999018645731,0.011782791772171643,0.6824337585868498,0.008763224376528296,
2669,0.6637880274779195,0.015339920213926187,0.7145240431795878,0.011534148586519515,0.7576054955839058,0.011085394501623505,0.6826300294406281,0.009044445462213125,
2670,0.6607458292443572,0.012341676092060836,0.714720314033366,0.012661371775215872,0.757703631010795,0.008867012363553698,0.6832188420019627,0.010721491881254305,
2671,0.6499509322865554,0.012565933897946328,0.7157998037291462,0.012740231243131348,0.7585868498527969,0.008228174216390417,0.6830225711481844,0.010794896957801758,
2672,0.6524043179587831,0.013386046345774361,0.7149165848871443,0.01174349385801892,0.7592737978410206,0.010581347453726419,0.6842001962708538,0.011438567020281372,
2673,0.6525024533856723,0.013610078240551873,0.7151128557409224,0.011413280937435405,0.758783120706575,0.010034797276674544,0.6844946025515212,0.011351516185217854,
2674,0.6543670264965652,0.021492778726948842,0.7149165848871443,0.012106905211612274,0.7582924435721295,0.010182466823283748,0.6848871442590776,0.012434188454414467,
2675,0.6640824337585869,0.03602599505822115,0.7160942100098135,0.012125186994659393,0.7618253189401374,0.008911431666140529,0.6848871442590775,0.014185237490141538,
2676,0.66702649656526,0.03369147996087471,0.7143277723258097,0.010643962208405296,0.7626104023552502,0.007546863171631162,0.6853778213935231,0.014069348654720199,
2677,0.654072620215898,0.02089616427877297,0.7138370951913641,0.0107654160735594,0.7629048086359176,0.00614738361663035,0.6848871442590775,0.014353962646498391,
2678,0.6609421000981355,0.018840979690946794,0.714720314033366,0.011733648814630135,0.7664376840039254,0.008169442743186423,0.6849852796859667,0.014821373737418294,
2679,0.6516192345436702,0.025731326010062592,0.7166830225711481,0.012512170716788415,0.7665358194308145,0.008369749582029592,0.6850834151128558,0.01507073901507554,
2680,0.6703631010794897,0.036678764013032654,0.714720314033366,0.011835799719822402,0.7666339548577037,0.0064917901505559235,0.6839057899901865,0.01508351407799085,
2681,0.682531894013739,0.044017868768651144,0.7142296368989205,0.013582453602980145,0.7645731108930324,0.00810672283731634,0.6845927379784102,0.01531793108839676,
2682,0.6696761530912659,0.03255582699804102,0.7123650637880276,0.012434188454414487,0.7641805691854759,0.007829952602676623,0.6830225711481844,0.014386131433088565,
2683,0.6576054955839058,0.03791559723367569,0.7125613346418057,0.01137863241659331,0.7653581943081453,0.006564079100369237,0.6829244357212954,0.013327643667411158,
2684,0.6515210991167811,0.00957210358123379,0.7157998037291462,0.011280879682431048,0.7674190382728165,0.006337147906167986,0.6817468105986262,0.013058282083091281,
2685,0.6762512266928361,0.02568712373158189,0.7148184494602552,0.012480573302584261,0.7668302257114818,0.005017398638337279,0.6825318940137389,0.0123119878999507,
2686,0.6867517173699705,0.022178606476938173,0.7188420019627085,0.012019086078425813,0.7689892051030423,0.007834870915097967,0.6819430814524043,0.013872892676798655,
2687,0.6634936211972522,0.02535315031396779,0.7221786064769382,0.013736856701509198,0.7688910696761531,0.007783073624690226,0.6817468105986261,0.01375507256477969,
2688,0.6515210991167812,0.02370209282600582,0.7198233562315997,0.012190142403811891,0.7668302257114818,0.005387625998551836,0.6803729146221786,0.012184610948120726,
2689,0.6529931305201178,0.02574142941999728,0.7198233562315997,0.013257366129643082,0.7657507360157016,0.00613326790657497,0.6798822374877331,0.01191284860097626,
2690,0.6524043179587831,0.02640298963577905,0.7207065750736016,0.011948366049243899,0.7649656526005888,0.0035109997684000622,0.6778213935230618,0.010314028697374869,
2691,0.6506378802747792,0.025832182287253747,0.7198233562315997,0.011507398821941675,0.7635917566241414,0.003031098176934348,0.678900883218842,0.01361432320969617,
2692,0.6431795878312071,0.021761738356907954,0.7231599607458292,0.012785505839416173,0.7656526005888126,0.0025325785869605407,0.6789990186457311,0.013539132812399837,
2693,0.6448478900883219,0.03183946418354255,0.7241413150147203,0.010110330616831833,0.7683022571148185,0.002585267884655452,0.6797841020608439,0.012812593805881612,
2694,0.6430814524043179,0.03306828985701811,0.7221786064769382,0.009270552053872073,0.7667320902845928,0.005504339023505456,0.6803729146221786,0.012969479406630503,
2695,0.6503434739941119,0.028687790210941665,0.7223748773307164,0.006808929836585529,0.7664376840039254,0.007415558581869504,0.6811579980372915,0.01193223486050691,
2696,0.6542688910696761,0.026126149985615695,0.722080471050049,0.009193356960651915,0.7641805691854759,0.009349170059913295,0.6794896957801766,0.014175050116010042,
2697,0.6649656526005888,0.017517654749114573,0.7225711481844946,0.006689065039431599,0.7635917566241412,0.009597223300017787,0.6807654563297351,0.013270435446050473,
2698,0.6668302257114818,0.0246825718432529,0.7224730127576056,0.008336314261666453,0.7635917566241412,0.00912923236864199,0.6789990186457311,0.014038512064571285,
2699,0.6680078508341512,0.026822765807647357,0.7245338567222768,0.0085248003456267,0.7621197252208047,0.005640866678390541,0.6815505397448479,0.014143082159217958,
2700,0.6627085377821393,0.03651587454456601,0.7242394504416094,0.009719866939677637,0.7613346418056919,0.007592663840582804,0.6811579980372915,0.016565422841964904,
2701,0.6679097154072621,0.03144838525469266,0.7239450441609421,0.00929234195388877,0.7633954857703631,0.007411661467516854,0.6829244357212954,0.016585758145886555,
2702,0.658881256133464,0.02711700447626068,0.7225711481844945,0.009323382042405197,0.7636898920510304,0.008030332696949471,0.6833169774288518,0.016408290330541198,
2703,0.6602551521099117,0.03047985884030447,0.7226692836113837,0.009893686485675016,0.7638861629048086,0.008100780798229217,0.68351324828263,0.017623439642853754,
2704,0.6649656526005888,0.030313205763983837,0.7235525024533856,0.00899747210398596,0.7647693817468106,0.005760808683587506,0.6842001962708537,0.019134143445658783,
2705,0.6736997055937193,0.03265566002158913,0.721099116781158,0.00927678296219547,0.7606476938174681,0.004533389386634388,0.6836113837095191,0.017922549073865843,
2706,0.6583905789990186,0.02576760499670472,0.7206084396467125,0.008541729203921078,0.761432777232581,0.003611063688513071,0.6827281648675172,0.016246082065083985,
2707,0.6612365063788028,0.03248208508770711,0.7186457311089304,0.010360610221958116,0.7604514229636898,0.0038184644667995536,0.6821393523061825,0.017058071420635722,
2708,0.6580961727183513,0.02726575881677486,0.7170755642787046,0.010332686506940034,0.7590775269872424,0.0037368857241726785,0.6815505397448479,0.01647681835433764,
2709,0.6599607458292444,0.027928108014099003,0.7184494602551521,0.00901778607078323,0.7588812561334641,0.003908205643128539,0.6813542688910696,0.015296539955563276,
2710,0.6631992149165848,0.026720242237408563,0.7180569185475957,0.010952546754311053,0.7580961727183513,0.007198084718701569,0.6777232580961727,0.01113480378479321,
2711,0.6548577036310108,0.035261357588078926,0.7175662414131502,0.011501539017847782,0.7565260058881256,0.008904945120334174,0.6785083415112856,0.011781974402549607,
2712,0.6724239450441609,0.03380704922324182,0.7186457311089303,0.012057485812292577,0.7563297350343474,0.00993351591138337,0.6801766437684005,0.01594934685028894,
2713,0.6690873405299314,0.038453061892077596,0.7184494602551521,0.011293678022230271,0.7584887144259077,0.007944728026696404,0.6806673209028459,0.014497495829338094,
2714,0.6631992149165848,0.03989733164638658,0.719234543670265,0.011344727000289247,0.7590775269872424,0.007550690505072158,0.6804710500490677,0.015579752402328671,
2715,0.6649656526005888,0.0549412920603804,0.7199214916584886,0.01081895792940042,0.759568204121688,0.006152081655999007,0.6804710500490677,0.015440043135077306,
2716,0.6684003925417076,0.052857930977047565,0.7219823356231599,0.011786877770065454,0.7603532875368008,0.00565110109868026,0.6820412168792934,0.014703949032160657,
2717,0.6296368989205103,0.03204448538874748,0.7214916584887144,0.012588904974150791,0.7607458292443572,0.005170535769310885,0.6820412168792934,0.015021453588480414,
2718,0.6298331697742885,0.029231511164529496,0.7211972522080471,0.012449669272728586,0.76045142296369,0.0045120957537085945,0.6807654563297351,0.01711218479614935,
2719,0.6246319921491659,0.026531071922607907,0.7199214916584886,0.014400851444917076,0.7550539744847891,0.0071940697970996025,0.6804710500490677,0.01667262852333292,
2720,0.6368007850834151,0.027360959547141583,0.7187438665358195,0.014770604313654945,0.7539744847890089,0.00952267671890733,0.680667320902846,0.016507183937030295,
2721,0.6408243375858685,0.025270586992193086,0.7180569185475957,0.015331128348341532,0.7536800785083415,0.0094128194765706,0.6810598626104023,0.01636833024892509,
2722,0.6309126594700687,0.016669740137655032,0.7171736997055937,0.015406324393439577,0.7537782139352306,0.009541872628013143,0.6807654563297351,0.015779981348178037,
2723,0.625613346418057,0.013622809179693041,0.7162904808635917,0.015530221987986915,0.7515210991167811,0.010508283590328607,0.6819430814524043,0.017010014845663394,
2724,0.633856722276742,0.01813621280515024,0.7146221786064769,0.01496235424326335,0.7529931305201177,0.007699723354635143,0.6813542688910696,0.01789889035242653,
2725,0.6327772325809617,0.022191629480043287,0.7122669283611384,0.010173004441513834,0.751422963689892,0.004556697454855301,0.678900883218842,0.013518488995267969,
2726,0.633954857703631,0.025071633022977637,0.7157016683022571,0.00820238417820092,0.7516192345436703,0.004109988536088694,0.680667320902846,0.012580487116322765,
2727,0.6463199214916585,0.022435055001662114,0.7161923454367026,0.007406462125265241,0.7549558390578999,0.0043512854322660145,0.6791952894995092,0.012522941818213354,
2728,0.6422963689892052,0.022326618411085165,0.7144259077526988,0.008026734071316394,0.7542688910696762,0.0032310260320224365,0.6804710500490677,0.012387629921765066,
2729,0.6347399411187439,0.027513995664273393,0.7133464180569186,0.007704724799368208,0.7530912659470068,0.003245895075277961,0.6801766437684004,0.010845629737307938,
2730,0.6330716388616291,0.024196701983512908,0.7141315014720314,0.008547364705757284,0.7546614327772325,0.003195058016898863,0.6799803729146222,0.011047974607307148,
2731,0.6411187438665359,0.024993919968395062,0.7141315014720314,0.008167084699337858,0.7535819430814524,0.003930320784004072,0.6790971540726203,0.011615686538901113,
2732,0.6416094210009814,0.025429386873673337,0.7135426889106968,0.008818001909415212,0.7539744847890089,0.007347716014655501,0.6813542688910696,0.013824909897156519,
2733,0.642198233562316,0.026190210931770173,0.7144259077526988,0.009294414518195557,0.7544651619234544,0.006674652040483578,0.6801766437684004,0.01161319897349323,
2734,0.6455348380765457,0.026441260933043727,0.7151128557409225,0.008986762098875835,0.7549558390578999,0.006645732268238277,0.6807654563297351,0.011243253841861943,
2735,0.6474975466143278,0.020327540274991604,0.7154072620215898,0.010985032635097721,0.7552502453385672,0.0072274593285660315,0.680667320902846,0.010489019992845837,
2736,0.6464180569185476,0.02583516461557923,0.716584887144259,0.01040235525024533,0.7576054955839058,0.005384049744590854,0.681648675171737,0.008346705073587798,
2737,0.649558390578999,0.021940237271807047,0.7175662414131501,0.010281296057867555,0.7568204121687929,0.0036270301496715038,0.6828263002944063,0.008916833516467559,
2738,0.6501472031403337,0.0261913140568143,0.7184494602551521,0.009218464035970458,0.7583905789990186,0.006022349751743376,0.6842001962708538,0.008399612925036564,
2739,0.6479882237487733,0.02776486929032934,0.7187438665358193,0.009332673937561327,0.7590775269872424,0.004696167267519296,0.6822374877330717,0.009203826565411867,
2740,0.6466143277723257,0.027616711025680637,0.7231599607458292,0.014048798448530556,0.7595682041216879,0.005410814034186545,0.6819430814524043,0.009932546362221769,
2741,0.6435721295387635,0.025471011766580943,0.7242394504416094,0.014824622257728513,0.7598626104023553,0.005582517233887298,0.6826300294406281,0.013090692129086414,
2742,0.6408243375858685,0.02090768302959469,0.7243375858684985,0.014222528765057748,0.7611383709519136,0.00526101085522285,0.6820412168792934,0.013096576247657098,
2743,0.6400392541707557,0.021447923559250275,0.7243375858684985,0.014219142690499599,0.7601570166830226,0.003979025502004578,0.6824337585868498,0.013595918771216423,
2744,0.6422963689892052,0.024748812979231587,0.726594700686948,0.012526786395658856,0.7583905789990186,0.0048136402231327684,0.6845927379784102,0.011944335294465628,
2745,0.6445534838076545,0.025644347475869907,0.728459273797841,0.013128158200738482,0.7592737978410207,0.005460423059173132,0.6846908734052993,0.011572493046914958,
2746,0.6482826300294406,0.03428762498183678,0.729440628066732,0.012550596489694341,0.7590775269872424,0.0051556135570416835,0.6855740922473013,0.0113149764193454,
2747,0.6491658488714426,0.033177902854518077,0.7277723258096173,0.012344797011592846,0.7581943081452405,0.005674909634858077,0.6853778213935231,0.011004303100270967,
2748,0.6492639842983317,0.026790072849582684,0.728361138370952,0.014087134584174092,0.7574092247301276,0.005057546114514279,0.6859666339548577,0.010537569927808526,
2749,0.6425907752698724,0.026869401029696965,0.7313052011776251,0.011892620976439425,0.7568204121687929,0.003757446461055276,0.6860647693817469,0.010671071418306713,
2750,0.6636898920510305,0.031210460187811984,0.7326790971540726,0.012649195913017178,0.7591756624141315,0.008596797826526309,0.687144259077527,0.010974507210162342,
2751,0.6621197252208048,0.033565472250284216,0.7311089303238469,0.014379435537248492,0.7627085377821393,0.008802698559995712,0.6844946025515211,0.010555832627693714,
2752,0.6618253189401373,0.026741498677954778,0.7316977428851815,0.014796661675912539,0.7649656526005888,0.0089135927991094,0.6868498527968596,0.009976082789284017,
2753,0.6656526005888126,0.024707140741305745,0.7317958783120706,0.015706574307158043,0.7625122669283612,0.010569508944326803,0.6847890088321884,0.010243759254720238,
2754,0.662414131501472,0.016538076100444277,0.729342492639843,0.015255561659629305,0.7603532875368008,0.01083763508716665,0.6836113837095191,0.00988881826391412,
2755,0.6571148184494603,0.01120378263121694,0.7290480863591757,0.01398352355686506,0.7620215897939155,0.01008935282628057,0.6842001962708537,0.0084110705936079,
2756,0.6645731108930324,0.016246082065083975,0.7300294406280667,0.012819356854019958,0.7646712463199214,0.013500667265533417,0.6854759568204122,0.008459023332486736,
2757,0.6666339548577036,0.01548426529799099,0.7298331697742886,0.013219537747073224,0.7648675171736997,0.0135248990691751,0.6855740922473013,0.009001752538150042,
2758,0.6798822374877331,0.009981873299274902,0.7301275760549558,0.01273115700320294,0.7641805691854759,0.012353375474811211,0.6841020608439646,0.008518019381796955,
2759,0.6846908734052993,0.01854889372427714,0.7306182531894014,0.012989512940352733,0.7628066732090284,0.012782492521948111,0.6842001962708537,0.00884635218036265,
2760,0.6644749754661433,0.019937196804714827,0.7316977428851815,0.011100153618981522,0.7631992149165849,0.014758210949642756,0.6850834151128558,0.008160006479288485,
2761,0.6532875368007851,0.007516174343029091,0.7307163886162905,0.010498197542937258,0.7620215897939155,0.014499488566626735,0.6864573110893033,0.008843085633812595,
2762,0.6561334641805692,0.014858364766469198,0.725711481844946,0.011111426775048625,0.7592737978410207,0.013039831396956298,0.6854759568204122,0.010418082062484966,
2763,0.6747791952894995,0.014881032990831065,0.7271835132482826,0.010637626785416488,0.7578999018645731,0.01001558455126443,0.6854759568204122,0.011081049843607683,
2764,0.6746810598626104,0.015101381010144334,0.7247301275760549,0.009625279556615692,0.756918547595682,0.011005178228754612,0.6858684985279686,0.011160720812137889,
2765,0.6694798822374877,0.01919946331338017,0.7226692836113837,0.008741217248927718,0.7549558390578999,0.011105358036061554,0.6868498527968596,0.012168001493779227,
2766,0.6712463199214916,0.020829229908529083,0.7216879293424927,0.008619173704630615,0.7545632973503434,0.010005001826051371,0.6865554465161924,0.012000642662295898,
2767,0.6609421000981355,0.018201410197243785,0.7210009813542689,0.00893840827221645,0.7535819430814524,0.009602239358113877,0.6855740922473013,0.012262609642126873,
2768,0.6480863591756625,0.024622802456707983,0.7212953876349363,0.009351230029104306,0.754170755642787,0.0074994987927547874,0.6879293424926398,0.01338028952523254,
2769,0.6506378802747792,0.02619131405681429,0.7218842001962709,0.009736696176496536,0.7538763493621197,0.006638482639955957,0.6878312070657507,0.013352910733852537,
2770,0.6454367026496566,0.03457042411195915,0.7219823356231599,0.011031399800900017,0.7548577036310108,0.006796188299580289,0.6886162904808636,0.014189310391835335,
2771,0.64396467124632,0.027896365244189272,0.7225711481844946,0.011031399800900017,0.7543670264965653,0.005281108556260534,0.6885181550539745,0.014259722518130333,
2772,0.6379784102060844,0.02850052845529524,0.7233562315996075,0.011458755711419221,0.7554465161923455,0.006394635743923414,0.6889106967615308,0.015059871691092045,
2773,0.6526005888125613,0.029161252125816727,0.722080471050049,0.010420854918514843,0.7554465161923455,0.004546117692600768,0.6867517173699705,0.014018603653377619,
2774,0.6424926398429833,0.03136282961605341,0.7226692836113837,0.009337832106273026,0.7554465161923455,0.004077051634512458,0.6867517173699705,0.013389643101715833,
2775,0.6344455348380765,0.03053888709689485,0.7235525024533856,0.006093886043674208,0.7552502453385672,0.004638391481097728,0.687144259077527,0.013142821623382298,
2776,0.6285574092247301,0.028130824382158,0.721099116781158,0.0059902816337711,0.7560353287536801,0.005131272409186016,0.6866535819430815,0.014233358790434452,
2777,0.6402355250245338,0.01514404845881651,0.7201177625122669,0.006746409123571038,0.7557409224730127,0.004900879681720806,0.6872423945044162,0.014270524316871312,
2778,0.6354268891069677,0.023167028744677534,0.7213935230618254,0.005493831207960117,0.7578999018645731,0.010149309891146525,0.6881256133464181,0.014257020789701721,
2779,0.6409224730127576,0.025851561271440067,0.7237487733071639,0.005525294704714139,0.7578999018645731,0.006660207851209875,0.687144259077527,0.015334268878998698,
2780,0.6378802747791953,0.025854541364394586,0.7229636898920511,0.006125411789726109,0.7578017664376839,0.006030340135716276,0.6866535819430815,0.014441587547907477,
2781,0.6369970559371934,0.02933806144149525,0.7213935230618254,0.006542034666339144,0.7573110893032384,0.008336314261666453,0.6867517173699705,0.014304227363946875,
2782,0.6487733071638861,0.01744051806989052,0.7235525024533856,0.007662108457681315,0.7589793915603533,0.008112660524216043,0.6863591756624141,0.014945609899778065,
2783,0.6372914622178606,0.01745431747868455,0.7217860647693818,0.008056673504131017,0.7566241413150148,0.011926583789926868,0.6828263002944063,0.015558721242478049,
2784,0.6373895976447497,0.01670033160838677,0.7213935230618254,0.00835247216131627,0.7561334641805693,0.012284580037908601,0.68351324828263,0.015101381010144342,
2785,0.6387634936211972,0.014906897324227437,0.7223748773307164,0.0091450424001741,0.7556427870461236,0.011747593524353615,0.6832188420019627,0.015217637599491806,
2786,0.6381746810598625,0.017888126044048318,0.7225711481844946,0.008614703178549465,0.7540726202158979,0.010680092530255376,0.6826300294406281,0.014387470238306038,
2787,0.6354268891069677,0.024590709397093628,0.7209028459273799,0.009280934577065282,0.7547595682041217,0.010960457587234318,0.6824337585868498,0.01444758806929618,
2788,0.6426889106967615,0.025137615156783397,0.7212953876349362,0.00922159761400081,0.7550539744847891,0.010960457587234327,0.681648675171737,0.013482107676104974,
2789,0.6435721295387635,0.03010151254238569,0.7209028459273797,0.009810598184362068,0.7535819430814524,0.010392166395322549,0.6815505397448479,0.013100252479658686,
2790,0.6489695780176643,0.024751925841702764,0.7204121687929342,0.009647266518111484,0.7534838076545634,0.007503350286011895,0.6815505397448479,0.013573232896581057,
2791,0.6466143277723257,0.027295765228261257,0.7213935230618254,0.009612263621578708,0.7535819430814524,0.008828916633124621,0.6828263002944063,0.01300655420471093,
2792,0.6616290480863591,0.03112084669749179,0.7200196270853778,0.011000801890159973,0.7552502453385672,0.010200421165995116,0.6841020608439646,0.010129363635593067,
2793,0.6618253189401373,0.032622317888696926,0.719332679097154,0.010184358244647373,0.7550539744847891,0.011365929738108854,0.6841020608439646,0.009937393162081896,
2794,0.6649656526005888,0.03121477984659344,0.7185475956820413,0.010462359571994206,0.7580961727183513,0.015034270530734079,0.6840039254170756,0.010051099218111372,
2795,0.6543670264965653,0.030276966088945926,0.7188420019627085,0.00947400854653359,0.7570166830225711,0.014242828307381144,0.6838076545632974,0.011053203592978471,
2796,0.6534838076545633,0.03377541402287051,0.7183513248282629,0.008870270098902186,0.7601570166830226,0.014997071220676962,0.6832188420019627,0.010323361817280576,
2797,0.6522080471050049,0.02185447533936736,0.7188420019627085,0.010022313194651055,0.7604514229636898,0.01341048526295552,0.6837095191364082,0.011413280937435405,
2798,0.6577036310107949,0.030546139379132392,0.719332679097154,0.010334550435250838,0.7609421000981355,0.01114776983015734,0.6832188420019627,0.009663225613417994,
2799,0.6496565260058882,0.02308373877976512,0.7216879293424927,0.010401429403129419,0.7658488714425907,0.01047064076023485,0.6840039254170756,0.00932028268544359,
2800,0.6570166830225712,0.024042178185069873,0.7251226692836114,0.012979871024602397,0.7665358194308145,0.011830916628208463,0.6856722276741903,0.008851793745852543,
2801,0.6511285574092247,0.02945207497451414,0.7251226692836114,0.011357453392878757,0.7692836113837095,0.014997071220676965,0.6842001962708538,0.009918962723056545,
2802,0.6601570166830226,0.027001691198563903,0.7258096172718351,0.01258813994695709,0.7707556427870461,0.015140868472543955,0.6844946025515211,0.010976262148561676,
2803,0.6675171736997055,0.041236268162656735,0.7244357212953877,0.012045499045424199,0.7710500490677135,0.016808395733861937,0.6838076545632974,0.011835799719822406,
2804,0.6706575073601571,0.029153655340162038,0.7221786064769382,0.013156736737521674,0.7702649656526006,0.017602661791118267,0.6818449460255153,0.008938408272216442,
2805,0.6781157998037292,0.03074944842125202,0.7216879293424927,0.014560466754321771,0.7712463199214916,0.01750390527307094,0.6807654563297351,0.009219508680320353,
2806,0.6794896957801766,0.029199866045171448,0.7201177625122669,0.015527741319975261,0.7712463199214916,0.01926406178666881,0.6807654563297351,0.009909248723347863,
2807,0.6773307163886162,0.031051140820652127,0.7194308145240432,0.015408824608385193,0.7688910696761531,0.019938645886869936,0.6786064769381747,0.0079301683418398,
2808,0.6615309126594701,0.014130819959577861,0.7195289499509323,0.01671070842491327,0.7668302257114818,0.01970152713064511,0.6782139352306182,0.00951154559094283,
2809,0.6629048086359176,0.020824605814808307,0.7205103042198233,0.017479679927038087,0.7674190382728165,0.01773782570919576,0.6795878312070658,0.011465477375415036,
2810,0.6656526005888125,0.02370046750248846,0.7208047105004907,0.018272700536899864,0.7671246319921492,0.018711726602889247,0.6802747791952896,0.010846517668025978,
2811,0.6638861629048086,0.022406275853389127,0.7180569185475957,0.017058635986371563,0.7656526005888126,0.017562129112237805,0.6797841020608439,0.00942100098135426,
2812,0.6651619234543671,0.022606534534514378,0.7180569185475957,0.017041690878398432,0.7670264965652601,0.016695717619734436,0.6802747791952896,0.009436322183509809,
2813,0.6681059862610402,0.02729611804855002,0.7131501472031403,0.01726625835563264,0.7659470068694799,0.01948921152079515,0.6795878312070658,0.009504455358432383,
2814,0.6628066732090284,0.02476515114207627,0.7136408243375858,0.01587732947293951,0.7673209028459274,0.021389020963023014,0.6792934249263984,0.009568078306210872,
2815,0.6501472031403337,0.017792036794362445,0.7139352306182531,0.01651185060867262,0.7685966633954858,0.020122788333185777,0.6799803729146221,0.009160825146312038,
2816,0.6465161923454367,0.010658429034257472,0.71648675171737,0.01640183280024206,0.7694798822374878,0.020541505396078637,0.6781157998037292,0.007978597300953032,
2817,0.6442590775269872,0.012967251547916725,0.7149165848871443,0.01437943553724849,0.7689892051030423,0.020518050290806316,0.677134445534838,0.006834341647293481,
2818,0.643081452404318,0.012037501236265836,0.7158979391560354,0.01251755742603991,0.7690873405299313,0.020433860294526436,0.6769381746810599,0.005909350036241262,
2819,0.6473012757605496,0.010960457587234327,0.7175662414131502,0.012085408700345489,0.7694798822374878,0.020922417776984753,0.6772325809617272,0.005378680905218737,
2820,0.6500490677134445,0.021080622700055035,0.7177625122669283,0.012747788175549286,0.7708537782139352,0.020690057548879308,0.6776251226692837,0.004737004273266794,
2821,0.6479882237487733,0.01988689667926357,0.7176643768400393,0.01144277593495458,0.7643768400392542,0.019311496143557285,0.6769381746810599,0.00452488395815446,
2822,0.6437684003925417,0.007905842614768519,0.716584887144259,0.01136253995880944,0.7616290480863592,0.01939112330799983,0.6784102060843965,0.005599741950024367,
2823,0.6408243375858685,0.012079032016772498,0.7139352306182531,0.012174331576919726,0.7599607458292443,0.019440724666230823,0.6789990186457311,0.0062174814765288185,
2824,0.6420019627085377,0.016334758984100604,0.7153091265947007,0.012239026166919532,0.7599607458292443,0.020019146023583824,0.678900883218842,0.006674652040483583,
2825,0.6437684003925417,0.015839070060420977,0.7150147203140333,0.012901729875991981,0.7594700686947988,0.020260628695684308,0.6768400392541707,0.006038319946188479,
2826,0.6497546614327773,0.015970466627233247,0.7175662414131502,0.015813512360321,0.7598626104023553,0.018494297509564377,0.6776251226692837,0.006848418576003104,
2827,0.6493621197252208,0.017305258053116484,0.7180569185475957,0.015007342309096568,0.7603532875368008,0.017928458876026284,0.6785083415112856,0.00906571652983788,
2828,0.6589793915603532,0.016291663175228364,0.7187438665358195,0.01208461179891041,0.7610402355250245,0.017669827967106227,0.6792934249263984,0.00958316436956522,
2829,0.6653581943081452,0.021627676640361807,0.7186457311089304,0.013313907178926776,0.7617271835132483,0.018384618688669675,0.678900883218842,0.011213234038928908,
2830,0.664180569185476,0.01880670147594295,0.7168792934249264,0.013777459026650748,0.7643768400392542,0.017744339784225925,0.6787046123650637,0.011013051255798613,
2831,0.6645731108930324,0.02058880320619173,0.7180569185475957,0.012243746496014566,0.7641805691854759,0.01936925847029545,0.6791952894995094,0.00996642446308778,
2832,0.6583905789990186,0.013789337052208282,0.7181550539744848,0.011916890005781259,0.7647693817468106,0.02086064656274628,0.678900883218842,0.01069000696066435,
2833,0.6578017664376841,0.013814456804528173,0.7179587831207066,0.012321370846492248,0.7648675171736997,0.02039092651770084,0.6775269872423946,0.009218464035970467,
2834,0.6557409224730127,0.007951997872377993,0.7180569185475957,0.012446574649446195,0.7655544651619235,0.018297454952539906,0.6765456329735035,0.008624758603619168,
2835,0.654072620215898,0.010624038157192825,0.7182531894013738,0.013659520796698629,0.7669283611383709,0.015584696785951185,0.6741903827281648,0.010108425343919992,
2836,0.6496565260058881,0.008761026151389859,0.7162904808635917,0.014945609899778077,0.7674190382728165,0.016146185730067816,0.6724239450441609,0.011413280937435391,
2837,0.6517173699705594,0.01751765474911457,0.7161923454367026,0.014807071781272663,0.7678115799803729,0.016967498953825884,0.674288518155054,0.010557657160181217,
2838,0.6544651619234544,0.024202671417412964,0.7175662414131502,0.016076248384475154,0.7688910696761531,0.01691520018616725,0.6759568204121688,0.010554007779788686,
2839,0.6531894013738959,0.01585851494773735,0.7182531894013738,0.017260121819941427,0.7678115799803729,0.017968165205355553,0.676153091265947,0.010768099489181709,
2840,0.653091265947007,0.010870464381588205,0.7185475956820412,0.01629934611042327,0.7656526005888126,0.020735623249134232,0.677134445534838,0.011792595788655392,
2841,0.651422963689892,0.008496510626855105,0.7189401373895976,0.015806811848244083,0.762512266928361,0.02036635229492904,0.6772325809617272,0.011517437264230344,
2842,0.6518155053974485,0.019364285745900826,0.7195289499509323,0.016779723208236706,0.7609421000981355,0.02022970840331106,0.6777232580961727,0.011708177469632378,
2843,0.6461236506378802,0.028626963578750764,0.7189401373895976,0.016637934800802945,0.7612365063788028,0.01840556028184523,0.6782139352306182,0.012994701777868595,
2844,0.6344455348380765,0.011414968418916862,0.7176643768400393,0.016417091960260612,0.7580961727183513,0.014818124504947496,0.6777232580961727,0.012223278571402693,
2845,0.6575073601570167,0.01841968239783782,0.7172718351324828,0.016272144048108277,0.7584887144259078,0.01539006309575546,0.677036310107949,0.012080626503218188,
2846,0.6625122669283611,0.018008318776292154,0.7160942100098135,0.01529968758609961,0.7583905789990186,0.014073455095043493,0.6764474975466144,0.012485202309346358,
2847,0.6595682041216879,0.023176172367006306,0.7157998037291462,0.014711806504594697,0.7574092247301276,0.015434428460323842,0.6772325809617272,0.011629772692463628,
2848,0.6472031403336604,0.030950799718344118,0.7157998037291462,0.015650677754663795,0.7573110893032384,0.01581351236032099,0.6767419038272816,0.013514213923534447,
2849,0.6437684003925417,0.033170645301581106,0.7162904808635917,0.01657995060407683,0.756918547595682,0.016052268287020482,0.6775269872423945,0.013969742609832572,
2850,0.6587831207065751,0.016293436481821636,0.7153091265947007,0.014964928633207274,0.7574092247301276,0.01431095844867494,0.6777232580961727,0.014659343802057509,
2851,0.6386653581943081,0.02655937019276368,0.7141315014720314,0.016115139936740595,0.7551521099116781,0.010306556116283517,0.677134445534838,0.014016542548661144,
2852,0.6406280667320903,0.018657606878670817,0.7135426889106967,0.015314787207426827,0.7536800785083415,0.008667086227995929,0.6766437684003925,0.014163495567233127,
2853,0.6326790971540726,0.020122788333185777,0.7129538763493621,0.014615261386560514,0.753189401373896,0.007633144841071649,0.6783120706575074,0.014617238069127533,
2854,0.6379784102060844,0.010858941074483253,0.7118743866535819,0.013771865822715123,0.7512266928361139,0.00786309151089701,0.6788027477919529,0.01277495611865048,
2855,0.631207065750736,0.016411224731610965,0.7149165848871443,0.013923477054081609,0.7518155053974485,0.006036724827960628,0.6794896957801766,0.012777971213362894,
2856,0.6352306182531894,0.02416324590077125,0.7178606476938174,0.013191825329857894,0.7581943081452405,0.011483941665413711,0.6819430814524043,0.014048798448530556,
2857,0.6450441609421,0.02351280593180365,0.7174681059862611,0.013729844165087381,0.7585868498527969,0.011041870994335781,0.6825318940137389,0.015272596763462652,
2858,0.6427870461236507,0.022022604361410524,0.7173699705593719,0.013794923172369446,0.7581943081452405,0.01020514074296814,0.6828263002944063,0.01516692467798774,
2859,0.6478900883218841,0.03046089505388181,0.7182531894013738,0.016492592077366603,0.7594700686947988,0.013016916225296361,0.6842983316977429,0.01481357438216636,
2860,0.6334641805691854,0.012276737981547405,0.7178606476938174,0.01674352591695333,0.7594700686947988,0.013009515624194824,0.684396467124632,0.013334867714593154,
2861,0.6388616290480864,0.018825638953141197,0.7179587831207066,0.01614141334077269,0.7593719332679096,0.012403945287006841,0.6847890088321884,0.013117149876527916,
2862,0.6455348380765457,0.018062251207275327,0.7188420019627085,0.01650601706296551,0.7584887144259078,0.013539132812399837,0.6836113837095191,0.013120086332771671,
2863,0.6437684003925417,0.019367766787036847,0.7196270853778214,0.014471565274179567,0.757801766437684,0.01093054217799072,0.6837095191364082,0.014246884745012366,
2864,0.6494602551521099,0.02536492313584469,0.7203140333660452,0.014436251657258724,0.7566241413150148,0.011232112995347978,0.6847890088321884,0.012646150115738965,
2865,0.6497546614327773,0.021014275872343793,0.7214916584887144,0.015258717743338021,0.7574092247301276,0.012021489655307825,0.6847890088321884,0.011061913076319407,
2866,0.6452404317958782,0.021551844602641583,0.7211972522080472,0.01701001484566339,0.7563297350343474,0.01345064080009375,0.6842983316977429,0.010965728305301512,
2867,0.6475956820412169,0.020560250214868122,0.722080471050049,0.016463954517471395,0.7567222767419038,0.01277043214183908,0.6842001962708537,0.010020391186158054,
2868,0.6473994111874387,0.01818976603587463,0.7235525024533856,0.017327504183978992,0.758783120706575,0.013389643101715839,0.686162904808636,0.008125708162702437,
2869,0.6449460255152111,0.014689532749951807,0.7227674190382729,0.01827270053689985,0.7598626104023553,0.014087134584174097,0.6864573110893033,0.008935175379854787,
2870,0.6452404317958783,0.020099802893291503,0.7224730127576054,0.018655025832705712,0.7618253189401374,0.012865101582032485,0.6863591756624141,0.009081637135434178,
2871,0.6441609421000981,0.02981185644330305,0.7214916584887144,0.019028153072606666,0.7624141315014721,0.013482107676104974,0.686261040235525,0.0084908413724527,
2872,0.6492639842983317,0.024296001067753734,0.721099116781158,0.019525251029266118,0.7626104023552502,0.012410931020646755,0.6856722276741904,0.008496510626855098,
2873,0.6671246319921492,0.029905714699474083,0.7243375858684985,0.025402483677101902,0.7594700686947988,0.013449924788233024,0.6856722276741903,0.009762378893382448,
2874,0.65603532875368,0.04194758616388222,0.7228655544651619,0.024804008214238737,0.7572129538763493,0.008585588018881016,0.6853778213935231,0.010062590570055813,
2875,0.6542688910696761,0.028504245203045262,0.7222767419038273,0.024494571097838435,0.7573110893032384,0.011230398038013715,0.6833169774288519,0.010653910261410882,
2876,0.6518155053974485,0.022289059466122495,0.7222767419038273,0.02379859978758611,0.7577036310107949,0.009202780140922615,0.6841020608439646,0.010466040909044091,
2877,0.6487733071638861,0.021291995587357084,0.7224730127576056,0.023230543963325356,0.7563297350343474,0.009344018150082544,0.6841020608439647,0.01022870596333298,
2878,0.6600588812561334,0.02338301793173615,0.7211972522080471,0.02064439127758044,0.7568204121687929,0.009492288352772318,0.6824337585868498,0.01034107153862177,
2879,0.6612365063788027,0.028419653650070667,0.7229636898920511,0.02045034928496268,0.7580961727183513,0.009803724234537521,0.6826300294406281,0.010580437269435573,
2880,0.6510304219823356,0.019883990866714253,0.7215897939156035,0.01860591793051026,0.7566241413150148,0.010551269916165349,0.6818449460255153,0.011455393400398651,
2881,0.651422963689892,0.017622346682472964,0.7199214916584887,0.016009615153181018,0.7563297350343474,0.010309358968925535,0.6804710500490677,0.010657525432964316,
2882,0.6450441609421,0.016615345034001975,0.7197252208047105,0.01413422719323951,0.755053974484789,0.01196849946097086,0.6800785083415113,0.010826076836523342,
2883,0.651324828263003,0.01177052526805981,0.7199214916584886,0.01375787286459796,0.7555446516192346,0.011964475489011318,0.6790971540726203,0.010958700117875258,
2884,0.6452404317958784,0.01365811063607994,0.7191364082433759,0.014468237483008515,0.755937193326791,0.012865101582032492,0.6778213935230618,0.009948047809596993,
2885,0.641216879293425,0.00967219103264664,0.7176643768400393,0.013234099921291287,0.7568204121687929,0.012909938270855514,0.6783120706575073,0.009938362238407982,
2886,0.635721295387635,0.014317686368960402,0.7180569185475957,0.014391485906683519,0.7607458292443572,0.015268182080103044,0.6785083415112856,0.010086488838099783,
2887,0.6401373895976448,0.024945708947309166,0.7173699705593719,0.015860336683679626,0.760549558390579,0.015098192037242103,0.6785083415112856,0.009557000058048956,
2888,0.6426889106967615,0.026589811572368522,0.7182531894013738,0.016431164761153343,0.7639842983316978,0.015544478146552396,0.6793915603532875,0.010323361817280583,
2889,0.6303238469087341,0.019879631351495997,0.71648675171737,0.014848639219576043,0.7628066732090284,0.01627865302433285,0.6781157998037292,0.010217401440487044,
2890,0.6385672227674191,0.03186999926296284,0.7175662414131502,0.015173273062459788,0.7622178606476938,0.015409449598736417,0.6782139352306182,0.008088883625120663,
2891,0.6316977428851815,0.02725021310737944,0.7189401373895976,0.015650677754663812,0.7631010794896957,0.01628988967559411,0.67801766437684,0.006716364526896431,
2892,0.6305201177625123,0.02986769088918347,0.7179587831207066,0.01358528948433539,0.763297350343474,0.017652378435169695,0.6784102060843964,0.008764323282341951,
2893,0.6294406280667321,0.02578815288242606,0.7167811579980372,0.014997071220676955,0.7633954857703631,0.016672628523332907,0.6765456329735035,0.007834870915097965,
2894,0.6393523061825319,0.04241676077731926,0.7145240431795878,0.015922151687817125,0.7626104023552502,0.017542376648850617,0.6792934249263984,0.007643231591215208,
2895,0.6416094210009813,0.04182526828362169,0.7135426889106967,0.016033659043207193,0.7649656526005888,0.017894585406094662,0.6782139352306182,0.006665989282724908,
2896,0.6508341511285574,0.04039748155623576,0.7158979391560353,0.017582407131667244,0.7640824337585869,0.014195417553282422,0.6791952894995092,0.007126821454510424,
2897,0.6499509322865554,0.04240722376708278,0.7158979391560354,0.01876928230784735,0.765063788027478,0.014626459055624201,0.677919528949951,0.007805314553541959,
2898,0.6467124631992149,0.025215267278910467,0.7157016683022571,0.019083745256026286,0.7661432777232581,0.01246204008116911,0.6787046123650637,0.008964229438013139,
2899,0.6497546614327773,0.03180314677217521,0.7140333660451423,0.017619067394534185,0.7666339548577037,0.013050904938791357,0.6780176643768401,0.00879613183132346,
2900,0.6739941118743866,0.04573005596297734,0.7166830225711481,0.019814123521581573,0.7672227674190383,0.014347922969575724,0.678900883218842,0.007275271047242649,
2901,0.6568204121687929,0.023702499139470902,0.7179587831207066,0.02050866073773781,0.7637880274779195,0.012133127004019653,0.6789990186457311,0.007140321791395964,
2902,0.656918547595682,0.019537085113505843,0.7173699705593719,0.016949326381287173,0.7631010794896957,0.012950158564838367,0.6769381746810599,0.007891211184680919,
2903,0.6549558390579,0.01608163897852247,0.7194308145240431,0.01841288421255448,0.7652600588812561,0.011626459838759476,0.6775269872423945,0.00869149747810972,
2904,0.6549558390579,0.015077127899594617,0.7199214916584887,0.020079189426275366,0.7648675171736997,0.011517437264230337,0.6779195289499509,0.00995772395993392,
2905,0.6609421000981355,0.020013372380119115,0.720215897939156,0.019418419734036848,0.7664376840039254,0.011089737457520427,0.6783120706575073,0.01149735161500107,
2906,0.6517173699705594,0.013345696453389767,0.7180569185475957,0.018750287911466292,0.766045142296369,0.006928110930215026,0.677134445534838,0.012063075560643165,
2907,0.6626104023552503,0.023319505022547024,0.7186457311089304,0.01873487291235883,0.7654563297350343,0.0066341290603162215,0.6775269872423946,0.01234479701159284,
2908,0.6563297350343473,0.02259375068330951,0.7173699705593719,0.01802862911763871,0.7642787046123651,0.009109166936896798,0.6789990186457311,0.012128363622168604,
2909,0.654072620215898,0.008139918097478998,0.7162904808635917,0.01768998253181505,0.7617271835132483,0.009182875419265626,0.6780176643768401,0.015057953113889409,
2910,0.6625122669283612,0.022720841666231298,0.7168792934249264,0.018028629117638712,0.7602551521099117,0.008202384178200928,0.6779195289499509,0.015106481966550627,
2911,0.6726202158979392,0.024414626867734747,0.7180569185475957,0.017114998513516493,0.7593719332679097,0.00923516416566719,0.6764474975466144,0.0149430321815975,
2912,0.668792934249264,0.015244194347959697,0.7179587831207066,0.016559608168458535,0.7607458292443572,0.008422512675613471,0.677036310107949,0.014819424283425066,
2913,0.6764474975466144,0.017788247396070187,0.715603532875368,0.02017059053930595,0.7608439646712464,0.00855862457719927,0.677036310107949,0.013142088840820706,
2914,0.6620215897939156,0.029709923098678044,0.7135426889106967,0.020124702601486646,0.7594700686947988,0.008495377078637543,0.677134445534838,0.013619274001437157,
2915,0.6646712463199216,0.03370291184623189,0.7130520117762512,0.019664831221699805,0.7585868498527969,0.007083447471096594,0.6759568204121688,0.014107628947249647,
2916,0.6606476938174681,0.03391654625593441,0.7152109911678116,0.02008925911079596,0.759666339548577,0.007610400773441139,0.6767419038272816,0.013237010433734955,
2917,0.6535819430814525,0.02830828615283784,0.7167811579980373,0.018966813473748283,0.7589793915603533,0.006400657059517304,0.6766437684003925,0.013594502013147526,
2918,0.6704612365063788,0.026313473475043342,0.716584887144259,0.018460418936494565,0.7585868498527969,0.0069876283096831785,0.6774288518155054,0.013215894696394448,
2919,0.6677134445534838,0.02675590021852963,0.7157998037291462,0.01924405444701655,0.7585868498527969,0.006684744402718902,0.6774288518155054,0.013006554204710936,
2920,0.6648675171736997,0.029268387226706077,0.7152109911678116,0.020605168206157418,0.7594700686947988,0.006256085358394202,0.6770363101079491,0.012713746607027777,
2921,0.6577036310107949,0.019852969068887543,0.7144259077526988,0.019781044828194403,0.758684985279686,0.0073725770249236265,0.6775269872423946,0.012395401821595922,
2922,0.6460255152109912,0.020487988573764056,0.7118743866535819,0.01813621280515024,0.7578017664376839,0.008428227891495142,0.6774288518155054,0.012465903441177957,
2923,0.645829244357213,0.018910877549854824,0.7123650637880274,0.01896173520824887,0.7578999018645731,0.007836100010864424,0.6760549558390578,0.011047974607307168,
2924,0.641315014720314,0.024977345876886454,0.7114818449460255,0.018942933788591264,0.7578999018645731,0.007087525058005014,0.6756624141315015,0.010473399701241032,
2925,0.6469087340529931,0.02451932837743342,0.7136408243375859,0.017013411527198704,0.760549558390579,0.0032250592198537786,0.6773307163886163,0.011692538573979576,
2926,0.6486751717369971,0.021663270454429652,0.7141315014720314,0.017446591154446585,0.7618253189401374,0.004681790163641436,0.676153091265947,0.010464200402407326,
2927,0.6480863591756624,0.025925960830320307,0.7128557409224731,0.01574882516328613,0.7626104023552502,0.005657913760706406,0.6768400392541708,0.011965280391665473,
2928,0.6420019627085378,0.028538011616044127,0.7123650637880274,0.01626918456168833,0.7604514229636898,0.006225221404182021,0.6777232580961727,0.012905461611781707,
2929,0.6466143277723259,0.031486641224974236,0.7130520117762512,0.014705258902461417,0.7603532875368008,0.006394635743923415,0.6785083415112856,0.011160720812137884,
2930,0.6573110893032384,0.04108887080279824,0.7123650637880274,0.015314787207426832,0.7603532875368008,0.010743924620935172,0.6791952894995092,0.012495996656593965,
2931,0.6465161923454368,0.0356403227673971,0.7103042198233562,0.013371649647324395,0.759666339548577,0.012931553609443877,0.6776251226692837,0.011457074679251257,
2932,0.6501472031403337,0.026447452029215755,0.7083415112855741,0.01313182559142956,0.7576054955839058,0.013045000219593603,0.6773307163886163,0.011589124979968226,
2933,0.658684985279686,0.017706851126628512,0.7072620215897939,0.013339200265001917,0.7571148184494603,0.013286391596527022,0.6765456329735035,0.012140268572476633,
2934,0.6432777232580962,0.03400077445831638,0.7098135426889107,0.014774515847725454,0.754170755642787,0.013358679353079989,0.6757605495583906,0.013313183813237789,
2935,0.6389597644749755,0.029046097059432938,0.7100098135426889,0.01535435306426531,0.7556427870461236,0.013933848360587909,0.6767419038272816,0.01333125618033018,
2936,0.6405299313052012,0.02935643834136133,0.7096172718351325,0.01630761599264804,0.7521099116781158,0.0104614390353181,0.6773307163886163,0.013002851481885685,
2937,0.6426889106967615,0.030792326190175565,0.707360157016683,0.015807421103070877,0.7517173699705594,0.010283169301220599,0.6764474975466144,0.012932298321564584,
2938,0.6459273797841021,0.02980410236225198,0.7081452404317958,0.014955272385906769,0.7518155053974485,0.0103596806440798,0.677134445534838,0.011755788567920462,
2939,0.6462217860647693,0.033153220692445855,0.7084396467124632,0.014427576626011275,0.7510304219823356,0.00990438815076753,0.677036310107949,0.011794228999076449,
2940,0.6460255152109912,0.027835885061076523,0.7079489695780177,0.01562604458010638,0.7507360157016684,0.011673579247664684,0.677134445534838,0.011519945508011152,
2941,0.6410206084396467,0.03005989206927762,0.7068694798822375,0.013705974703787236,0.7474975466143278,0.01015405322453216,0.6778213935230618,0.01235337547481122,
2942,0.6555446516192346,0.05636084255590651,0.7074582924435722,0.013785844577656355,0.7526987242394505,0.008739013488083692,0.6811579980372915,0.013388923827825182,
2943,0.6521099116781158,0.052691505217319384,0.7073601570166831,0.014229975292920609,0.7519136408243375,0.008295781827441832,0.6817468105986262,0.013039831396956308,
2944,0.6492639842983317,0.04465043296637283,0.7074582924435722,0.013083333259468347,0.7511285574092248,0.00782256933596845,0.682630029440628,0.01248057330258427,
2945,0.6588812561334642,0.03854536708399406,0.7075564278704612,0.012941231524325613,0.7529931305201177,0.007380410471820662,0.6854759568204122,0.013081860988799252,
2946,0.6371933267909715,0.02866764098675916,0.7061825318940137,0.014977793945618776,0.7554465161923455,0.005710436320304673,0.6847890088321884,0.01375857285049804,
2947,0.6436702649656526,0.02394866363673889,0.7062806673209028,0.014988078244450056,0.7563297350343474,0.007730929299796314,0.684396467124632,0.013859001722402143,
2948,0.6592737978410206,0.025835164615579234,0.70549558390579,0.014757558379018328,0.7568204121687929,0.007202097402123163,0.6834151128557409,0.013247919160499487,
2949,0.6553483807654563,0.01825846473728396,0.7052011776251227,0.014553851066418651,0.7556427870461236,0.007525138179658801,0.6842983316977429,0.013139157301894905,
2950,0.656918547595682,0.01655960816845852,0.7055937193326791,0.014717042488924411,0.7558390578999019,0.007842242600199029,0.6839057899901865,0.013869421242498427,
2951,0.6664376840039254,0.033909162783919956,0.7056918547595682,0.014427576626011277,0.7557409224730127,0.009389257939050044,0.6839057899901865,0.013810273352111706,
2952,0.6470068694798823,0.011985385390203742,0.7055937193326791,0.01434590917888491,0.7554465161923454,0.009072088124765126,0.6827281648675172,0.011281733356781103,
2953,0.6466143277723259,0.011441934275879855,0.705397448478901,0.01381097068218118,0.7535819430814524,0.010653006276829764,0.6810598626104023,0.011343029069126495,
2954,0.6480863591756624,0.02536644181164151,0.7068694798822375,0.012932298321564579,0.7515210991167811,0.008284164706734168,0.678900883218842,0.011230398038013704,
2955,0.6510304219823356,0.02469310436429407,0.7069676153091266,0.013046476649932737,0.751324828263003,0.009394385039273255,0.6796859666339549,0.010539397621851904,
2956,0.6518155053974485,0.01935433646417437,0.7111874386653583,0.01622532104843211,0.7501472031403337,0.009312012690305363,0.6795878312070658,0.010245639361050596,
2957,0.6460255152109912,0.018587792840897857,0.7126594700686948,0.014774515847725458,0.749558390578999,0.011560003393622946,0.6787046123650639,0.010760942227181792,
2958,0.6430814524043179,0.022793207282644834,0.7130520117762512,0.015073933795815446,0.7500490677134446,0.010912906570863959,0.6800785083415113,0.01212677541242929,
2959,0.6356231599607458,0.021176797458317312,0.7113837095191364,0.016787756451692313,0.7494602551521099,0.011139992013909774,0.678900883218842,0.011880467870792197,
2960,0.6401373895976448,0.014660000744575121,0.7140333660451423,0.015937265840488234,0.751422963689892,0.011230398038013715,0.6795878312070658,0.012963537599237398,
2961,0.649558390578999,0.015576661365573771,0.7138370951913642,0.016171217667162386,0.7500490677134446,0.009816486310240388,0.6795878312070658,0.012768923793385028,
2962,0.6592737978410206,0.02518775303629426,0.7153091265947007,0.015251773497092832,0.7501472031403337,0.009541872628013131,0.6791952894995094,0.011948366049243897,
2963,0.6652600588812562,0.02398482835351521,0.7151128557409225,0.014771256307930747,0.751324828263003,0.009160825146312043,0.6794896957801766,0.01210849602762487,
2964,0.661432777232581,0.022588208767568764,0.7147203140333661,0.014537961132393416,0.7489695780176644,0.010210801355815152,0.6799803729146221,0.011903952680750486,
2965,0.6501472031403337,0.01385413659790445,0.7163886162904809,0.014432915723844504,0.7487733071638861,0.010646676235615717,0.6779195289499509,0.009845874120654761,
2966,0.642198233562316,0.015436924123443139,0.7153091265947007,0.013116415659747695,0.7474975466143278,0.01013506657137503,0.6773307163886163,0.010116044282513567,
2967,0.6470068694798822,0.016287524709020153,0.7140333660451423,0.011633912432990013,0.7479882237487734,0.00937488714117212,0.6782139352306182,0.010072156681703796,
2968,0.6469087340529931,0.019154265591765803,0.7151128557409225,0.009146095430565073,0.7506378802747792,0.011074094845374324,0.6780176643768401,0.009597223300017792,
2969,0.6466143277723259,0.012972449289748588,0.7131501472031403,0.008000294689769896,0.751422963689892,0.011362539958809446,0.6772325809617272,0.009384128037591297,
2970,0.6434739941118743,0.010309358968925536,0.7130520117762512,0.009682142872950413,0.7516192345436703,0.009296486620443599,0.6763493621197252,0.009522676718907322,
2971,0.6482826300294406,0.01227830679351235,0.7132482826300295,0.01003959471313768,0.7532875368007851,0.00977618010238451,0.6764474975466144,0.0098262920127254,
2972,0.6532875368007851,0.020443284203294058,0.7130520117762512,0.011992614938698822,0.7530912659470069,0.010233412495567194,0.676153091265947,0.008945947144320562,
2973,0.6503434739941119,0.017485188634724886,0.714720314033366,0.01066746083744941,0.7525024533856722,0.010154053224532155,0.6765456329735035,0.008352472161316281,
2974,0.6536800785083415,0.017711745451444872,0.7163886162904809,0.009620275511797824,0.7535819430814524,0.011708177469632378,0.6754661432777233,0.00991410691294371,
2975,0.6362119725220805,0.03099060223809457,0.7154072620215898,0.009529753394551683,0.7527968596663396,0.012160084255974505,0.6750736015701668,0.009404630854336364,
2976,0.6434739941118744,0.025366821466384325,0.7148184494602552,0.0098400035800629,0.754170755642787,0.012941231524325627,0.6759568204121689,0.011345575870581152,
2977,0.6503434739941119,0.023985229877397644,0.7142296368989205,0.009344018150082543,0.7555446516192346,0.013729844165087381,0.6764474975466144,0.010676485000164191,
2978,0.6557409224730127,0.02202828857336621,0.7116781157998038,0.009245586428509416,0.7553483807654564,0.014715733667499002,0.6753680078508342,0.010300013160668845,
2979,0.6549558390578999,0.02438107482349568,0.7143277723258097,0.006976593753552982,0.7553483807654563,0.013800507031400932,0.6767419038272816,0.010438399234994889,
2980,0.6443572129538764,0.016822141187215797,0.7145240431795878,0.006505127936870104,0.7545632973503434,0.013171368344286814,0.6758586849852797,0.011213234038928916,
2981,0.633954857703631,0.02285944650906876,0.7132482826300295,0.008143466706859573,0.7554465161923455,0.01492045815112623,0.6751717369970559,0.01003671652643422,
2982,0.631207065750736,0.020103635624964478,0.7112855740922472,0.008808167094138132,0.754170755642787,0.015187230167362276,0.6754661432777233,0.010096986156539341,
2983,0.6345436702649656,0.017091912357392717,0.7104023552502454,0.009697051483443077,0.7543670264965653,0.01499771336978003,0.6758586849852797,0.009018853959480301,
2984,0.6361138370951913,0.021389471215545727,0.7111874386653583,0.00867041908188877,0.7542688910696762,0.013360121118704285,0.6765456329735035,0.00919230934433483,
2985,0.635819430814524,0.02015339480682022,0.7114818449460255,0.008464713897094342,0.7547595682041217,0.013171368344286807,0.6772325809617272,0.008785176375793938,
2986,0.6322865554465162,0.022617182224157078,0.7103042198233562,0.009182875419265605,0.7546614327772325,0.014582277229445903,0.6782139352306182,0.010580437269435562,
2987,0.6404317958783121,0.026739697940009525,0.7115799803729146,0.01165045668542259,0.755937193326791,0.013593085107415073,0.6786064769381747,0.011898288177607604,
2988,0.6406280667320903,0.026743659403439653,0.71099116781158,0.011414968418916862,0.7533856722276742,0.014590860283365568,0.6788027477919529,0.011273193704238961,
2989,0.6489695780176644,0.027415813733822653,0.7118743866535819,0.011130478413156284,0.7527968596663396,0.014971362671353633,0.678900883218842,0.012117241782486758,
2990,0.6548577036310108,0.023249191887309884,0.7115799803729146,0.010317762958430373,0.753189401373896,0.012444253176955728,0.6791952894995094,0.011250960273182736,
2991,0.6496565260058882,0.029514137864224865,0.7122669283611384,0.010540311350027533,0.7530912659470068,0.012297900057170201,0.680667320902846,0.009491273731599774,
2992,0.6659470068694799,0.05170200493152997,0.7126594700686948,0.010328025214463502,0.7516192345436703,0.013258818912084528,0.6818449460255152,0.00945671184035062,
2993,0.6511285574092247,0.019077183712084632,0.7129538763493621,0.009739663023198817,0.7526005888125613,0.014212368121202542,0.6793915603532875,0.008808167094138133,
2994,0.6565260058881257,0.019666300372718888,0.7150147203140333,0.00967219103264664,0.7544651619234544,0.015583460837118136,0.6796859666339549,0.00871915457556082,
2995,0.6595682041216879,0.023920497722751524,0.715603532875368,0.010196643931588254,0.7553483807654563,0.013219537747073228,0.6804710500490677,0.011875603146147868,
2996,0.6578017664376841,0.023912846964503284,0.7151128557409225,0.010187194718242183,0.7560353287536801,0.011972522080471051,0.6800785083415113,0.012723590193022922,
2997,0.6602551521099117,0.022706425694177926,0.7142296368989205,0.010285978526597753,0.7540726202158979,0.013309566395076489,0.6801766437684004,0.012860609315731757,
2998,0.6534838076545633,0.03337672287727708,0.7157016683022571,0.012661371775215872,0.7564278704612365,0.014243504460544768,0.6819430814524043,0.013624222994151686,
2999,0.651422963689892,0.02730670053743256,0.7159960745829245,0.012020688516414173,0.7569185475956821,0.012782492521948107,0.6820412168792934,0.014406200447402552,
3000,0.6451422963689892,0.027806115163172676,0.7143277723258096,0.01161319897349324,0.7560353287536801,0.012912921848032135,0.6806673209028459,0.01337813007886318,


==> data_files/sun110results.csv <==
steps,baselineMean,baselineStd,sampleMean,sampleStd,hardMean,hardStd,thresholdMean,thresholdStd,L2scalingMean,L2scalingStd,averagedMean,averagedStd,allinMean,allinStd
1,0.976647501106,0.0025237227099,0.896417514374,0.0125108799351,0.906501547988,0.00827245036054,0.882618310482,0.0071677008686,0.867934542238,0.00861531167488,0.877222467935,0.00497719766356,0.905263157895,0.00963891067468
2,0.942857142857,0.0148158587747,0.875895621406,0.0150183293621,0.868022998673,0.00804710511494,0.867492260062,0.00995518133488,0.85165855816,0.0126421546036,0.85793896506,0.0150802008464,0.879610791685,0.00759077857689
3,0.920831490491,0.00632324316697,0.855992923485,0.0148454039963,0.861565678903,0.00634794342964,0.857408226448,0.00795419624816,0.839363113667,0.00360832871373,0.827067669173,0.0112412782195,0.857496682884,0.00635656584634
4,0.900044228218,0.00490115707287,0.83246351172,0.00299186811593,0.863600176913,0.0117803250346,0.828748341442,0.00789891697451,0.814241486068,0.00578020672365,0.809730207873,0.0145278755166,0.84298982751,0.0243616795293
5,0.88376824414,0.0174382613433,0.823352498894,0.0121207912484,0.846351172048,0.00531180709279,0.820521892968,0.00969960206059,0.815391419726,0.0042107493093,0.810349402919,0.00848167609049,0.81494913755,0.0226275641696
6,0.877222467935,0.014673106972,0.820168067227,0.0105837671906,0.846174259177,0.00751307116058,0.823971693941,0.0126989680113,0.805307386112,0.010133571688,0.798761609907,0.00685751346955,0.810791685095,0.00369404918493
7,0.857231313578,0.0172669136666,0.802830605927,0.00924951515058,0.830871295887,0.00885271720704,0.803538257408,0.00862801729259,0.803980539584,0.00848167609049,0.791862007961,0.00782527043064,0.790888987174,0.0079482918582
8,0.831490490933,0.0230733995074,0.792746572313,0.00865156393548,0.83432109686,0.0101651801515,0.800088456435,0.0163512862966,0.787969924812,0.00690073590972,0.773197700133,0.0100521699926,0.766740380363,0.0117503978332
9,0.838832375055,0.0221452235772,0.788854489164,0.00267717752329,0.828659885007,0.0152124495899,0.793984962406,0.00893979088412,0.772490048651,0.00956230020966,0.770809376382,0.00675635787844,0.762671384343,0.00462687194361
10,0.814595311809,0.0139901060327,0.794604157452,0.00416403442581,0.829455992923,0.015424428401,0.791950464396,0.011806863309,0.770897832817,0.00853501470718,0.763113666519,0.00936385634521,0.756390977444,0.00963078959254


==> data_files/sun110results_loss.csv <==
steps,baselineMean,baselineStd,sampleMean,sampleStd,hardMean,hardStd,thresholdMean,thresholdStd,L2scalingMean,L2scalingStd,averagedMean,averagedStd,allinMean,allinStd
1,3273.87745291,112.81524127,2795.71332082,10.6632042844,2801.35715826,8.09008215349,2801.51122583,6.17913370135,2363.72586533,12.6766967085,2791.79654872,28.7473149467,2911.63087199,34.5720297489
2,3279.16074286,168.302299293,2829.24876048,26.9688759277,2813.87140553,30.7793989479,2831.82257829,43.9846085778,2371.740298,19.2559737989,2849.36305023,31.7287566667,2906.24992734,31.4963468745
3,3263.35167746,212.760636074,2846.92789547,43.7423687218,2830.55535154,46.9311692752,2855.50501794,57.9489707272,2373.58881142,19.8263606507,2860.40720631,16.3669591601,2905.20628063,34.7711222329
4,3241.18377458,249.388284517,2860.38135829,87.0556358811,2849.62593494,50.1712912499,2867.43228772,48.2860099025,2375.73758679,19.7320907303,2874.76644802,80.1210628967,2903.38571722,108.065025747
5,3218.84151474,205.47744714,2863.98215897,116.010101817,2855.72852778,73.42580645,2877.67965655,75.3122066679,2377.93186859,30.29743172,2891.63951173,71.675353269,2899.26024803,80.2031649091
6,3208.44910705,238.24374187,2873.18291202,120.027409185,2864.82849469,107.401162468,2898.35516863,91.6331595192,2380.65257688,37.9913467424,2913.30370441,64.8821770655,2895.92926724,77.6822939535
7,3187.36652162,252.10836903,2877.00852906,160.425703924,2872.61736395,116.498186393,2911.18473645,125.507292084,2382.88518216,38.1886494151,2931.00628651,48.7570845376,2883.85656375,59.9973118048
8,3168.26959477,227.169924509,2881.78493946,182.489347582,2881.24969315,104.98421131,2927.09432651,181.251420728,2384.26843681,40.9227391467,2942.08970139,61.7912119996,2874.45433031,55.3067576932
9,3156.46558531,216.785653683,2887.51855346,183.685120034,2883.22077301,124.624335477,2944.37267641,179.38945615,2384.84771046,42.7547942223,2956.42018707,71.8001377516,2867.51747148,73.7736699865
10,3140.63876,223.986580102,2895.3120416,186.54680134,2888.38668113,146.530186694,2962.64217921,177.965491738,2386.11383529,35.6604529477,2972.29358843,137.826846002,2862.50191246,102.872940445


==> data_files/sun13results.csv <==
steps,baselineMean,baselineStd,sampleMean,sampleStd,hardMean,hardStd,thresholdMean,thresholdStd,L2scalingMean,L2scalingStd,averagedMean,averagedStd,allinMean,allinStd
1,0.90401891253,0.0219030445804,0.562174940898,0.0162003231196,0.584397163121,0.00658552637219,0.560283687943,0.0159640123084,0.602364066194,0.0160617378264,0.580141843972,0.0161450317532,0.626004728132,0.0274638973645
2,0.826477541371,0.050980581822,0.528605200946,0.0197565791166,0.560756501182,0.0183363777113,0.486997635934,0.0438468959598,0.529550827423,0.0189715391468,0.494562647754,0.0375105124734,0.525295508274,0.0561315147161
3,0.685579196217,0.0625651804268,0.502127659574,0.0359026865372,0.548463356974,0.0254617721378,0.449645390071,0.0248575686583,0.476595744681,0.0239973097692,0.487943262411,0.0140736416701,0.466666666667,0.0345380281187
4,0.606619385343,0.0520438313222,0.484160756501,0.0222473576473,0.539007092199,0.00747583371198,0.445390070922,0.0144653035847,0.452955082742,0.02304691746,0.444444444444,0.0295271772974,0.454846335697,0.0238102663111
5,0.564066193853,0.0315263982566,0.468085106383,0.0209856652682,0.514893617021,0.0269710840604,0.434988179669,0.0295271772974,0.468085106383,0.00845794034042,0.451536643026,0.0221769066658,0.465721040189,0.0388455714543
6,0.533806146572,0.0299556199744,0.454373522459,0.045088636601,0.489361702128,0.0337324992562,0.424586288416,0.0108438250035,0.444444444444,0.00968978795835,0.4231678487,0.0332653599987,0.418439716312,0.0512735383895
7,0.536170212766,0.077133795939,0.441607565012,0.047573564929,0.469503546099,0.0329479931729,0.415602836879,0.0128966257182,0.442553191489,0.0200263059901,0.403309692671,0.0401083878212,0.393853427896,0.0317736125133
8,0.48085106383,0.048646945123,0.431205673759,0.0260519665512,0.460047281324,0.00916818885563,0.409929078014,0.0310260609296,0.4231678487,0.0357904319012,0.4,0.0173979853361,0.376359338061,0.0242198552716
9,0.471867612293,0.0141528411793,0.42695035461,0.0347638325194,0.494562647754,0.0376888801577,0.409929078014,0.0244586612887,0.420803782506,0.0277312119123,0.402836879433,0.0288609786516,0.3768321513,0.03358638418
10,0.460047281324,0.0289383333297,0.41134751773,0.0187939545289,0.460992907801,0.027932019835,0.386761229314,0.0130859125325,0.395271867612,0.0242659620243,0.37304964539,0.0228911932613,0.384397163121,0.0261803653899
11,0.484160756501,0.0388858348841,0.423640661939,0.02116598514,0.489361702128,0.0167164723685,0.4,0.0319070124233,0.405200945626,0.0229497136634,0.397635933806,0.0291231462779,0.358392434988,0.0438876648165
12,0.41938534279,0.0455130328174,0.410874704492,0.0348216598383,0.474231678487,0.0150708060998,0.3768321513,0.0191824707093,0.394326241135,0.0121835448952,0.389125295508,0.0143099252486,0.344680851064,0.0228911932613
13,0.456264775414,0.0500825065792,0.388179669031,0.0209002705487,0.476122931442,0.0311339529705,0.38865248227,0.0213866342844,0.39243498818,0.0131200349177,0.377777777778,0.0139780099282,0.349408983452,0.0469110799236
14,0.426004728132,0.0579731503504,0.390543735225,0.0185786124864,0.470921985816,0.0529550827423,0.38865248227,0.0182263217659,0.376359338061,0.0207930339738,0.37304964539,0.0296932736985,0.34988179669,0.0360394118206
15,0.440189125296,0.0548422595697,0.384869976359,0.0315547493399,0.475650118203,0.0539172966058,0.379669030733,0.0254442062356,0.37304964539,0.0326686234896,0.3768321513,0.0219030445804,0.341843971631,0.0272678408611
16,0.367848699764,0.0440655850768,0.368321513002,0.0168098239571,0.441607565012,0.0423794720384,0.362647754137,0.0246861039853,0.361229314421,0.0138171529042,0.33853427896,0.0169422911273,0.294089834515,0.0207499841678
17,0.407092198582,0.0370909856406,0.382033096927,0.0183485654014,0.435933806147,0.0278358128218,0.360756501182,0.0221062311632,0.371631205674,0.00782645170555,0.352718676123,0.0120914532885,0.304491725768,0.0106146308845
18,0.408510638298,0.0434731140008,0.372576832151,0.0213343057639,0.444917257683,0.038189731454,0.36548463357,0.0279959741713,0.354137115839,0.0149067449366,0.350354609929,0.0172690140593,0.307328605201,0.0468777099119
19,0.351300236407,0.0231437130033,0.377777777778,0.00876937919196,0.424113475177,0.0256193232797,0.365957446809,0.010074362058,0.358865248227,0.0124557351038,0.347517730496,0.0119613339392,0.30780141844,0.015991994823
20,0.371631205674,0.0364219672294,0.373522458629,0.0249294114921,0.42695035461,0.0386031089871,0.374940898345,0.0214909090825,0.356973995272,0.0268714368575,0.348936170213,0.0295498817816,0.293144208038,0.0237820829125
21,0.353191489362,0.0471771902913,0.371631205674,0.0328732733726,0.432151300236,0.0393998423754,0.368321513002,0.0130688179301,0.353191489362,0.010946417875,0.344208037825,0.0237161914023,0.297399527187,0.0359275843811
22,0.362647754137,0.0432979223582,0.357446808511,0.00547320893749,0.443498817967,0.0334529984895,0.372576832151,0.023095365942,0.348463356974,0.0118297834546,0.338061465721,0.00871824534969,0.290780141844,0.0294513692717
23,0.34609929078,0.0607633998162,0.363120567376,0.0139138902785,0.449645390071,0.0330428467322,0.377777777778,0.0205768842998,0.355082742317,0.0235174092018,0.351773049645,0.0146037306964,0.269030732861,0.0251703671947
24,0.311111111111,0.0164875610158,0.350827423168,0.016823117612,0.444444444444,0.0422103340344,0.361229314421,0.0136544010196,0.336643026005,0.0198694102974,0.314420803783,0.0132893326927,0.274231678487,0.0207176381089
25,0.375886524823,0.0342585738681,0.33853427896,0.0162691730819,0.412293144208,0.0178545698236,0.362647754137,0.0166225965307,0.325295508274,0.0300003632704,0.304964539007,0.00495890708355,0.275650118203,0.021594680372


==> data_files/sun13results_loss.csv <==
steps,baselineMean,baselineStd,sampleMean,sampleStd,hardMean,hardStd,thresholdMean,thresholdStd,L2scalingMean,L2scalingStd,averagedMean,averagedStd,allinMean,allinStd
1,563.424545183,31.5321785778,424.783383188,7.80371938225,430.696276297,7.25808470464,429.340996673,7.98042383247,423.856455688,4.56989670712,427.606839001,5.47462516704,457.423395984,9.86929610165
2,560.628413163,40.1427377456,417.34491517,15.4563395975,427.668051094,14.3790007313,418.344697105,16.6406934994,416.547027103,7.39783286689,414.487550701,10.8496547687,439.059344749,10.4361968726
3,548.156450782,45.7908939693,411.526884345,30.7648190477,425.529792477,24.2008143764,410.857089978,22.9701029203,411.260311416,14.1961985149,408.76970189,16.7017906769,430.070759247,29.8151046051
4,527.021670117,47.2662730669,407.166278454,43.893638574,420.457455448,30.3300201401,403.784392642,21.0332123166,405.752092622,22.6875562405,399.893733444,22.9354192017,418.539748376,34.3265314836
5,512.024337003,33.3734748586,402.089643781,52.4094863225,417.921296495,43.0115801143,397.484179268,23.4665969282,401.051924982,27.5778598188,393.813612593,24.2512748779,411.203824707,38.0593328871
6,498.668937639,42.9630068326,397.739260837,54.2574104821,413.535907072,47.5535251922,392.910344252,28.3387225263,396.533938613,31.3826135751,387.921842944,30.521147688,402.804142203,51.1032147926
7,489.868692496,72.5900015324,395.010498064,67.956352439,410.334511156,54.2038823159,388.974094174,32.2437505779,393.49574189,34.2855943339,383.892645777,36.151909373,396.644835592,50.6290315084
8,478.693019765,87.5104708001,391.657029239,75.9783963189,406.974847156,53.6412957679,385.512913103,42.9184053361,390.271095275,35.3640432417,380.397135155,41.7887751717,390.368036452,53.3954747417
9,471.096146118,90.0079749721,389.268771829,77.099640873,406.423340287,41.7883529163,382.536983462,41.5633448096,387.749436287,31.7124357236,377.112837513,44.6856246626,385.440908292,56.7183662948
10,463.655192375,86.6783708773,386.606566664,81.9067942004,404.52437509,31.754721794,379.400543822,50.128344424,385.552656625,30.0412532581,374.169355785,53.0782726762,381.679646919,52.3674149099
11,458.740142782,90.0307931653,384.23201441,88.7303019137,403.296584695,33.7242575678,377.129014975,63.0794387549,383.32013704,31.7162161419,371.738066732,63.9746810854,377.356148397,57.7829679226
12,452.417643772,73.9807370094,381.847376511,98.4035500688,401.635030372,31.2328963837,374.524747017,73.5332315433,381.281293478,34.9299318236,369.618719121,66.3376708506,373.166706461,61.6974504929
13,447.281739124,82.9506740727,379.437332692,106.744137535,400.77210166,42.80587227,372.644560917,82.3143714762,379.358184085,38.3394161066,367.43862131,69.4806432076,369.967442469,61.838146614
14,442.152010709,55.5084537848,378.07617818,112.542023313,400.232545019,57.8833974464,371.713138571,93.5799736436,377.616318073,42.7633932634,365.407729941,78.9141050612,367.502031163,50.0702300537
15,438.327751472,63.56584596,376.773198538,121.86946268,399.800936352,78.1708544395,370.641289581,86.3848369211,376.046053683,49.5869208204,363.5727034,87.773920934,364.958320161,36.4920569896
16,432.917744896,61.4081066137,374.721634111,126.609373737,397.946910442,87.3384696419,368.603961439,76.6760186171,374.334319588,53.5429158818,360.951862121,91.764164983,360.881578904,34.3451247043
17,428.911409748,51.2100691544,372.667155811,127.94019908,396.461729092,100.208459798,366.497152885,68.9903725433,372.656381632,54.4461353264,358.70934913,87.9732977269,357.353539314,31.1911394375
18,425.192210768,55.1067912649,370.874519693,127.107601798,395.39836721,107.457732467,364.922286572,64.9619855037,371.061347553,56.5456080926,356.864996272,82.387996688,354.34962295,31.8443504643
19,420.137170522,49.2626740166,369.141631988,121.475313616,393.951063096,98.1266327501,363.668088984,63.0504422178,369.621923931,54.2441321838,355.311665532,78.6428761922,351.511312848,40.2128088806
20,416.588077368,58.1480805559,367.749525022,121.776478648,392.852243941,96.0649801798,362.734542919,67.2613792636,368.286204161,54.8702185738,353.956833174,84.0590583591,348.730256488,43.5379352666
21,412.881541876,60.4369456694,366.307105331,124.083840542,391.580438313,93.9659214859,361.946547659,75.2865277861,367.069969274,55.2695164535,352.498930094,86.9139728074,345.959131612,53.0835713028
22,409.13429878,72.2123405157,365.002950959,125.883397377,390.379073452,95.6151984494,362.254529253,104.929697303,365.933141688,56.9223807211,351.023202102,90.2137038756,343.646062299,57.7095624678
23,406.029920358,67.779085118,363.678415721,124.452482539,389.369875382,99.0460474398,362.239135863,108.345121704,364.919798377,55.1604247887,349.859988981,91.2406010524,341.182237927,46.064055827
24,402.067765162,56.1153886981,362.394830706,125.95947661,388.386906565,115.373354028,361.484006382,113.262851286,363.692045634,57.1544310098,348.00269714,98.5732533172,338.805789211,47.0366370544
25,399.610680158,44.4169293329,360.69724838,124.631577268,387.08458632,116.68764276,361.09022178,92.9721591632,362.441321458,61.9282361189,346.074098487,103.73815466,336.410826595,47.1141580616


==> data_files/sun41results.csv <==
steps,baselineMean,baselineStd,sampleMean,sampleStd,hardMean,hardStd,thresholdMean,thresholdStd,L2scalingMean,L2scalingStd,averagedMean,averagedStd,allinMean,allinStd
1,0.967673716012,0.00521968354779,0.832779456193,0.0133290504039,0.831419939577,0.0110116597998,0.822054380665,0.0180613113929,0.814501510574,0.0198489655902,0.798036253776,0.0201852484453,0.88580060423,0.00977097379383
2,0.916918429003,0.0120940295476,0.788670694864,0.0115180649793,0.797885196375,0.0241294991411,0.78247734139,0.017156822797,0.749546827795,0.0196583667492,0.746978851964,0.021196534808,0.808006042296,0.0265379954755
3,0.883383685801,0.0513141793852,0.760120845921,0.0200718854887,0.783534743202,0.0130260188141,0.752719033233,0.0214352529004,0.713897280967,0.0159964011433,0.70996978852,0.0167053369196,0.756948640483,0.0281891082669
4,0.863141993958,0.0235930191549,0.719335347432,0.0163644743975,0.737915407855,0.0228441547174,0.717220543807,0.0126528045869,0.699395770393,0.0260896730854,0.671903323263,0.0260922967892,0.735347432024,0.0184611675135
5,0.853021148036,0.0313588762894,0.706495468278,0.0138989227981,0.736102719033,0.0152754813658,0.688519637462,0.0191884525779,0.679456193353,0.0145564794038,0.668277945619,0.0210366076075,0.726132930514,0.0308008968603
6,0.816465256798,0.0228041649192,0.696978851964,0.0172787482995,0.74003021148,0.0202518349479,0.682175226586,0.01868721099,0.668277945619,0.0133700734824,0.658610271903,0.0191253227015,0.708006042296,0.0200718854887
7,0.788972809668,0.0288222906205,0.697280966767,0.0162370897846,0.721903323263,0.0403817997709,0.680060422961,0.0184982108941,0.650453172205,0.0157882086169,0.665558912387,0.0129275485772,0.689274924471,0.00493197212003
8,0.773413897281,0.0265620599883,0.674622356495,0.021714468672,0.704078549849,0.0139054881847,0.664954682779,0.0158040986703,0.646223564955,0.00936799500527,0.646374622356,0.00802738988253,0.652719033233,0.0127229436189
9,0.755135951662,0.0305696293854,0.658761329305,0.0163770190329,0.695921450151,0.0235697957689,0.6583081571,0.0284878400753,0.642900302115,0.0098985830365,0.628549848943,0.00539171247661,0.642749244713,0.0194682460651
10,0.753474320242,0.016586075204,0.651812688822,0.00756796075521,0.687311178248,0.0198052326738,0.660271903323,0.0176769434397,0.630060422961,0.0159892672174,0.634743202417,0.0145407952279,0.624924471299,0.0171142103181
11,0.70166163142,0.0303809446543,0.654078549849,0.0207449720847,0.671148036254,0.0246811338556,0.63081570997,0.0113785435561,0.633836858006,0.00409251274445,0.623564954683,0.0168251094855,0.583685800604,0.0276703186611
12,0.709214501511,0.0207669593427,0.629758308157,0.0175473833275,0.665709969789,0.0132775933192,0.633383685801,0.0172734650863,0.634743202417,0.0192951810898,0.623262839879,0.0154743544522,0.600302114804,0.036980999286
13,0.698489425982,0.0196804085353,0.637160120846,0.0260922967892,0.669939577039,0.0178541925282,0.641842900302,0.0105567403079,0.62250755287,0.0212040690578,0.631268882175,0.0122291206332,0.597280966767,0.014578408902
14,0.699848942598,0.0129733598511,0.630211480363,0.0159048452426,0.670241691843,0.0173853879352,0.649395770393,0.0170995377529,0.616616314199,0.00750133475404,0.608006042296,0.0260415250024,0.607552870091,0.015512646432
15,0.695317220544,0.0266375497827,0.626586102719,0.0154389237144,0.671148036254,0.0102296090352,0.62583081571,0.0176782342457,0.608459214502,0.0154389237144,0.602567975831,0.0205704465626,0.603172205438,0.0355116643289
16,0.675679758308,0.0283754805657,0.624320241692,0.011490296227,0.680664652568,0.0123867069486,0.618429003021,0.0126870233224,0.611178247734,0.0135733292231,0.598489425982,0.0128318795055,0.574471299094,0.0223064271553
17,0.663897280967,0.047963995892,0.62416918429,0.0148051666995,0.667069486405,0.00677909536928,0.612990936556,0.0152156125038,0.608459214502,0.0110757116494,0.595619335347,0.00938016597961,0.561329305136,0.0109388924412
18,0.652870090634,0.0290588272269,0.616767371601,0.00953697529768,0.677190332326,0.00711093794317,0.626132930514,0.0206402127521,0.600906344411,0.0142234802493,0.596827794562,0.0216249631708,0.561027190332,0.0260607949102
19,0.639577039275,0.00978264341915,0.615558912387,0.0100086216154,0.666918429003,0.0155523113912,0.613444108761,0.00513150687355,0.590634441088,0.0067046347496,0.594864048338,0.0175746701779,0.538519637462,0.024319772565
20,0.651510574018,0.0423785342029,0.60332326284,0.0110426990227,0.672809667674,0.0178695224044,0.625981873112,0.0176187592892,0.588972809668,0.00490413386125,0.595166163142,0.0135362941494,0.552567975831,0.039265046399


==> data_files/sun41results_cumErorr.csv <==
steps,baselineMean,baselineStd,sampleMean,sampleStd,hardMean,hardStd,thresholdMean,thresholdStd,L2scalingMean,L2scalingStd,averagedMean,averagedStd,allinMean,allinStd
1,0.967673716012,0.00521968354779,0.832779456193,0.0133290504039,0.831419939577,0.0110116597998,0.822054380665,0.0180613113929,0.814501510574,0.0198489655902,0.798036253776,0.0201852484453,0.88580060423,0.00977097379383
2,0.942296072508,0.00865685654768,0.810725075529,0.0124235576916,0.814652567976,0.0175705794704,0.802265861027,0.0176090670949,0.782024169184,0.0197536661697,0.77250755287,0.0206908916267,0.846903323263,0.0181544846347
3,0.922658610272,0.0228759641602,0.793856998993,0.0149730002906,0.804279959718,0.0160557259183,0.785750251762,0.0188844623634,0.759315206445,0.0185012444942,0.75166163142,0.019362373391,0.816918429003,0.0214993591788
4,0.907779456193,0.0230552279089,0.775226586103,0.0153208688173,0.787688821752,0.0177528331181,0.768617824773,0.0173265479193,0.744335347432,0.020398351642,0.731722054381,0.0210448542405,0.796525679758,0.0207398112624
5,0.896827794562,0.024715957585,0.761480362538,0.0150364796135,0.777371601208,0.0172573627676,0.752598187311,0.017698928851,0.731359516616,0.0192299771944,0.719033232628,0.0210432049139,0.782447129909,0.022752028382
6,0.883434038268,0.024397325474,0.750730110775,0.0154101910612,0.771148036254,0.0177564414643,0.74086102719,0.0178636425408,0.72084592145,0.0182533265757,0.708962739174,0.0207235578785,0.770040281974,0.0223053378998
7,0.869939577039,0.0250294633521,0.743094518774,0.0155283194502,0.764113077255,0.0209886355081,0.732175226586,0.0179542951627,0.710789814415,0.0179011668673,0.70276219249,0.0196098422641,0.758502373759,0.0198234285027
8,0.857873867069,0.0252210379316,0.734535498489,0.0163015881029,0.756608761329,0.0201032420927,0.72377265861,0.0176855206012,0.702719033233,0.0168345203845,0.695713746224,0.0181620357164,0.745279456193,0.0189358678922
9,0.846458543135,0.0258153258709,0.726116146358,0.0163099693174,0.749865726754,0.0204884147234,0.716498825109,0.0188857783205,0.696072507553,0.0160638606792,0.68825109097,0.0167431109119,0.733887210473,0.0189950210225
10,0.837160120846,0.0248924008042,0.718685800604,0.0154357684612,0.743610271903,0.0204200965184,0.710876132931,0.0187648948324,0.689471299094,0.016056401333,0.682900302115,0.0165228793435,0.722990936556,0.0188069399521
11,0.824842076353,0.025391359336,0.712812414172,0.015918423336,0.737022795935,0.0208074635491,0.703597912661,0.0180934083528,0.684413622631,0.0149687750977,0.677506179621,0.016550354811,0.710326833288,0.0196127016529
12,0.815206445116,0.0250059926699,0.705891238671,0.016054170002,0.731080060423,0.0201799743633,0.69774672709,0.0180250797472,0.680274420947,0.0153293089304,0.672985901309,0.0164606881144,0.701158106747,0.021060059789
13,0.806228212875,0.0245963323519,0.700604229607,0.016826333601,0.726376946317,0.0200010680683,0.693446432721,0.0174505920981,0.67583081571,0.0157812135556,0.669776899837,0.0161351829236,0.693167557518,0.0205614712592
14,0.798629693569,0.0237661200304,0.69557617609,0.016760513004,0.722367285283,0.019814233773,0.690299956841,0.0174255167877,0.671601208459,0.0151897936412,0.665364695727,0.0168427787863,0.687052222702,0.0202008409144
15,0.791742195368,0.0239575486806,0.690976837865,0.0166724070513,0.718952668681,0.0191752587905,0.686002014099,0.0174423646182,0.667391742195,0.0152064023127,0.661178247734,0.0170912899714,0.681460221551,0.0212215624754
16,0.784488293051,0.0242336694234,0.686810800604,0.0163485251248,0.716559667674,0.0187509743004,0.681778700906,0.0171451557872,0.663878398792,0.0151043352446,0.657260196375,0.0168250768173,0.674773413897,0.0212893665179
17,0.777394704105,0.0256295709804,0.683125999645,0.0162577393351,0.71364848054,0.018046746128,0.677732361827,0.0170316532411,0.660618446774,0.0148673573861,0.653634263373,0.0163871408857,0.668100231029,0.0206805151016
18,0.770476670023,0.0258200852163,0.679439409198,0.0158843635552,0.711623027862,0.0174392012288,0.674865726754,0.0172321287695,0.657301107754,0.014831586434,0.650478348439,0.0166781310126,0.662151728768,0.0209794195354
19,0.763587215774,0.0249760093322,0.676077277787,0.0155751139794,0.709270154238,0.0173398912374,0.671633010017,0.0165952539329,0.653792335824,0.0144038521349,0.647551280013,0.0167253172845,0.655644776594,0.0211552275896
20,0.757983383686,0.0258461355757,0.672439577039,0.0153484932316,0.707447129909,0.0173663727957,0.669350453172,0.0166464292007,0.650551359517,0.0139288662212,0.644932024169,0.0165658661277,0.650490936556,0.0220607185301


==> data_files/sun41results_loss.csv <==
steps,baselineMean,baselineStd,sampleMean,sampleStd,hardMean,hardStd,thresholdMean,thresholdStd,L2scalingMean,L2scalingStd,averagedMean,averagedStd,allinMean,allinStd
1,1959.91234065,34.2018203829,1592.81072051,14.880501034,1602.86135531,19.1132549495,1585.7420125,18.9374496603,1378.40150433,6.05873101474,1613.34184169,37.3684341834,1659.8388523,27.3588230013
2,1923.40404459,68.9223115748,1587.31867008,29.8373619786,1594.17341209,49.822824953,1590.04432355,22.6612458586,1375.36541478,9.29786589061,1610.26573019,35.3835876113,1645.10536111,48.8857512562
3,1904.64377286,97.5744582524,1589.48022725,47.7700352528,1592.24383453,41.2480434252,1594.77073304,35.0689615546,1373.03500994,13.6745357644,1600.21624688,56.8044539868,1626.73388362,67.5482580381
4,1889.76131955,75.2579379314,1577.9682627,48.4336915817,1585.00112072,80.5691015535,1586.50819975,41.1615058932,1372.68869836,21.065335906,1589.32276179,69.8691272756,1611.71869856,76.8755736052
5,1879.81922829,112.01696431,1576.6301536,69.7075936418,1580.61244771,90.3427848111,1583.33590987,64.0269163599,1370.87086702,24.9378197302,1590.68691799,70.3496602546,1609.52580969,86.5025298799
6,1859.81112757,185.045111503,1574.07586493,70.0966872463,1577.54288821,90.7518768803,1579.01699906,91.6139329397,1368.50933558,27.6795343766,1597.20888364,93.0155887675,1602.61038991,86.215023221
7,1844.14083556,179.273309675,1574.94096609,56.6188929537,1573.46257133,114.421863575,1578.99440804,98.6813286126,1367.56768736,34.422946262,1603.9478598,114.469048778,1594.89047345,91.1831712815
8,1831.33595275,212.444548757,1571.5356602,64.0799914626,1568.86756531,132.804656108,1578.33682651,120.837187276,1366.33409514,31.3478148046,1608.07907457,128.984411537,1582.50923298,101.027898431
9,1816.43377383,221.74798204,1568.82824551,71.9017234274,1565.24728649,146.594142117,1579.77941046,157.455917967,1365.71955646,30.0397868524,1610.56383509,122.59401545,1573.24653418,118.80616161
10,1803.4633384,196.166000921,1566.55457404,77.878013031,1561.71448775,145.599423926,1581.35829192,174.402383294,1363.92990658,28.6553752958,1614.09529843,120.4274853,1563.35162501,102.785333847
11,1786.72943222,186.744642912,1565.25499827,99.6340014596,1556.55875749,154.516398165,1578.96324917,195.035981008,1363.0190543,30.7556534501,1616.53608342,100.439011757,1550.421433,106.033587535
12,1776.00107794,197.55601502,1563.00176008,114.297095452,1552.09719246,140.08647404,1580.92541521,201.009857352,1362.78963813,35.5795898374,1623.22070874,100.565090136,1542.92682107,76.0327962055
13,1765.90243789,192.456001231,1562.50690895,132.810859542,1549.7598653,133.829639653,1583.30083715,202.521859397,1362.37316562,47.2693145498,1630.29986137,115.05299136,1536.71042509,61.4436054465
14,1755.72892659,220.687702606,1561.19656272,159.382752858,1546.80513715,131.379014645,1588.49845413,222.676673699,1361.79421876,55.9041071217,1634.6463295,122.519621552,1531.37635152,62.8006297884
15,1748.62512779,194.040317084,1560.49967842,173.21259422,1544.64750082,128.147206723,1591.36771133,214.775707001,1360.93755165,59.8718208669,1639.39937462,166.719228063,1525.67927381,113.091185057
16,1740.08736476,196.350305607,1560.08826345,185.165486441,1544.36484253,110.452026802,1594.69753278,236.190826998,1359.70546627,62.2333435206,1645.49277996,205.247929782,1518.90749133,134.6371633
17,1731.95939664,193.473030511,1560.60777385,183.451906324,1544.92482365,114.591767481,1598.21333872,225.570519517,1358.8113864,66.2522189131,1651.800939,223.172592907,1510.99576684,130.258043549
18,1722.40908689,131.767896015,1559.82566431,180.69605756,1545.14328042,113.892770379,1603.01274065,219.58555315,1357.80575331,68.0162012202,1656.79436776,272.711733258,1504.61958623,144.230677304
19,1712.83498631,117.17929904,1558.98629209,199.277892582,1544.70257442,102.345067407,1606.19149126,248.60716069,1356.52063179,67.8057116871,1661.8196179,335.641123136,1497.44153836,159.69226965
20,1705.157413,100.844734942,1558.93675977,205.050657629,1545.53229328,105.648534781,1612.52176377,288.092676924,1355.47752213,67.7586335679,1669.44891997,418.003787943,1492.66513927,162.31168306


==> data_files/sunCrossClassesResults_10samples.csv <==
steps,baselineMean,baselineStd,sampleMean,sampleStd,hardMean,hardStd,thresholdMean,thresholdStd,L2scalingMean,L2scalingStd,averagedMean,averagedStd,allinMean,allinStd
13,0.460047281324,0.0289383333297,0.41134751773,0.0187939545289,0.460992907801,0.027932019835,0.460047281324,0.0289383333297,0.386761229314,0.0130859125325,0.460047281324,0.0289383333297,0.395271867612,0.0242659620243,0.460047281324,0.0289383333297,0.37304964539,0.0228911932613
21,0.63476635514,0.031088781886,0.553644859813,0.0184432095455,0.557757009346,0.0256177072135,0.63476635514,0.031088781886,0.573831775701,0.0117027856766,0.63476635514,0.031088781886,0.554018691589,0.010278674456,0.63476635514,0.031088781886,0.526355140187,0.0215594330546
34,0.696915422886,0.0267185950177,0.592437810945,0.0233489748038,0.627462686567,0.0108380089984,0.696915422886,0.0267185950177,0.622089552239,0.020751934991,0.696915422886,0.0267185950177,0.620298507463,0.0184184453129,0.696915422886,0.0267185950177,0.597412935323,0.0193618648342
41,0.753474320242,0.016586075204,0.651812688822,0.00756796075521,0.687311178248,0.0198052326738,0.753474320242,0.016586075204,0.660271903323,0.0176769434397,0.753474320242,0.016586075204,0.630060422961,0.0159892672174,0.753474320242,0.016586075204,0.634743202417,0.0145407952279
54,0.659821428571,0.0188371933315,0.664285714286,0.00779511955578,0.727083333333,0.0236527577218,0.659821428571,0.0188371933315,0.673214285714,0.0150761013594,0.659821428571,0.0188371933315,0.675595238095,0.011254565715,0.659821428571,0.0188371933315,0.65,0.0138768371749
62,0.693796526055,0.0275691204215,0.683622828784,0.0126282984119,0.738957816377,0.0202594480168,0.693796526055,0.0275691204215,0.686104218362,0.011532456614,0.693796526055,0.0275691204215,0.671215880893,0.0083413083444,0.693796526055,0.0275691204215,0.676426799007,0.00926459290451
72,0.7114,0.012126005113,0.7154,0.00760526133673,0.7522,0.0175772580342,0.7114,0.012126005113,0.718,0.0080249610591,0.7114,0.012126005113,0.705,0.0147918896697,0.7114,0.012126005113,0.7044,0.0071442284398
83,0.742675159236,0.00502034483135,0.729299363057,0.00861934305906,0.774522292994,0.0136646101611,0.742675159236,0.00502034483135,0.731687898089,0.0122828412584,0.742675159236,0.00502034483135,0.730891719745,0.0177888408201,0.742675159236,0.00502034483135,0.715605095541,0.0121937514134
110,0.814595311809,0.0139901060327,0.794604157452,0.00416403442581,0.829455992923,0.015424428401,0.814595311809,0.0139901060327,0.791950464396,0.011806863309,0.814595311809,0.0139901060327,0.770897832817,0.00853501470718,0.814595311809,0.0139901060327,0.763113666519,0.00936385634521


==> data_files/sunCrossClassesResults_5samples.csv <==
steps,baselineMean,baselineStd,sampleMean,sampleStd,hardMean,hardStd,thresholdMean,thresholdStd,L2scalingMean,L2scalingStd,averagedMean,averagedStd,allinMean,allinStd
13,0.564066193853,0.0315263982566,0.468085106383,0.0209856652682,0.514893617021,0.0269710840604,0.564066193853,0.0315263982566,0.434988179669,0.0295271772974,0.564066193853,0.0315263982566,0.468085106383,0.00845794034042,0.564066193853,0.0315263982566,0.451536643026,0.0221769066658
21,0.724859813084,0.0470701563168,0.62691588785,0.0396437978769,0.645607476636,0.0333234911373,0.724859813084,0.0470701563168,0.612710280374,0.00672897196262,0.724859813084,0.0470701563168,0.590654205607,0.0163804877011,0.724859813084,0.0470701563168,0.568971962617,0.019410474745
34,0.809950248756,0.0332105856085,0.665472636816,0.0164874150664,0.694328358209,0.0190608955629,0.809950248756,0.0332105856085,0.676815920398,0.0172044376092,0.809950248756,0.0332105856085,0.647960199005,0.0197245957307,0.809950248756,0.0332105856085,0.650746268657,0.0231992348988
41,0.853021148036,0.0313588762894,0.706495468278,0.0138989227981,0.736102719033,0.0152754813658,0.853021148036,0.0313588762894,0.688519637462,0.0191884525779,0.853021148036,0.0313588762894,0.679456193353,0.0145564794038,0.853021148036,0.0313588762894,0.668277945619,0.0210366076075
54,0.749702380952,0.0215522226074,0.700297619048,0.0151054494529,0.736011904762,0.0205680387419,0.749702380952,0.0215522226074,0.696130952381,0.0139405219388,0.749702380952,0.0215522226074,0.693154761905,0.0186671449769,0.749702380952,0.0215522226074,0.690773809524,0.0151288869371
62,0.797270471464,0.0558538691492,0.737965260546,0.0157406963049,0.75905707196,0.0221581281382,0.797270471464,0.0558538691492,0.719106699752,0.0122471093591,0.797270471464,0.0558538691492,0.725310173697,0.00917107623453,0.797270471464,0.0558538691492,0.722580645161,0.00920458411464
72,0.811,0.0163462533934,0.7624,0.00958331884057,0.7984,0.0195611860581,0.811,0.0163462533934,0.7552,0.0149719738178,0.811,0.0163462533934,0.7484,0.0172232401133,0.811,0.0163462533934,0.7382,0.0145931490776
83,0.850318471338,0.0242697309118,0.778503184713,0.0108280254777,0.827707006369,0.0155904649991,0.850318471338,0.0242697309118,0.768152866242,0.0146063468732,0.850318471338,0.0242697309118,0.750955414013,0.0147960700386,0.850318471338,0.0242697309118,0.740923566879,0.0115772106556
110,0.88376824414,0.0174382613433,0.823352498894,0.0121207912484,0.846351172048,0.00531180709279,0.88376824414,0.0174382613433,0.820521892968,0.00969960206059,0.88376824414,0.0174382613433,0.815391419726,0.0042107493093,0.88376824414,0.0174382613433,0.810349402919,0.00848167609049


==> data_files/sunCrossClassesResults_5samples_noisy_add_focus.csv <==
steps,baselineMean,baselineStd,sampleMean,sampleStd,featuresScalingMean,featuresScalingStd
13,0.5640661938534279,0.03152639825658562,0.47044917257683205,0.029337289943240814,0.5650118203309693,0.04756416582490513
21,0.7248598130841122,0.04707015631678909,0.6523364485981309,0.013937459351257762,0.7323364485981309,0.05187244243206201
34,0.8099502487562189,0.0332105856085147,0.6929353233830846,0.004295926994014506,0.7448756218905472,0.03850424864779971
41,0.8530211480362537,0.031358876289383775,0.709667673716012,0.01995216118507748,0.7735649546827795,0.02979853737904527
54,0.749702380952381,0.021552222607418656,0.6976190476190476,0.030254846316310754,0.8053571428571429,0.036806224055880826
62,0.7972704714640199,0.055853869149228144,0.7369727047146403,0.009350592397725448,0.8245657568238214,0.02468452628376355
72,0.811,0.016346253393362035,0.7574,0.02370316434571553,0.8220000000000001,0.024649543606322613
83,0.8503184713375797,0.02426973091183755,0.784076433121019,0.008356459721912053,0.8372611464968153,0.010449063513708862
110,0.8837682441397612,0.017438261343266318,0.8322865988500663,0.008564300711161172,0.8905793896505971,0.017258301626014078


==> data_files/sunCrossClassesResults_5samples_noisy_reduce_focus.csv <==
steps,baselineMean,baselineStd,sampleMean,sampleStd,featuresScalingMean,featuresScalingStd
13,0.5640661938534279,0.03152639825658562,0.49503546099290774,0.026771418755351422,0.5205673758865248,0.0394282018711856
21,0.7248598130841122,0.04707015631678909,0.6160747663551402,0.03743174415314836,0.6728971962616822,0.03409870430203029
34,0.8099502487562189,0.0332105856085147,0.6881592039800994,0.026209793841907962,0.734726368159204,0.026755624992252033
41,0.8530211480362537,0.031358876289383775,0.722809667673716,0.01944479033840607,0.7787009063444109,0.02294879639254737
54,0.749702380952381,0.021552222607418656,0.70625,0.008449446170582372,0.768154761904762,0.03422489645586917
62,0.7972704714640199,0.055853869149228144,0.7369727047146402,0.011951954916915414,0.7776674937965261,0.023831676830854524
72,0.811,0.016346253393362035,0.7728,0.013496666255042393,0.8012,0.010303397497913003
83,0.8503184713375797,0.02426973091183755,0.7891719745222929,0.01914407475431262,0.8191082802547771,0.015710356031109037
110,0.8837682441397612,0.017438261343266318,0.8295444493586909,0.01484013237797731,0.8601503759398497,0.017599051910405502

